Hawkes Process Multi-armed Bandits for Disaster Search and Rescue

We propose a novel framework for integrating Hawkes processes with multi-armed bandit algorithms to solve spatio-temporal event forecasting and detection problems when data may be undersampled or spatially biased. In particular, we introduce an upper confidence bound algorithm using Bayesian spatial Hawkes process estimation for balancing the tradeoff between exploiting geographic regions where data has been collected and exploring geographic regions where data is unobserved. We first validate our model using simulated data and then apply it to the problem of disaster search and rescue using calls for service data from hurricane Harvey in 2017. Our model outperforms the state of the art baseline spatial MAB algorithms in terms of cumulative reward and several other ranking evaluation metrics.

==> figure/Harvey_Map/0020.txt <==
29.83227578	-95.41601812	       0	44
29.72962727	-95.51474186	    7793	23
29.79679248	-95.41224134	   58468	44
29.74157653	-95.57654522	   62111	32
29.78071856	-95.32505961	   86565	36
29.73286827	-95.50618732	   92517	23
29.75508584	-95.35586757	   93464	35
29.66538560	-95.48087053	  112559	14
29.79679248	-95.41224134	  158512	44
29.83976067	-95.39749082	  161485	45
29.78758364	-95.46968899	  167476	34
29.64706913	-95.54598298	  229498	13
29.79017438	-95.37210839	  231367	35
29.77063261	-95.64103687	  232100	32
29.74057000	-95.34093487	  232863	35
29.65409150	-95.34848858	  233575	15
29.84357272	-95.42266864	  233854	44
29.85092543	-95.51538838	  234159	53
29.74931976	-95.37094773	  234700	35
29.76979295	-95.39147764	  235011	35
29.76553807	-95.28115251	  236152	36
29.75846668	-95.34743502	  236605	35
29.61164812	-95.28561732	  237081	 6
29.60837940	-95.27453608	  237279	 6
29.88507585	-95.45626100	  237685	54
29.74225499	-95.53085648	  237990	33
29.97914128	-95.24841314	  237992	77
29.81321131	-95.34826672	  238438	45
29.77109484	-95.64096471	  238653	32
29.84580782	-95.30763683	  239495	46
29.83917071	-95.35106042	  239960	45
30.06393091	-95.21997318	  240018	97
29.80033694	-95.70401002	  240089	41
29.80033307	-95.68846902	  240115	41
29.88114130	-95.29022662	  240519	56
29.90553727	-95.29461803	  240645	66
29.86467475	-95.29088405	  242572	56
29.71203228	-95.31964116	  242947	26
29.65548715	-95.57082371	  244250	12
29.87652787	-95.29500529	  244707	56
29.62088395	-95.31186685	  245069	 6
29.63578221	-95.24375155	  245270	17
29.73672486	-95.37205502	  245704	25
29.83917071	-95.35106042	  245771	45
29.86497534	-95.29041311	  246291	56
29.87393829	-95.33509587	  247190	55
29.85287154	-95.27534099	  248450	56
29.77738194	-95.29151917	  249644	36
29.80054227	-95.70049567	  249754	41
29.88906308	-95.29672233	  250231	56
29.79420468	-95.25809179	  251602	46
29.85128597	-95.43791227	  251963	54
29.87399456	-95.43212353	  252470	54
30.06360610	-95.13248996	  254354	98
29.70077113	-95.33241220	  255796	25
29.88432722	-95.29429499	  257993	56
29.88204291	-95.29369274	  258902	56
29.88852180	-95.29559202	  259225	56
29.88852699	-95.29521275	  262193	56
29.77799229	-95.43439482	  263212	34
29.87961398	-95.31102742	  264142	56
29.83384780	-95.60489117	  274369	42
29.63038905	-95.50093923	  278522	 3
29.65469290	-95.53909843	  279103	13
29.65495118	-95.53886406	  279658	13
29.73818838	-95.32478828	  280251	26
29.74739828	-95.55333704	  280349	33
29.73938427	-95.58890923	  281129	22
29.74625826	-95.60159624	  281227	32
29.77693261	-95.63446010	  281438	32
29.70073299	-95.59726937	  281506	22
29.81293509	-95.55223861	  281657	43
29.64055784	-95.49161828	  281734	13
29.77650366	-95.59357888	  281986	32
29.68559635	-95.55292475	  282188	13
29.71287393	-95.61096762	  282450	22
29.60200422	-95.48197613	  282480	 4
29.74691194	-95.55094695	  282710	33
29.59928969	-95.48981037	  282762	 3
29.66751865	-95.51233681	  282808	13
29.66278725	-95.51581243	  282897	13
29.66348335	-95.53923692	  282905	13
29.62942743	-95.49067735	  283249	 3
29.65467801	-95.53961333	  283270	13
29.70968418	-95.49420719	  283327	23
29.65940684	-95.53788224	  283384	13
29.79235898	-95.57424903	  283432	32
29.71364759	-95.52190704	  283590	23
29.68730057	-95.50251891	  283618	23
29.66355143	-95.53904915	  283625	13
29.64406491	-95.49665321	  283754	13
29.81482746	-95.53221288	  283838	43
29.72801597	-95.47241873	  283986	24
29.64238314	-95.55211113	  283991	13
29.72643148	-95.51013271	  283992	23
29.75894372	-95.56352765	  284108	33
29.66341829	-95.54026132	  284223	13
29.81740123	-95.54422438	  284244	43
29.80453161	-95.49935506	  284260	43
29.65519005	-95.53976983	  284426	13
29.68953888	-95.50101301	  284639	23
29.70957027	-95.38060230	  284790	25
29.74287464	-95.56665000	  284823	32
29.75136567	-95.56390542	  284952	33
29.65713241	-95.51865082	  285008	13
29.74715175	-95.56678155	  285080	32
29.79813463	-95.43026237	  285081	44
29.75002709	-95.56440160	  285082	33
29.73547049	-95.47024065	  285184	24
29.69401239	-95.52580833	  285374	23
29.75091168	-95.55169670	  285389	33
29.75103635	-95.47024433	  285392	34
29.77492519	-95.42238646	  285427	34
29.68937616	-95.50044420	  285561	23
29.64182363	-95.42226331	  285567	14
29.67451293	-95.44637759	  285664	14
29.73455116	-95.38483216	  285672	25
29.69847941	-95.52771138	  285788	23
29.64181144	-95.46949551	  285862	14
29.72988425	-95.41297697	  285906	24
29.80768066	-95.54156879	  285966	43
29.84177253	-95.41281453	  286168	44
29.98276510	-95.28150173	  286250	76
29.78097906	-95.37232196	  286384	35
29.82098177	-95.43011486	  286388	44
29.72997548	-95.47304011	  286507	24
29.72997548	-95.47304011	  286509	24
29.84936579	-95.54751029	  286522	53
29.79673158	-95.49144190	  286625	43
29.69502774	-95.39191999	  286627	25
29.62391713	-95.44422689	  286698	 4
29.77369496	-95.53453894	  286758	33
29.59032704	-95.45365172	  286919	 4
29.61577170	-95.28314993	  286987	 6
29.64934484	-95.49392062	  286987	13
29.72757092	-95.47321029	  286989	24
29.68035835	-95.44275698	  287025	14
29.67657231	-95.51516076	  287105	13
29.74203713	-95.56664890	  287105	32
29.74309417	-95.55570678	  287117	33
29.69727051	-95.30790411	  287133	26
29.59725703	-95.50044476	  287185	 3
29.71976431	-95.37353973	  287353	25
29.65376903	-95.49730610	  287354	13
29.74715311	-95.56610307	  287513	32
29.66201190	-95.33243479	  287589	15
29.62613737	-95.34678209	  287607	 5
29.59055049	-95.45333215	  287624	 4
29.66694521	-95.34583601	  287668	15
29.77084198	-95.54801463	  287705	33
29.74133725	-95.37307298	  287706	35
29.73965183	-95.36744596	  287829	25
29.78176800	-95.42648498	  287829	34
29.72521467	-95.47491853	  287831	24
29.80744121	-95.52773046	  287974	43
29.68269166	-95.47322858	  288017	14
29.62600977	-95.20733585	  288117	 7
29.67990184	-95.33686058	  288281	15
29.81857151	-95.39040716	  288402	45
29.62630910	-95.34678386	  288442	 5
29.59683155	-95.48441543	  288480	 4
29.66157042	-95.33107876	  288536	15
29.62124780	-95.38023364	  288562	 5
29.78973400	-95.54265384	  288787	33
29.65001432	-95.50871811	  288801	13
29.75160989	-95.60722249	  288835	32
29.65040171	-95.20943406	  288864	17
29.75004122	-95.40916550	  288910	34
29.74092484	-95.37125388	  289029	35
29.68292630	-95.45052370	  289161	14
29.67192005	-95.44574916	  289237	14
29.73890162	-95.36883064	  289275	25
29.73156153	-95.29337307	  289307	26
29.63202591	-95.27755464	  289420	 6
29.68052075	-95.44491703	  289460	14
29.65150900	-95.23639626	  289473	17
29.79948128	-95.54351186	  289508	43
29.58951664	-95.22966335	  289666	 7
29.67224611	-95.25596043	  289702	16
29.79712231	-95.36314866	  289707	45
29.75331219	-95.48314769	  289756	34
29.71223883	-95.49204807	  289774	23
29.76164114	-95.26704905	  289850	36
29.83514171	-95.42620050	  289851	44
29.73445771	-95.52901341	  289867	23
29.73445771	-95.52901341	  289983	23
29.82535739	-95.28344077	  290162	46
29.74654221	-95.33000547	  290212	36
29.82244919	-95.39982878	  290214	45
29.62113993	-95.30148745	  290253	 6
29.73222513	-95.46849098	  290353	24
29.75692762	-95.27578801	  290411	36
29.68678481	-95.50874333	  290466	13
29.72928547	-95.34785322	  290469	25
29.69500118	-95.24765472	  290489	27
29.82096549	-95.43200323	  290821	44
29.88739950	-95.30736554	  291003	56
29.64495966	-95.24846718	  291047	17
29.88830758	-95.42175294	  291090	54
29.71925229	-95.37075846	  291182	25
29.77457781	-95.42237325	  291306	34
29.76164850	-95.26635580	  291384	36
29.70966198	-95.28323307	  291663	26
29.83212441	-95.41738597	  291711	44
29.63265593	-95.44204623	  291740	 4
29.96813717	-95.51249508	  291821	73
29.63895024	-95.22528874	  291842	17
29.64053208	-95.22513802	  291907	17
29.85115235	-95.26772387	  291911	56
29.68592863	-95.44309682	  291919	14
29.61622752	-95.24361918	  291978	 7
29.64343764	-95.22997306	  291989	17
29.65052270	-95.49043059	  292005	13
29.64119228	-95.23049924	  292036	17
29.63518157	-95.24495105	  292120	17
29.76211114	-95.26723894	  292155	36
29.74178293	-95.36699433	  292241	35
29.65079985	-95.23087235	  292466	17
29.66489107	-95.40308270	  292624	15
29.62613737	-95.34678209	  292744	 5
29.63528951	-95.23846137	  292799	17
29.78544238	-95.22539397	  292894	37
29.72691428	-95.47463315	  293037	24
29.59179536	-95.21896676	  293230	 7
29.74077365	-95.25648706	  293306	36
29.80948515	-95.39570205	  293352	45
29.64961236	-95.24268502	  293486	17
29.77500727	-95.42206895	  293628	34
29.81174123	-95.39623368	  293704	45
29.73701000	-95.35333170	  294042	25
29.78090859	-95.29122957	  294071	36
29.82766908	-95.41303791	  294308	44
29.59865007	-95.21474661	  294562	 7
29.87908592	-95.29000783	  294568	56
29.64722578	-95.22814931	  294772	17
29.75481616	-95.54331210	  294795	33
29.63405888	-95.35574951	  294878	15
29.66762009	-95.57567820	  294897	12
29.91510590	-95.41217042	  294944	64
29.68664734	-95.35021793	  295015	15
29.78189200	-95.37362473	  295151	35
29.74625826	-95.60159624	  295157	32
29.64425750	-95.22862341	  295192	17
29.63002555	-95.21145889	  295262	 7
29.78415641	-95.35495663	  295697	35
29.66472770	-95.26048775	  295829	16
29.64480277	-95.22120862	  296292	17
29.82170718	-95.28115922	  296320	46
29.78253062	-95.22516505	  296477	37
29.59451954	-95.22865258	  296802	 7
29.59124673	-95.19284287	  296914	 7
29.64571488	-95.22595827	  296920	17
29.65351832	-95.49488471	  296949	13
29.61654483	-95.24532805	  297201	 7
29.60511758	-95.27074140	  297216	 6
29.74747266	-95.35469817	  297414	35
29.63791670	-95.35936721	  297451	15
29.59541344	-95.22725298	  297759	 7
29.65589000	-95.49743073	  297780	13
29.64909576	-95.22683606	  297908	17
29.65049617	-95.23243750	  298257	17
29.86561568	-95.47536699	  298400	54
29.64936363	-95.49260764	  298423	13
29.66235763	-95.26517856	  298948	16
29.78973400	-95.54265384	  299107	33
29.65645793	-95.49621925	  299224	13
29.82998824	-95.30366410	  299340	46
29.78815650	-95.31701660	  299343	36
29.75525587	-95.58479685	  299359	32
29.82441766	-95.39460553	  299359	45
29.59576051	-95.18518522	  299539	 7
29.82441766	-95.39460553	  299701	45
29.68079762	-95.24506128	  299728	17
29.80396077	-95.38442239	  299804	45
29.80348256	-95.31463348	  299853	46
29.78906582	-95.52661313	  299960	33
29.80348256	-95.31463348	  299963	46
29.84207085	-95.40721326	  299966	45
29.81958524	-95.29245617	  300166	46
29.68982061	-95.36387593	  300176	25
29.67818285	-95.51513620	  300307	13
29.81269741	-95.32299104	  300415	46
29.67977334	-95.47103086	  300550	14
29.59505922	-95.22030202	  300627	 7
29.85308345	-95.63156703	  300858	52
29.79560806	-95.37522883	  300880	45
29.77713985	-95.23036562	  300974	37
29.78159627	-95.61161399	  301231	32
29.64883011	-95.22452640	  301253	17
29.67697449	-95.51408583	  301507	13
29.63095512	-95.21113916	  301611	 7
29.58793521	-95.19605061	  301674	 7
29.73861775	-95.52400107	  301699	23
29.58838872	-95.19336756	  301783	 7
29.73260384	-95.47291302	  301867	24
29.87822375	-95.28695619	  301897	56
29.73260384	-95.47291302	  301986	24
29.81482746	-95.53221288	  301986	43
29.65054605	-95.22782058	  302021	17
29.65507305	-95.49798728	  302229	13
29.67436828	-95.51230081	  302229	13
29.80721117	-95.54222827	  302338	43
29.77715116	-95.62709483	  302447	32
29.68439742	-95.30515702	  302486	16
29.80221130	-95.57270032	  302583	42
29.80219656	-95.31698612	  302753	46
29.60140604	-95.23193835	  302863	 7
29.65985080	-95.26561489	  302933	16
29.59477290	-95.20606524	  303290	 7
29.59425343	-95.22431301	  303412	 7
29.83732211	-95.29004106	  303457	46
29.64408338	-95.54300773	  303796	13
29.68385863	-95.45510686	  303914	14
29.79481555	-95.58182778	  303954	42
29.79987380	-95.32024994	  303956	46
29.73536238	-95.53128210	  304155	23
29.78906582	-95.52661313	  304162	33
29.63958961	-95.23070783	  304329	17
29.65350715	-95.49459145	  304412	13
29.58679171	-95.19286505	  304480	 7
29.84618949	-95.29151579	  304669	46
29.63043062	-95.21037366	  305335	 7
29.77425964	-95.22479339	  305405	37
29.83608934	-95.28908227	  305432	46
29.67486578	-95.48875693	  305514	13
29.76211002	-95.59090298	  305691	32
29.77713985	-95.23036562	  305745	37
29.78015443	-95.32002301	  306135	36
29.65497189	-95.49699036	  306418	13
29.81972428	-95.29332316	  306498	46
29.59884517	-95.22604964	  306657	 7
29.64960941	-95.23597516	  306710	17
29.65326416	-95.49489084	  306796	13
29.65326416	-95.49489084	  306900	13
29.79230248	-95.31487447	  306932	36
29.64595734	-95.23024035	  306960	17
29.65711688	-95.50355795	  307115	13
29.65368739	-95.49622266	  307124	13
29.81944531	-95.29285680	  307352	46
29.81854787	-95.29982000	  307382	46
29.64961568	-95.23559895	  307576	17
29.60556064	-95.27329470	  307606	 6
29.64320202	-95.22501182	  307614	17
29.80552843	-95.28150390	  307705	46
29.80437425	-95.31488761	  307933	46
29.65927486	-95.26449254	  307972	16
29.66735925	-95.34434413	  308138	15
29.75576165	-95.56738374	  308147	32
29.75723869	-95.54867570	  308248	33
29.66486424	-95.26388949	  308338	16
29.65023275	-95.48526701	  308414	14
29.76535849	-95.26856672	  308461	36
29.67708544	-95.55416918	  308464	13
29.67489888	-95.28682547	  308492	16
29.64874783	-95.22912619	  308532	17
29.64919137	-95.48935566	  308558	13
29.84558403	-95.25034092	  308618	47
29.77436499	-95.22419398	  308620	37
29.65145134	-95.24327958	  308637	17
29.81856187	-95.29830352	  308857	46
29.67797353	-95.51642895	  308929	13
29.77969965	-95.23637141	  308944	37
29.59981782	-95.20896745	  308991	 7
29.67981413	-95.47506970	  309399	14
29.80569628	-95.32300883	  309413	46
29.77764485	-95.23516871	  309524	37
29.86407919	-95.25985148	  309530	56
29.59891245	-95.21328074	  309531	 7
29.88062744	-95.28874438	  309547	56
29.77434806	-95.22124111	  309708	37
29.76404355	-95.56668266	  309796	32
29.79755657	-95.31400819	  309832	46
29.80793452	-95.32149273	  309974	46
29.80543461	-95.31448568	  310096	46
29.84558403	-95.25034092	  310266	47
29.80017115	-95.31210598	  310417	46
29.79210053	-95.31440759	  310451	36
29.80549456	-95.31418704	  310627	46
29.64685858	-95.33428323	  310721	15
29.60588109	-95.27141509	  310761	 6
29.68191440	-95.23688337	  310835	17
29.81819176	-95.29634989	  310836	46
29.63960402	-95.23931615	  310944	17
29.89622341	-95.40993058	  310955	54
29.68062462	-95.47596709	  311166	14
29.60160657	-95.20610636	  311169	 7
29.80368408	-95.31826394	  311216	46
29.67967039	-95.51059799	  311507	13
29.59506063	-95.20688985	  311628	 7
29.64890176	-95.49509625	  311702	13
29.60558648	-95.27074966	  311718	 6
29.80270117	-95.31492153	  311882	46
29.59774514	-95.21499858	  311896	 7
29.88511939	-95.28975099	  311968	56
29.58570888	-95.19545908	  312113	 7
29.66187546	-95.26464668	  312143	16
29.67648217	-95.47070082	  312185	14
29.80773401	-95.32462335	  312304	46
29.67821748	-95.51719026	  312343	13
29.81770825	-95.29831721	  312614	46
29.64972974	-95.49520651	  312668	13
29.64754650	-95.22719555	  312706	17
29.76410658	-95.61699155	  312767	32
29.69269494	-95.58253851	  312954	22
29.66072745	-95.26403650	  313152	16
29.76375611	-95.22203475	  313161	37
29.77590730	-95.23487741	  313235	37
29.79820353	-95.41378702	  313406	44
29.81770426	-95.29907240	  313442	46
29.76299053	-95.59743254	  313554	32
29.71077419	-95.39346621	  313581	25
29.65513094	-95.49644666	  313612	13
29.65302802	-95.50702986	  313644	13
29.71077419	-95.39346621	  313693	25
29.81652003	-95.31325597	  313749	46
29.67556824	-95.47169444	  313764	14
29.77815240	-95.23365506	  313766	37
29.67924367	-95.50559127	  313812	13
29.80652916	-95.31173555	  313904	46
29.67694886	-95.50708919	  313915	13
29.77821599	-95.23322472	  314145	37
29.81921909	-95.29330044	  314238	46
29.77814443	-95.23448105	  314427	37
29.68112381	-95.50743500	  314508	13
29.79818435	-95.31572684	  314589	46
29.77457781	-95.42237325	  315074	34
29.82691079	-95.46672682	  315186	44
29.58570812	-95.19508970	  315525	 7
29.80183522	-95.31641377	  315565	46
29.76307660	-95.61493648	  315569	32
29.67949185	-95.48997657	  315782	13
29.81858528	-95.29427459	  315843	46
29.77492668	-95.42222936	  315904	34
29.63096246	-95.21095344	  316219	 7
29.58772458	-95.19144441	  316705	 7
29.80077683	-95.31373303	  316812	46
29.68126017	-95.52655633	  317068	13
29.65145134	-95.24327958	  317422	17
29.67755687	-95.50959824	  317439	13
29.80357741	-95.31644867	  317601	46
29.61575080	-95.24378135	  317706	 7
29.81725046	-95.29711870	  317727	46
29.67614225	-95.46457229	  317744	14
29.83919963	-95.29022061	  317820	46
29.86907976	-95.47717497	  318033	54
29.69948409	-95.42181898	  318039	24
29.87608960	-95.48540260	  318217	54
29.65166416	-95.48427784	  318362	14
29.85714745	-95.45493480	  318524	54
29.81259627	-95.44439055	  318651	44
29.67848948	-95.49099105	  318663	13
29.64868429	-95.48301176	  318786	14
29.77737677	-95.61768470	  318903	32
29.67226742	-95.48244661	  319046	14
29.77500727	-95.42206895	  319061	34
29.67521939	-95.47269873	  319170	14
29.78028511	-95.42387408	  319284	34
29.80502248	-95.28516762	  319575	46
29.84314595	-95.29072410	  319801	46
29.77566193	-95.24002305	  319980	37
29.72933332	-95.46947423	  320102	24
29.84276882	-95.25126388	  320108	47
29.72230539	-95.40769321	  320342	25
29.84096512	-95.27232006	  320392	46
29.73671500	-95.47452783	  320585	24
29.68942611	-95.47812576	  320632	24
29.82505557	-95.34138586	  320695	45
29.77686846	-95.22375865	  320705	37
29.73669353	-95.40643305	  320713	25
29.94557468	-95.39949991	  320858	65
29.60138592	-95.23257678	  320944	 7
29.67011900	-95.46970225	  320967	14
29.80073150	-95.31354018	  321077	46
29.83829223	-95.39538823	  321107	45
29.67659720	-95.46142612	  321183	14
29.72709494	-95.47015570	  321305	24
29.80084751	-95.31263308	  321328	46
29.73496444	-95.46964553	  321423	24
29.83860956	-95.45310222	  321641	44
29.83910862	-95.45291270	  321650	44
29.64512408	-95.22569539	  321822	17
29.73858160	-95.36886658	  321964	25
29.75002099	-95.56390609	  322029	33
29.79844800	-95.42070322	  322048	44
29.84185269	-95.27134842	  322073	46
29.83669484	-95.39129973	  322097	45
29.86034257	-95.46698446	  322493	54
29.86522668	-95.26213024	  322504	56
29.66156504	-95.46313961	  322540	14
29.84256182	-95.26936310	  322559	46
29.68197784	-95.49723205	  322571	13
29.82751158	-95.46243876	  322729	44
29.68986642	-95.36402867	  322951	25
29.79492049	-95.37521691	  323119	45
29.63114921	-95.20926902	  323152	 7
29.85618705	-95.46448798	  323620	54
29.77731545	-95.23537311	  323656	37
29.85828423	-95.46593369	  323676	54
29.65941478	-95.58779201	  323688	12
29.77764715	-95.23419302	  323834	37
29.77662601	-95.22741061	  323987	37
29.83955369	-95.39526522	  324000	45
29.87497750	-95.48143538	  324019	54
29.66829593	-95.33383568	  324144	15
29.77497392	-95.42164848	  324306	34
29.80594948	-95.42852806	  324307	44
29.58963066	-95.19593865	  324417	 7
29.80622751	-95.31089283	  324438	46
29.65061593	-95.48812271	  324506	13
29.76256859	-95.59772348	  324506	32
29.60481153	-95.27073553	  324620	 6
29.77450100	-95.61825711	  324644	32
29.69657525	-95.43944771	  324706	24
29.64919137	-95.48935566	  324749	13
29.85945927	-95.46650013	  324750	54
29.69657525	-95.43944771	  324821	24
29.66407478	-95.53822299	  324908	13
29.65067230	-95.48791172	  324967	13
29.65033746	-95.48981834	  325004	13
29.84685747	-95.26946361	  325114	56
29.75038217	-95.53770679	  325207	33
29.77760407	-95.22657012	  325253	37
29.80175243	-95.32185618	  325329	46
29.78034971	-95.61326244	  325607	32
29.89467859	-95.40360588	  325637	55
29.72812148	-95.47135754	  325762	24
29.59538562	-95.22818327	  325813	 7
29.68157324	-95.49414822	  325893	13
29.59789001	-95.21486533	  325933	 7
29.74962044	-95.53848258	  325961	33
29.67870781	-95.51594727	  326031	13
29.86812089	-95.37595134	  326094	55
29.67663390	-95.48155208	  326138	14
29.75809870	-95.56352898	  326224	33
29.67431746	-95.49069337	  326288	13
29.88465949	-95.42181490	  326398	54
29.68173719	-95.52927747	  326463	13
29.73610482	-95.40897458	  326506	25
29.77555333	-95.22452174	  326572	37
29.86745853	-95.33649014	  326575	55
29.67206070	-95.35420924	  326628	15
29.68155669	-95.47468644	  326668	14
29.73934293	-95.36793554	  326702	25
29.68919219	-95.43002873	  326738	24
29.67512869	-95.47816022	  326763	14
29.68098182	-95.52964832	  326842	13
29.76288830	-95.26717493	  326873	36
29.87271526	-95.34038519	  326906	55
29.68314496	-95.59760881	  326922	12
29.69055482	-95.50320931	  326966	23
29.83628475	-95.39513557	  327206	45
29.58491510	-95.19455212	  327311	 7
29.67772200	-95.45304442	  327323	14
29.83691132	-95.45267283	  327399	44
29.74737466	-95.25504667	  327409	36
29.84037412	-95.27455702	  327483	46
29.74180902	-95.55418859	  327582	33
29.87822375	-95.28695619	  327658	56
29.80945989	-95.42068302	  327710	44
29.78894628	-95.42369086	  327773	34
29.94957040	-95.38733563	  327787	65
29.58502462	-95.19670702	  327792	 7
29.65093067	-95.48822923	  327948	13
29.79166414	-95.35195841	  327979	35
29.73246076	-95.39586039	  328010	25
29.77715116	-95.62709483	  328145	32
29.83961586	-95.25038104	  328148	47
29.77150729	-95.63976703	  328159	32
29.77492683	-95.42206601	  328166	34
29.69472689	-95.35202930	  328186	25
29.76436253	-95.26719570	  328251	36
29.84784789	-95.26031313	  328294	56
29.66415525	-95.53804991	  328385	13
29.94734015	-95.39503396	  328585	65
29.94996028	-95.39445855	  328598	65
29.68115977	-95.46195427	  328777	14
29.79677576	-95.31831264	  328839	46
29.69561902	-95.44406104	  328980	24
29.80163192	-95.31327776	  328988	46
29.96368276	-95.30393444	  329102	76
29.80302974	-95.31210012	  329196	46
29.81670079	-95.29830491	  329293	46
29.69560574	-95.44473188	  329521	24
29.84615521	-95.27820887	  329606	46
29.69754022	-95.33094496	  329658	25
29.69561447	-95.44429103	  329683	24
29.79430436	-95.32534197	  329702	46
29.66468552	-95.45980425	  329809	14
29.69508153	-95.44401988	  329866	24
29.77716743	-95.23942968	  329904	37
29.67455832	-95.51129496	  330094	13
29.87391025	-95.39677252	  330188	55
29.65351832	-95.49488471	  330272	13
29.84255441	-95.26995511	  330343	46
29.59984982	-95.21003696	  330450	 7
29.80611410	-95.33327060	  330640	45
29.84003429	-95.40096879	  330787	45
29.69146039	-95.50291295	  330980	23
29.84097371	-95.27485443	  331123	46
29.82061411	-95.32945228	  331147	46
29.79236138	-95.31576812	  331862	36
29.67949586	-95.47485367	  331893	14
29.66305895	-95.46058724	  332107	14
29.84097595	-95.27512119	  332155	46
29.83466826	-95.28987028	  332221	46
29.84370625	-95.25678089	  332329	46
29.78033697	-95.61368243	  332472	32
29.68391084	-95.47559422	  332818	14
29.86720235	-95.47560759	  332903	54
29.67458430	-95.52745672	  332924	13
29.84399805	-95.29037088	  332948	46
29.65351447	-95.49383592	  333246	13
29.82672600	-95.41993002	  333275	44
29.69198127	-95.44121017	  333605	24
29.68255810	-95.50703570	  333671	13
29.67413872	-95.51049141	  334293	13
29.79597258	-95.31823976	  334370	46
29.61066265	-95.23022493	  334430	 7
29.77772184	-95.63117559	  334439	32
29.85331217	-95.28981625	  334489	56
29.77772184	-95.63117559	  334493	32
29.87066090	-95.47551507	  334781	54
29.76711037	-95.54630345	  334899	33
29.68556187	-95.51557383	  335057	13
29.74814253	-95.50586134	  335090	33
29.85518200	-95.46776501	  335157	54
29.81579481	-95.44817073	  335265	44
29.86444716	-95.26032998	  335480	56
29.65482242	-95.49469379	  335768	13
29.94734015	-95.39503396	  336037	65
29.73444604	-95.52983745	  336280	23
29.89537561	-95.39984708	  336367	55
29.74977881	-95.55022256	  336611	33
29.68972675	-95.50044830	  336793	23
29.64267273	-95.46899816	  336815	14
29.59637505	-95.20423767	  336869	 7
29.84382797	-95.28145664	  336954	46
29.86385952	-95.26169864	  337252	56
29.68016881	-95.50393198	  337329	13
29.85227350	-95.29456848	  337427	56
29.87167494	-95.39768370	  337877	55
29.75988846	-95.56438984	  337923	33
29.71583695	-95.37004508	  338391	25
29.84279618	-95.27224597	  338630	46
29.94526744	-95.36090404	  338975	65
29.64297788	-95.54399612	  339075	13
29.76122105	-95.55203721	  339467	33
29.75880235	-95.57504201	  339909	32
29.58789395	-95.19162189	  340227	 7
29.89218231	-95.42769580	  340343	54
29.59007006	-95.44995094	  340476	 4
29.84500253	-95.26036847	  340755	46
29.78456247	-95.22711300	  340811	37
29.81225255	-95.31852751	  340901	46
29.94970041	-95.40003829	  340918	65
29.67987879	-95.33041697	  340959	16
29.86858809	-95.35715411	  341117	55
29.69020724	-95.50752277	  341167	23
29.67253521	-95.48679978	  341226	14
29.59480500	-95.22257580	  341686	 7
29.69020724	-95.50752277	  341732	23
29.78022671	-95.61405638	  341774	32
29.68297607	-95.52542494	  342008	13
29.88250845	-95.37248130	  342138	55
29.68158088	-95.45155729	  342332	14
29.62197951	-95.23688713	  342512	 7
29.58506037	-95.45248369	  342659	 4
29.66919276	-95.46918937	  342687	14
29.86710336	-95.47500852	  342688	54
29.84840300	-95.25977550	  343036	56
29.68072508	-95.49528005	  343040	13
29.68725331	-95.50183771	  343223	23
29.68243424	-95.24501018	  343493	17
29.93719661	-95.27991478	  344110	66
29.67755687	-95.50959824	  344153	13
29.68470870	-95.50645444	  344406	13
29.74785505	-95.63302601	  344420	32
29.89573317	-95.41488424	  344458	54
29.65645242	-95.49666041	  344489	13
29.68052383	-95.47808906	  344652	14
29.67570455	-95.45326907	  344677	14
29.67483050	-95.47078759	  344856	14
29.84009763	-95.29066818	  345019	46
29.84355508	-95.27515885	  345156	46
29.78198013	-95.38150671	  345194	35
29.80488039	-95.28076865	  345498	46
29.78025814	-95.23725619	  345964	37
29.84087310	-95.27877768	  346042	46
29.84087970	-95.25515542	  346086	46
29.70363367	-95.42833182	  346410	24
29.75297156	-95.45179809	  346623	34
29.75391490	-95.45493363	  346624	34
29.68250397	-95.45575095	  346633	14
29.75306765	-95.45366460	  346753	34
29.68498599	-95.50625325	  346865	13
29.81770931	-95.29811581	  346908	46
29.60579131	-95.11945280	  346933	 8
29.67987475	-95.51716676	  347069	13
29.78272832	-95.28901861	  347125	36
29.84253676	-95.25444372	  347263	46
29.83988659	-95.27365716	  347523	46
29.74125768	-95.47501383	  347708	34
29.69049450	-95.49164479	  347736	23
29.69627683	-95.24084601	  347782	27
29.85368279	-95.29022481	  347824	56
29.65349146	-95.49699355	  348059	13
29.84690345	-95.25372623	  348196	56
29.69011094	-95.43593601	  348368	24
29.84013665	-95.27365877	  348685	46
29.69351905	-95.43305155	  348748	24
29.84120278	-95.25672050	  349080	46
29.83927862	-95.25139620	  349160	47
29.69473651	-95.43528612	  349591	24
29.83699312	-95.25106705	  349652	47
29.82519312	-95.33933290	  349998	45
29.81481768	-95.52649602	  350008	43
29.72744497	-95.45481698	  350012	24
29.68201616	-95.49393758	  350044	13
29.83282026	-95.40422010	  350046	45
29.83953587	-95.26107222	  350620	46
29.81300693	-95.51645588	  350664	43
29.73148967	-95.53172082	  350829	23
29.86361643	-95.26004963	  350884	56
29.72235631	-95.32662707	  351300	26
29.85674208	-95.25068876	  351307	57
29.77693261	-95.63446010	  351480	32
29.87294603	-95.47534833	  351521	54
29.60711064	-95.27232289	  351620	 6
29.69376617	-95.44219109	  351784	24
29.67876104	-95.48972020	  352085	13
29.86704413	-95.33653445	  352304	55
29.76691584	-95.56275783	  352370	33
29.86908295	-95.34060401	  352712	55
29.84777511	-95.27036203	  352839	56
29.59011734	-95.23021829	  352881	 7
29.84122509	-95.27895498	  353277	46
29.60558922	-95.27052902	  353284	 6
29.84221033	-95.37712799	  353367	45
29.74715615	-95.50492118	  353442	33
29.86603951	-95.33395298	  353691	55
29.80417043	-95.31137157	  353907	46
29.85162661	-95.29861288	  353919	56
29.68736960	-95.44304012	  354089	24
29.86501813	-95.26215215	  354690	56
29.68591855	-95.44370901	  354949	14
29.60664968	-95.27164921	  355137	 6
29.64890176	-95.49509625	  355266	13
29.68056598	-95.47342178	  355903	14
29.99536358	-95.11186603	  356233	78
29.94734015	-95.39503396	  356658	65
29.80447604	-95.41771622	  357146	44
29.68728648	-95.43019708	  357191	24
29.76758764	-95.34522824	  357235	35
29.67606127	-95.46980650	  357270	14
29.84044155	-95.25058660	  357571	47
29.86726453	-95.56725578	  357781	52
29.79079574	-95.20978251	  357995	37
29.75532769	-95.56745491	  358100	32
29.69866807	-95.41773322	  358299	24
29.80351912	-95.30885210	  358508	46
29.65439784	-95.47632601	  359133	14
29.79536838	-95.30985076	  359572	46
29.62765311	-95.38768003	  359597	 5
29.80255502	-95.42992403	  360261	44
29.69961550	-95.35785726	  362604	25
29.78034971	-95.61326244	  362841	32
29.84058056	-95.26228011	  363517	46
29.60706681	-95.25153019	  363834	 7
29.67260537	-95.48173497	  364626	14
29.70123636	-95.42235686	  365230	24
29.84881478	-95.23336229	  365426	57
29.69382762	-95.44331498	  365580	24
29.81660094	-95.33827433	  365868	45
29.76019149	-95.38831588	  366054	35
29.83869485	-95.26087226	  366816	46
29.76330426	-95.36139903	  367853	35
29.84173241	-95.27981700	  367952	46
29.87336683	-95.47922655	  368624	54
29.73585822	-95.49712476	  369514	23
29.84932182	-95.23161969	  369542	57
29.73585822	-95.49712476	  369545	23
29.95146226	-95.38594893	  370690	65
29.77686846	-95.22375865	  371106	37
29.79353984	-95.41848442	  371383	44
29.78538276	-95.37382823	  373577	35
29.67505645	-95.47189745	  374107	14
29.67058481	-95.50414799	  374155	13
29.84562076	-95.27955289	  375357	46
29.88393802	-95.46490219	  376002	54
29.84086834	-95.24777772	  376490	47
29.84815658	-95.23300859	  376664	57
29.84118047	-95.38580555	  376892	45
29.84036274	-95.25918637	  377060	46
29.76782997	-95.56081401	  377451	33
29.74449233	-95.37068168	  378068	35
29.86953117	-95.46897566	  378097	54
29.80362485	-95.31906456	  379514	46
29.80064261	-95.35709044	  381186	45
29.78887453	-95.21456248	  384064	37
29.75880235	-95.57504201	  385587	32
29.84452106	-95.25884287	  386646	46
29.84895662	-95.23528928	  389113	57
29.65237994	-95.49371907	  390556	13
29.60637813	-95.13739752	  390557	 8
29.69459376	-95.30714489	  390559	26
29.73360690	-95.53126506	  390601	23
29.65237994	-95.49371907	  390603	13
29.69472689	-95.35202930	  390605	25
29.72731082	-95.47144867	  390605	24
29.73546643	-95.47062871	  390607	24
29.75054373	-95.56461277	  390610	33
29.77492668	-95.42222936	  390613	34
29.77990138	-95.62467959	  391597	32
29.68838842	-95.43600933	  392171	24
29.85191419	-95.24969213	  393703	57
29.84516689	-95.25835213	  394385	46
29.82195853	-95.20601489	  395791	47
29.80458441	-95.23745958	  396416	47
29.75304830	-95.57196487	  399679	32
29.84888170	-95.25722229	  400705	56
29.84011806	-95.24827123	  402182	47
29.80470632	-95.32115152	  402404	46
30.03344544	-95.17260436	  402721	88
29.78483489	-95.40196011	  405845	35
29.86199589	-95.32228071	  406540	56
29.84918521	-95.23073279	  407093	57
29.67430985	-95.48803903	  407502	13
29.82029958	-95.20890276	  407589	47
29.78091997	-95.38192337	  408542	35
29.76056653	-95.36637094	  409047	35
29.80676758	-95.28286789	  410213	46
29.92017005	-95.66501279	  411456	61
29.84789095	-95.23158966	  411552	57
29.85873924	-95.22075853	  412568	57
29.82239241	-95.28351267	  412646	46
29.60935459	-95.25368131	  413478	 6
29.66024625	-95.26383416	  414599	16
29.67200556	-95.58538631	  416042	12
29.85012215	-95.23990933	  416498	57
29.78824874	-95.20091075	  416541	37
29.78824874	-95.20091075	  416555	37
29.68028813	-95.49414684	  416648	13
29.88173583	-95.37276195	  416889	55
29.67923778	-95.47135897	  417206	14
29.67416889	-95.51223011	  417709	13
29.77539818	-95.63916786	  417739	32
29.84911390	-95.24115542	  418160	57
29.80733500	-95.38922886	  419938	45
29.64322785	-95.54397918	  420015	13
29.68592545	-95.44329975	  422166	14
29.84170902	-95.60454915	  422467	42
29.78624330	-95.57865832	  422470	32
29.70123636	-95.42235686	  423412	24
29.60993168	-95.25341798	  423669	 6
29.74623194	-95.56621606	  423684	32
29.96239540	-95.38068300	  423688	75
29.60557241	-95.27186867	  423884	 6
29.84300907	-95.26711903	  424071	46
29.59608587	-95.22354094	  424176	 7
29.65066645	-95.54039983	  424388	13
29.71758852	-95.61402900	  425165	22
29.72002609	-95.61272433	  425309	22
29.67420303	-95.46606489	  426044	14
29.81013185	-95.27624188	  426730	46
29.85137330	-95.27101892	  426942	56
29.64991772	-95.54868323	  428317	13
29.65290436	-95.53987985	  428754	13
29.65352186	-95.49734936	  428856	13
29.67431357	-95.47706489	  428899	14
29.70044227	-95.47559797	  428977	24
29.60413635	-95.25632164	  429067	 6
29.85131903	-95.37884107	  429129	55
29.77693261	-95.63446010	  429457	32
29.64261944	-95.54411958	  429479	13
29.87254399	-95.47410372	  429557	54
29.86550940	-95.48351629	  429787	54
29.76368725	-95.55479822	  430068	33
29.70328971	-95.42905729	  430100	24
29.60508167	-95.25313115	  430191	 6
29.60290514	-95.25223876	  430294	 7
29.67373095	-95.47372135	  430324	14
29.69346581	-95.43198219	  430550	24
29.66740719	-95.29285179	  430610	16
29.68709820	-95.47228028	  430710	24
29.83695430	-95.45188506	  430994	44
29.68132939	-95.47406494	  431487	14
29.67468878	-95.47446199	  431494	14
29.67455832	-95.51129496	  432385	13
29.68205461	-95.46522464	  432414	14
29.67625261	-95.48582268	  432772	14
29.78351388	-95.33408958	  433309	35
29.64280260	-95.54450609	  433340	13
29.69244267	-95.44461905	  434244	24
29.67428527	-95.47889787	  434476	14
29.78666785	-95.41441413	  434535	34
29.69244267	-95.44461905	  434667	24
29.66779371	-95.53768846	  435151	13
30.07822961	-95.16659459	  435221	98
29.69879490	-95.45482275	  435735	24
29.64378321	-95.54284509	  436023	13
29.69911828	-95.45120344	  436196	24
29.66848188	-95.33974264	  437009	15
29.67181855	-95.34624048	  437572	15
29.67582019	-95.47356213	  437685	14
29.69518530	-95.42973186	  438279	24
29.67091104	-95.34032223	  438437	15
29.69693127	-95.30509436	  439194	26
29.69706343	-95.30497314	  439512	26
29.67654926	-95.45222555	  439658	14
29.64729264	-95.22449145	  440022	17
29.67385983	-95.48201964	  440978	14
29.77465883	-95.24016056	  441008	37
29.74917565	-95.52698393	  441248	33
29.68194309	-95.46094459	  441269	14
29.76014706	-95.36563667	  441453	35
29.64893906	-95.51334636	  441502	13
29.67868473	-95.45028240	  442083	14
29.67525484	-95.47037366	  442101	14
29.67074012	-95.46831519	  442115	14
29.60344596	-95.24894131	  442265	 7
29.67289606	-95.46679717	  442305	14
29.64856647	-95.53991350	  443001	13
29.60228721	-95.25159447	  443096	 7
29.66994777	-95.47054186	  443247	14
29.68047994	-95.44094835	  444873	14
29.67988207	-95.45104037	  445086	14
29.67665486	-95.49208477	  445568	13
29.74641690	-95.50607961	  446814	33
29.75214588	-95.45202636	  447042	34
29.86397822	-95.21061418	  448912	57
29.67756294	-95.48061013	  450129	14
29.64166834	-95.51653675	  450569	13
29.72680366	-95.47270536	  451154	24
29.67559005	-95.47578502	  451485	14
29.86937511	-95.47285383	  452229	54
29.67424580	-95.47203831	  453541	14
29.67600595	-95.46854601	  455959	14
29.60204698	-95.25419613	  456266	 6
29.64967831	-95.54112720	  456305	13
29.67313603	-95.47860456	  456412	14
29.67628513	-95.46845962	  456670	14
29.64445054	-95.53938218	  456789	13
29.76489308	-95.21735829	  457025	37
29.85634776	-95.29820944	  457490	56
29.77271013	-95.64438346	  459661	31
29.60634302	-95.27186443	  461421	 6
30.03093114	-95.43720518	  463174	84
29.65163472	-95.48702512	  465190	14
29.77217566	-95.62903509	  467753	32
30.04632350	-95.15772099	  470746	88
29.68699665	-95.47270972	  471227	24
29.61015498	-95.27501331	  476679	 6
30.04100506	-95.15038829	  478101	88
30.04100506	-95.15038829	  478157	88
29.60723134	-95.28387218	  479838	 6
29.71126547	-95.48446859	  484374	24
29.79650160	-95.68646974	  485751	41
29.68391902	-95.47436642	  490599	14
29.75367791	-95.54305940	  491004	33
29.65481243	-95.47616663	  491093	14
29.76557925	-95.40687095	  491507	35
29.67687989	-95.45326508	  493578	14
29.66780275	-95.46912919	  494564	14
29.80837859	-95.23313318	  494584	47
29.68043973	-95.45007652	  494819	14
29.68240066	-95.48961765	  495616	13
29.77111416	-95.33467242	  495737	35
29.58310779	-95.45683457	  496873	 4
29.67691008	-95.44954195	  497177	14
29.76509801	-95.57197331	  497388	32
29.68077696	-95.44960174	  498261	14
29.68724458	-95.50636980	  498796	23
29.60993275	-95.25417235	  499562	 6
29.67658807	-95.48527587	  499708	14
29.61013254	-95.27655637	  499710	 6
29.67512917	-95.47397495	  501359	14
29.67970662	-95.49460112	  501707	13
29.61025845	-95.28403454	  501911	 6
29.75626439	-95.55596154	  502026	33
29.67470682	-95.47180980	  502941	14
29.68028701	-95.47569959	  502981	14
29.79304802	-95.32418115	  504751	36
29.67575004	-95.49319064	  505223	13
29.65087039	-95.49593896	  506034	13
29.66855344	-95.53713346	  506419	13
29.60419363	-95.25550717	  506744	 6
29.67389328	-95.48691866	  506828	14
29.73234723	-95.35132035	  506873	25
29.69996489	-95.42260486	  507805	24
29.68217177	-95.45198396	  508228	14
29.67541771	-95.47117528	  511155	14
29.81914954	-95.29559627	  511986	46
29.67139804	-95.34648101	  513459	15
29.59403142	-95.18586152	  513920	 7
29.67895282	-95.47504294	  513938	14
29.68041184	-95.46744250	  515180	14
29.67959254	-95.51407527	  515716	13
29.97912159	-95.59722477	  515901	72
29.89123540	-95.40668092	  516198	55
29.67590858	-95.46719614	  517118	14
29.68460924	-95.43895607	  517379	14
29.60276157	-95.25358093	  518043	 6
29.79432732	-95.41774757	  518226	44
29.74831204	-95.53884917	  518659	33
29.68076785	-95.45031148	  519675	14
29.68092382	-95.44346421	  519751	14
29.68076785	-95.45031148	  519839	14
29.67929312	-95.51408271	  520072	13
29.67915502	-95.60547637	  520088	12
29.67460102	-95.49208992	  520252	13
29.67931967	-95.51468879	  520383	13
29.67667298	-95.44877919	  520674	14
29.64272512	-95.54431907	  524558	13
29.65061593	-95.48812271	  524602	13
30.06660759	-95.13202605	  526575	98
29.64272512	-95.54431907	  526955	13
29.68202946	-95.57295631	  527610	12
29.67910023	-95.47417564	  527939	14
29.70569396	-95.61644405	  528451	22
29.70944197	-95.48494652	  529883	24
29.73627286	-95.59809116	  529914	22
29.67300536	-95.46659736	  530221	14
29.67300536	-95.46659736	  530221	14
29.66983310	-95.46929012	  530428	14
29.66985395	-95.47743300	  530575	14
29.67491226	-95.46922596	  530581	14
29.67607391	-95.47158276	  530755	14
29.67019624	-95.46895971	  531239	14
29.68276835	-95.47628229	  531608	14
29.75205434	-95.45181709	  531664	34
29.68514738	-95.46910784	  531753	14
29.68187631	-95.47160444	  531890	14
29.70150308	-95.46175025	  531901	24
29.68630417	-95.47005868	  532554	14
29.67934440	-95.50392527	  532818	13
29.67146037	-95.48052604	  533159	14
29.68232983	-95.32905227	  534074	16
29.66958304	-95.46908570	  535425	14
29.67380111	-95.46479196	  535718	14
29.67265602	-95.47749340	  536016	14
29.74701646	-95.57888311	  536283	32
29.67442672	-95.51087785	  537238	13
29.75386239	-95.56964107	  537471	32
29.68636181	-95.47371583	  538188	14
29.74476243	-95.58065041	  538809	32
29.67700843	-95.47053192	  539057	14
29.67443805	-95.49046635	  539253	13
29.61660962	-95.35531608	  539268	 5
29.67674620	-95.46338401	  539487	14
29.67118137	-95.46780761	  540239	14
29.67194846	-95.46396824	  540715	14
29.67294675	-95.47389385	  544782	14
29.68527056	-95.47446828	  547147	14
29.66340713	-95.47278875	  547804	14
29.67248735	-95.49039573	  549390	13
29.74219668	-95.58317867	  553994	32
29.68270173	-95.49658214	  554872	13
29.76945413	-95.56058013	  561602	33
29.73959767	-95.57892676	  565184	22
29.59536958	-95.22197001	  577357	 7
29.77549769	-95.18697445	  577982	37
29.76864306	-95.18817572	  578101	37
29.74725885	-95.57928860	  578131	32
29.67524101	-95.46217744	  579936	14
29.79169190	-95.35079667	  580490	35
29.64251923	-95.23253198	  580855	17
29.61014856	-95.27545461	  580881	 6
29.73798552	-95.58863824	  581393	22
29.67258607	-95.48312272	  581667	14
29.74319469	-95.58464816	  582215	32
29.68795399	-95.25134048	  582561	27
29.68523187	-95.47360342	  582642	14
29.90443185	-95.29180895	  583563	66
29.66983524	-95.46995348	  584301	14
29.68619110	-95.46562951	  584582	14
29.74299468	-95.57956480	  584742	32
29.69477448	-95.42303859	  584815	24
29.81277101	-95.38485904	  584885	45
29.67324871	-95.46196657	  584969	14
29.60509379	-95.25117113	  585087	 7
29.68512642	-95.44380986	  585106	14
29.87112243	-95.46588893	  585705	54
29.67688532	-95.48513391	  585747	14
29.73943381	-95.57705700	  586706	22
29.67182334	-95.47814002	  586755	14
29.87021656	-95.34032076	  586911	55
29.64300033	-95.54484319	  587293	13
29.82654735	-95.38348372	  587983	45
29.63830751	-95.34285899	  588975	15
29.66307922	-95.32018311	  589181	16
29.78105684	-95.35848451	  589634	35
29.85708249	-95.29441666	  590387	56
29.60216322	-95.25195408	  590502	 7
29.60630768	-95.35369410	  590791	 5
29.69816243	-95.30454463	  590862	26
29.77599074	-95.22619604	  591221	37
29.85629716	-95.44830626	  591235	54
29.68044393	-95.46714151	  591402	14
29.87247965	-95.47578659	  591727	54
29.66353428	-95.26424757	  593453	16
29.75916968	-95.61887812	  593822	32
29.66998903	-95.46593064	  594120	14
29.72413206	-95.30155387	  594607	26
29.77271152	-95.55724034	  594769	33
29.67471634	-95.48831073	  595479	13
29.68825708	-95.25088841	  595911	27
29.67893013	-95.48675159	  596041	14
29.68150824	-95.33077350	  596730	16
29.65663936	-95.51947908	  598918	13
29.84057085	-95.37918194	  598957	45
29.68353503	-95.46697185	  599120	14
29.60564997	-95.25834787	  599239	 6
29.88843064	-95.30531817	  599353	56
29.64751904	-95.52218113	  599763	13
29.64594582	-95.51365389	  600301	13
29.60447513	-95.26519604	  600758	 6
29.82357345	-95.38987840	  600916	45
29.88419117	-95.37530103	  601063	55
29.65205605	-95.51062374	  601941	13
29.67091346	-95.46671882	  602531	14
29.66338152	-95.46289204	  602671	14
29.73545220	-95.62351867	  603902	22
29.87278802	-95.47727236	  604323	54
29.77384776	-95.61751177	  604469	32
29.76362053	-95.26853279	  605096	36
29.67651492	-95.46274370	  605490	14
29.60966197	-95.27676474	  605563	 6
29.88058102	-95.37274114	  605928	55
29.74415937	-95.52909037	  606436	33
29.64509911	-95.22633761	  606926	17
29.89467991	-95.40893822	  609112	55
29.64934648	-95.50099819	  609521	13
29.82439039	-95.46604160	  611073	44
29.84964274	-95.39202756	  611158	55
29.71548601	-95.37109442	  611409	25
29.67784690	-95.49062992	  611889	13
29.76974630	-95.30398401	  612049	36
29.68829609	-95.47214607	  612657	24
29.68075875	-95.45102091	  613006	14
29.73866273	-95.57192233	  613016	22
29.74744599	-95.58660135	  613203	32
29.67085422	-95.45665883	  613899	14
29.87188553	-95.37245248	  614929	55
29.85872594	-95.36335027	  615212	55
29.70200367	-95.42578913	  615512	24
29.68598422	-95.50302212	  615923	13
29.67170055	-95.46708936	  616790	14
29.64520933	-95.20933526	  616929	17
29.81010336	-95.31847713	  617165	46
29.60515060	-95.26870103	  617182	 6
29.60344124	-95.26205018	  617264	 6
29.60967446	-95.27588526	  617696	 6
29.68073026	-95.46256703	  618000	14
29.84139134	-95.40008771	  618626	45
29.59397440	-95.20103263	  621202	 7
29.86456538	-95.39647719	  622011	55
29.60259415	-95.25390790	  623860	 6
29.63747808	-95.23223386	  625057	17
29.68075328	-95.47457554	  626061	14
29.67132154	-95.46419856	  627153	14
29.74656374	-95.53877136	  627911	33
29.67230800	-95.46394848	  628197	14
29.75768146	-95.54523425	  630305	33
29.67775912	-95.48576092	  634239	14
29.76731475	-95.40065611	  637343	35
29.68444776	-95.47441155	  639414	14
29.68065560	-95.47540444	  660057	14
29.60301516	-95.45883817	  664088	 4
29.74255947	-95.58348804	  665281	32
29.82290055	-95.34570828	  666627	45
29.74531099	-95.25444096	  666633	36
29.68757227	-95.23652469	  667271	27
29.68002842	-95.47366272	  667408	14
29.69275226	-95.33950809	  668217	25
29.87544094	-95.49722177	  669074	53
29.72881817	-95.37518124	  669141	25
29.73990538	-95.57996147	  669850	22
29.63124385	-95.35180154	  670135	 5
29.62809190	-95.45752786	  670505	 4
29.77500727	-95.42206895	  670697	34
29.84863258	-95.23036381	  670904	57
29.73546466	-95.44928432	  670939	24
29.81605575	-95.34099269	  671346	45
29.87141590	-95.47599597	  671434	54
29.68242464	-95.46658617	  671530	14
29.88882670	-95.49886504	  671818	53
29.67755691	-95.46355560	  672548	14
29.60018907	-95.21240431	  673121	 7
30.00482762	-95.11195326	  673877	78
29.65678178	-95.35417383	  674125	15
29.63007171	-95.49949221	  674559	 3
29.68326367	-95.47292999	  674570	14
29.64970951	-95.49639025	  674771	13
29.68122005	-95.47488595	  676798	14
29.84390839	-95.45651056	  677057	44
29.68308032	-95.47629090	  677111	14
29.68783361	-95.47253328	  677161	24
30.06446156	-95.13751304	  677306	98
30.06535277	-95.13957603	  677685	98
30.06642020	-95.13649597	  677944	98
29.68479195	-95.47420256	  677995	14
30.06451512	-95.13638148	  678154	98
29.64639137	-95.22466609	  678621	17
29.69785613	-95.30526384	  678832	26
29.69794092	-95.31187623	  679126	26
29.77072538	-95.55598713	  679415	33
29.76215238	-95.40933370	  679748	34
29.63495411	-95.34718830	  679932	15
29.84462647	-95.45584538	  680544	44
29.60946042	-95.48680364	  680987	 4
29.74608395	-95.50551598	  681188	33
29.74209326	-95.52247048	  681281	33
29.79245767	-95.31418770	  681608	36
29.64280064	-95.54383196	  681663	13
29.77492683	-95.42206601	  683243	34
29.69884039	-95.27859525	  684220	26
29.69047491	-95.49848667	  684401	23
29.67376517	-95.32904492	  685658	16
29.66988810	-95.46859446	  686117	14
29.77764440	-95.23535919	  686771	37
29.77768643	-95.53557099	  687061	33
30.03805509	-95.17687853	  688401	87
29.67664718	-95.47544375	  688760	14
29.69464242	-95.42254693	  689620	24
29.66908009	-95.33212097	  690673	15
29.68472355	-95.59160009	  690803	12
29.63423481	-95.34303225	  690946	15
29.83534735	-95.31123645	  691051	46
29.67304713	-95.47445521	  691826	14
29.59125563	-95.22001446	  692172	 7
29.82654735	-95.38348372	  692498	45
29.67683401	-95.47684489	  694241	14
29.69402991	-95.43722288	  694684	24
29.65032060	-95.49312553	  695349	13
29.67338541	-95.48956210	  695646	13
29.67471445	-95.47586277	  695659	14
29.67324145	-95.46225802	  695715	14
29.77448074	-95.42266333	  695790	34
29.61328094	-95.28333829	  695853	 6
29.80438911	-95.57270450	  697153	42
29.87718166	-95.49975528	  697240	53
29.69087623	-95.59216040	  697523	22
29.88898742	-95.43008449	  698853	54
29.68113334	-95.47625482	  699627	14
29.85422900	-95.31163531	  700087	56
29.85878857	-95.29081668	  700762	56
29.67409328	-95.46631687	  702987	14
29.70363367	-95.42833182	  703440	24
29.87545612	-95.28088323	  704085	56
29.67462857	-95.48806564	  706443	13
29.75221146	-95.40595750	  709448	35
29.76021993	-95.55410866	  711182	33
29.76635743	-95.55184694	  711183	33
29.76656579	-95.55318406	  711304	33
29.64675484	-95.22851722	  711519	17
29.66199166	-95.33361802	  712331	15
29.76618189	-95.55504607	  712403	33
29.68396584	-95.46654310	  717124	14
29.67058035	-95.46659878	  736154	14
29.68425162	-95.46597265	  752366	14
29.76557702	-95.40703221	  752644	35
29.69637735	-95.34469559	  753666	25
29.85923301	-95.30824773	  754192	56
29.65646345	-95.49577883	  754362	13
30.06187355	-95.14939863	  754435	98
29.64830957	-95.21689056	  755499	17
29.76392169	-95.26664638	  755613	36
29.79801754	-95.35302653	  755753	45
29.69046576	-95.34001869	  756789	25
29.60792635	-95.42699619	  756942	 4
29.76399077	-95.59943143	  757014	32
29.67968773	-95.47152434	  757354	14
29.68952749	-95.46698604	  758437	24
29.68241615	-95.46632855	  758589	14
29.67146321	-95.48029479	  760855	14
29.78241886	-95.29248033	  760892	36
29.79716569	-95.25793261	  761672	46
29.75135183	-95.60768586	  761860	32
29.62404294	-95.23489425	  764150	 7
29.88305019	-95.37238521	  765202	55
29.67998844	-95.53483876	  765228	13
29.73282626	-95.40972153	  765713	24
29.81327635	-95.34237665	  766640	45
29.70042217	-95.41523328	  768239	24
29.69569323	-95.43068203	  769111	24
29.84334112	-95.25922532	  770659	46
29.78091997	-95.38192337	  771562	35
29.62376200	-95.35255230	  771808	 5
29.67694412	-95.46157617	  772808	14
29.64114126	-95.35795478	  773426	15
29.84345601	-95.28284809	  775561	46
29.68367434	-95.46165709	  775863	14
29.78512135	-95.56264423	  776149	33
29.68276657	-95.44218288	  776989	14
29.60303678	-95.26179580	  777095	 6
29.87834778	-95.43756934	  777267	54
29.67230276	-95.45149817	  777614	14
29.70997640	-95.31143161	  777694	26
29.76359713	-95.26638842	  779080	36
30.01502104	-95.14582907	  779232	88
29.69314537	-95.31066538	  779319	26
30.07841296	-95.41698208	  780585	94
29.67305538	-95.48497212	  780737	14
29.88825327	-95.50462103	  780797	53
29.80819483	-95.32629305	  780900	46
29.64815003	-95.50349251	  781447	13
29.73367911	-95.32739025	  782194	26
29.84012137	-95.25211906	  782559	47
29.60109190	-95.21148684	  782899	 7
29.76756787	-95.59427118	  783253	32
29.82858909	-95.39738501	  783916	45
29.63779203	-95.33633397	  783991	15
29.60168321	-95.27398671	  784129	 6
29.64956903	-95.48509514	  784287	14
29.68020861	-95.49464007	  784599	13
29.63987352	-95.23245956	  784676	17
29.85617496	-95.46560201	  784845	54
29.67224529	-95.48380401	  785059	14
29.76353584	-95.61273835	  785140	32
30.02251935	-95.10151365	  785201	88
29.66730074	-95.34533034	  786449	15
29.66758429	-95.34802710	  786811	15
29.84096063	-95.27249587	  786851	46
29.76840103	-95.63722982	  788197	32
29.65665690	-95.57355596	  793884	12
29.65665690	-95.57355596	  794388	12
29.69243181	-95.57917279	  796046	22
29.61533396	-95.31622084	  797996	 6
29.66428782	-95.28411177	  798382	16
29.83929466	-95.24868786	  799920	47
29.82122683	-95.20392854	  806392	47
29.85424062	-95.19213713	  808643	57
29.68621266	-95.52429903	  810021	13
29.82687406	-95.46691082	  810421	44
29.68716251	-95.46813450	  815689	24
29.67218262	-95.46632539	  828064	14
29.69371197	-95.43634694	  830266	24
29.61653144	-95.24381341	  841444	 7
29.74810288	-95.50430270	  841598	33
29.76978879	-95.47814934	  841735	34
29.67386939	-95.51222365	  842334	13
29.69381119	-95.44286291	  843447	24
29.70387187	-95.30945404	  845177	26
29.68058110	-95.49326671	  845233	13
29.73681851	-95.59457078	  845354	22
30.02644346	-95.24392729	  845391	87
29.67962392	-95.47406349	  845804	14
29.69376617	-95.44219109	  846378	24
29.84228092	-95.28923248	  847223	46
29.84915416	-95.39241947	  848297	55
29.65603514	-95.48979885	  849456	13
29.72748228	-95.63255403	  849581	22
29.70063140	-95.41237573	  849641	24
29.92186512	-95.39461312	  850502	65
29.65914338	-95.57612009	  851354	12
29.75728634	-95.57263999	  854233	32
29.80437950	-95.36629815	  854348	45
29.85951653	-95.27033236	  854903	56
29.87737022	-95.28920554	  855501	56
29.67245265	-95.46195331	  855694	14
30.03856149	-95.19884931	  856130	87
29.82637378	-95.43687464	  856630	44
29.67701210	-95.58247954	  857636	12
29.70200955	-95.42557609	  857646	24
29.87988332	-95.50112677	  857858	53
29.67408812	-95.51221334	  858232	13
29.68041485	-95.45187955	  858778	14
29.87684524	-95.29611014	  860069	56
30.03414950	-95.44974685	  860916	84
29.77914241	-95.24133627	  862993	37
29.80453477	-95.32925752	  863883	46
29.69560849	-95.53635293	  868315	23
29.83542496	-95.42033215	  869169	44
29.84915993	-95.39184505	  873818	55
29.67997570	-95.50618257	  875864	13
29.73586076	-95.62377169	  876194	22
29.73637577	-95.59262853	  876510	22
29.75490950	-95.62525937	  876585	32
29.67048595	-95.46727691	  876988	14
29.67471857	-95.47503063	  884785	14
29.76374239	-95.61273985	  890482	32
29.74824745	-95.54048480	  924232	33
29.68188675	-95.48971548	  928315	13
29.68076639	-95.49326897	  928994	13
29.80506781	-95.42448146	  929660	44
29.65075889	-95.48886547	  929689	13
29.67115683	-95.47293588	  930086	14
29.67194377	-95.47267609	  930281	14
29.67105855	-95.47221643	  931167	14
29.77902075	-95.31122134	  932183	36
29.82807366	-95.35838862	  933436	45
29.68808473	-95.47159279	  936048	24
29.69878343	-95.58478845	  939666	22
29.70820102	-95.28451813	  939720	26
29.66577925	-95.60534369	  940558	12
29.82801780	-95.47559949	  944887	44
29.88028837	-95.47697508	  945328	54
29.64856427	-95.48488845	  948583	14
29.68212029	-95.50682408	  948929	13
29.84096451	-95.27263554	  949448	46
29.78091997	-95.38192337	  949711	35
29.71187567	-95.29209027	  950310	26
29.84096537	-95.27277889	  955651	46
29.73741894	-95.37048074	  956818	25
29.70116663	-95.42598700	  958374	24
29.76294940	-95.55507634	  958912	33
29.60511981	-95.50803149	  962226	 3
30.04186861	-95.20295222	  962977	87
29.67530955	-95.47064293	  964869	14
29.80600929	-95.54514318	  968292	43
29.67266312	-95.60698854	  968689	12
29.64905411	-95.48466611	  970961	14
29.66749699	-95.34599877	  971894	15
29.67758712	-95.46879815	  981903	14
29.73627286	-95.59809116	  984293	22
29.73627286	-95.59809116	  984374	22
29.73631276	-95.59569561	  984971	22
29.81764045	-95.29446644	 1009331	46
29.84698846	-95.28066459	 1009371	56
29.76884215	-95.41502670	 1012565	34
29.65870511	-95.57464866	 1014973	12
29.82481925	-95.45256900	 1016854	44
29.80549456	-95.31418704	 1017366	46
29.84806094	-95.27097486	 1018511	56
29.80583376	-95.28515034	 1018856	46
29.83642759	-95.27464696	 1018950	46
29.72168213	-95.40139682	 1020263	25
29.84841645	-95.54783650	 1020366	53
29.68420829	-95.24844654	 1021004	17
29.79666173	-95.32383004	 1021911	46
29.68393437	-95.46384228	 1022215	14
29.63041515	-95.46189971	 1022822	 4
29.79989063	-95.31780782	 1023919	46
29.63766403	-95.24771411	 1024857	17
29.79967768	-95.30885283	 1024928	46
29.76582758	-95.59292922	 1025038	32
29.67756294	-95.48061013	 1026187	14
29.66534914	-95.58049767	 1028771	12
29.80652940	-95.31131398	 1029489	46
29.61513210	-95.41277475	 1030551	 4
29.85710129	-95.41476940	 1030965	54
29.77631721	-95.63005951	 1031187	32
29.67076672	-95.47257231	 1031264	14
29.73445771	-95.52901341	 1031906	23
29.80699659	-95.31152236	 1032111	46
29.80699655	-95.31173315	 1032325	46
29.78131703	-95.30194370	 1032824	36
29.68306580	-95.44276552	 1032868	14
29.59796853	-95.47070164	 1034656	 4
29.71634013	-95.36492348	 1035261	25
29.92049513	-95.39416543	 1035581	65
29.78384768	-95.38409649	 1036624	35
29.67342584	-95.48174709	 1037766	14
29.80565809	-95.57151519	 1037788	42
29.67454603	-95.46406226	 1037964	14
29.73617745	-95.60584264	 1038791	22
29.69855656	-95.41672524	 1039130	24
29.69887663	-95.41305508	 1039136	24
29.76817509	-95.55343610	 1041522	33
29.71140544	-95.35139618	 1041585	25
29.71134486	-95.35108263	 1041845	25
29.81629429	-95.32624053	 1042121	46
29.81494726	-95.20349501	 1042437	47
29.70042756	-95.41792259	 1042590	24
29.88700257	-95.45777877	 1042979	54
29.67047611	-95.45583720	 1043943	14
29.58961343	-95.20192402	 1044692	 7
29.67887753	-95.30170699	 1045989	16
29.80675171	-95.28381424	 1051809	46
29.84045417	-95.27248930	 1094283	46
29.77638683	-95.42355088	 1100243	34
29.69468069	-95.23832142	 1101798	27
29.83859741	-95.45422252	 1105146	44
29.64756618	-95.22620563	 1107288	17
29.70674406	-95.34956648	 1108622	25
29.66754603	-95.34616579	 1109565	15
29.83505063	-95.25158812	 1110347	47
29.86964144	-95.48411438	 1111477	54
29.79830530	-95.41825648	 1111515	44
29.58621242	-95.45022691	 1114734	 4
29.67339731	-95.47068733	 1115353	14
29.76821869	-95.21786038	 1115366	37
29.81678219	-95.29750974	 1116080	46
29.81914889	-95.29578570	 1116642	46
29.75989828	-95.36705705	 1118240	35
29.72554102	-95.32684116	 1118578	26
29.72554102	-95.32684116	 1118754	26
29.67695197	-95.26125957	 1119275	16
29.81858190	-95.29559656	 1119555	46
29.87114318	-95.48789482	 1119869	53
29.85162661	-95.29861288	 1120439	56
29.62025517	-95.28702024	 1121046	 6
29.66232517	-95.26668753	 1122394	16
29.75644537	-95.58265470	 1123164	32
29.81471022	-95.32126820	 1123403	46
29.67109361	-95.28472450	 1123614	16
29.79341982	-95.21706520	 1123751	47
29.76821869	-95.21786038	 1123753	37
29.77354366	-95.20744726	 1123762	37
29.77421072	-95.21053717	 1123763	37
29.77436645	-95.21048322	 1123768	37
29.79236184	-95.21768579	 1123769	37
29.79236184	-95.21768579	 1123775	37
29.79199031	-95.21038079	 1123776	37
29.79200348	-95.20894670	 1123778	37
29.79245839	-95.21102446	 1123779	37
29.79172229	-95.20796304	 1123782	37
29.79370817	-95.20899645	 1123785	47
29.79442672	-95.20894914	 1123984	47
29.79515005	-95.21830685	 1124462	47
29.77354366	-95.20744726	 1124463	37
29.80027848	-95.21191669	 1124706	47
29.80029431	-95.21264190	 1124706	47
29.69502516	-95.43559113	 1124907	24
29.80031973	-95.21137512	 1124951	47
29.80231575	-95.21039310	 1124951	47
29.80241713	-95.21422857	 1125184	47
29.66322598	-95.51503617	 1125712	13
29.77556105	-95.22376393	 1126020	37
29.77581069	-95.22439086	 1126154	37
29.77454177	-95.22409805	 1126261	37
29.68795399	-95.25134048	 1126381	27
29.68874307	-95.25107762	 1126503	27
29.68825708	-95.25088841	 1126504	27
29.68915347	-95.25110345	 1126623	27
29.69000264	-95.25019266	 1126630	27
29.68782512	-95.24194044	 1126748	27
29.68788430	-95.24102387	 1126748	27
29.68937741	-95.23645942	 1126859	27
29.68987270	-95.23647159	 1126860	27
29.68998392	-95.23768891	 1126986	27
29.69004577	-95.23647595	 1126986	27
29.68948983	-95.24124985	 1127106	27
29.77617317	-95.22742065	 1127107	37
29.69042824	-95.23790355	 1127109	27
29.68947218	-95.24108388	 1127223	27
29.69544935	-95.24348050	 1127223	27
29.69201207	-95.24762503	 1127350	27
29.69405220	-95.24465158	 1127351	27
29.68093075	-95.25612340	 1127352	16
29.77446863	-95.42237739	 1127504	34
30.03893427	-95.19788472	 1127600	87
29.67912603	-95.26268306	 1127704	16
29.67350159	-95.25791605	 1127706	16
29.67376525	-95.25739886	 1127712	16
29.67442015	-95.25652843	 1127824	16
29.67453999	-95.25634602	 1127824	16
29.67471185	-95.25622015	 1127951	16
29.67483406	-95.25694451	 1127951	16
29.69861141	-95.24524034	 1127953	27
29.81858238	-95.29540854	 1127998	46
29.69813789	-95.24592676	 1128059	27
29.69881305	-95.24580792	 1128060	27
29.69699106	-95.24759423	 1128185	27
29.69747591	-95.24774910	 1128186	27
29.69681105	-95.24872190	 1128187	27
29.69563137	-95.24957769	 1128304	27
29.69604891	-95.24983663	 1128306	27
29.69514830	-95.25028504	 1128312	27
29.69487316	-95.25156678	 1128426	27
29.69500181	-95.25140818	 1128426	27
29.67479674	-95.25836204	 1128556	16
29.69000264	-95.25019266	 1128556	27
29.67346124	-95.26014576	 1128559	16
29.68633541	-95.25154563	 1128661	17
29.68551977	-95.25138516	 1128780	17
29.80420787	-95.31436569	 1128905	46
29.80368768	-95.31513278	 1128906	46
29.80416982	-95.31209720	 1129026	46
29.80453313	-95.31356910	 1129027	46
29.82808807	-95.27387166	 1129093	46
29.80467359	-95.31010894	 1129151	46
29.80507140	-95.31131522	 1129151	46
29.80507184	-95.31088638	 1129154	46
29.80551861	-95.31162030	 1129263	46
29.80534473	-95.31321645	 1129264	46
29.80481195	-95.31320297	 1129379	46
29.80513618	-95.31318932	 1129380	46
29.80358912	-95.31322861	 1129500	46
29.80367148	-95.31322607	 1129500	46
29.80066173	-95.31581125	 1129755	46
29.80003451	-95.30849991	 1129865	46
29.80066173	-95.31581125	 1129866	46
29.80121527	-95.30957416	 1129985	46
29.80254149	-95.30957464	 1129985	46
29.80319399	-95.30885125	 1130106	46
29.80450921	-95.30885157	 1130226	46
29.80737413	-95.32874685	 1130228	46
29.82208303	-95.32300929	 1130351	46
29.82167435	-95.32545593	 1130353	46
29.82203382	-95.32221332	 1130464	46
29.81566637	-95.32519820	 1130467	46
29.81514386	-95.32621978	 1130584	46
29.81497833	-95.32621702	 1130587	46
29.81433341	-95.32536899	 1130699	46
29.81502209	-95.34554868	 1130823	45
29.81934032	-95.34476918	 1130823	45
29.81935185	-95.34380610	 1130956	45
29.81766197	-95.31701016	 1131081	46
29.78645309	-95.42083683	 1132884	34
29.84612346	-95.28099177	 1132885	46
29.78613974	-95.36660901	 1133239	35
29.59119207	-95.21921338	 1136369	 7
29.78824874	-95.20091075	 1140740	37
29.87247484	-95.39618965	 1142021	55
29.69474648	-95.42950042	 1143302	24
29.60663510	-95.27297104	 1146813	 6
29.68544928	-95.44365150	 1150491	14
29.75913999	-95.40238839	 1152337	35
29.82119368	-95.48245800	 1160907	44
29.58851337	-95.19667900	 1177186	 7
29.79021461	-95.20364799	 1178967	37
29.69296281	-95.43009198	 1180618	24
29.78097748	-95.24381223	 1180991	37
29.87503287	-95.47948997	 1181795	54
29.60922441	-95.50532944	 1186795	 3
29.83995488	-95.43778309	 1186865	44
29.63177483	-95.27581018	 1187003	 6
29.78390794	-95.36512285	 1187056	35
29.81766197	-95.31701016	 1187260	46
29.81674773	-95.31684730	 1187382	46
29.68133419	-95.48885503	 1187444	13
29.81798615	-95.31702646	 1187483	46
29.81777613	-95.33219568	 1187618	45
29.81897393	-95.31703797	 1187696	46
29.60105038	-95.39761898	 1187710	 5
29.81814074	-95.33392339	 1187918	45
29.66575862	-95.54426006	 1188828	13
29.62511754	-95.20684941	 1189258	 7
29.66449169	-95.32142097	 1190142	16
29.81421481	-95.20278810	 1190865	47
29.66287842	-95.46181458	 1191034	14
29.64911830	-95.23692495	 1191085	17
29.86100356	-95.44438709	 1191432	54
29.84728971	-95.28280646	 1191500	56
29.84957164	-95.36371856	 1192285	55
29.60229821	-95.27566955	 1192772	 6
29.88148295	-95.30994236	 1193238	56
29.78578011	-95.39488719	 1193793	35
29.86499164	-95.30653012	 1193871	56
29.58679611	-95.19158326	 1195494	 7
29.67766421	-95.46298367	 1196168	14
29.67039934	-95.47338488	 1198263	14
29.84976706	-95.23190333	 1198627	57
29.84788704	-95.23212201	 1198760	57
29.84932182	-95.23161969	 1198862	57
29.67810823	-95.25829300	 1198986	16
29.67755592	-95.25876712	 1198987	16
29.67810823	-95.25829300	 1198990	16
29.67988246	-95.26167053	 1198990	16
29.68520675	-95.25177164	 1198993	17
29.69794899	-95.24705607	 1198993	27
29.80335192	-95.31264123	 1198996	46
29.85872425	-95.30505523	 1199000	56
29.85458060	-95.29903571	 1199004	56
29.84960313	-95.22976182	 1199017	57
29.84789389	-95.23124858	 1199021	57
29.84917531	-95.23127150	 1199023	57
29.84982198	-95.23248701	 1199024	57
29.84863143	-95.23301581	 1199106	57
29.84743964	-95.23427829	 1199356	57
29.80765954	-95.54446200	 1199440	43
29.88524102	-95.37285040	 1201042	55
29.85465689	-95.40801528	 1201672	55
29.63983532	-95.22358382	 1201700	17
29.68168596	-95.53223665	 1202330	13
29.64832046	-95.22702085	 1202529	17
29.66416557	-95.36761831	 1202885	15
29.84179116	-95.27582350	 1203551	46
29.66398641	-95.46182597	 1204149	14
29.66871877	-95.45806870	 1204265	14
29.66816024	-95.45786099	 1204383	14
29.66800723	-95.45799262	 1204385	14
29.66855212	-95.45823378	 1204389	14
29.66662909	-95.45871940	 1204506	14
29.66499920	-95.46067539	 1204507	14
29.66499617	-95.46093673	 1204628	14
29.66548763	-95.46142612	 1204630	14
29.84210518	-95.27897499	 1204866	46
29.63987818	-95.35326225	 1205180	15
29.78170453	-95.37860183	 1205241	35
29.59079905	-95.46591153	 1205292	 4
29.61813679	-95.22326449	 1205975	 7
29.79950946	-95.41615055	 1206188	44
30.02327825	-95.10219429	 1208619	88
29.80446229	-95.33099213	 1209854	45
29.73644029	-95.29956757	 1213206	26
29.61816067	-95.19767344	 1214617	 7
29.66787510	-95.45817425	 1216582	14
29.92100913	-95.39417791	 1218514	65
29.76877826	-95.58872607	 1220809	32
29.58786821	-95.20141715	 1223540	 7
29.86745951	-95.33630932	 1229753	55
29.68336199	-95.47181073	 1235696	14
29.81419093	-95.53366418	 1235749	43
29.85702779	-95.46546347	 1236830	54
29.77545914	-95.23745532	 1263077	37
29.66610255	-95.48936987	 1268665	13
29.76501856	-95.26614589	 1268996	36
29.71144383	-95.35163908	 1269433	25
29.79795963	-95.25597604	 1270609	46
29.77946086	-95.63251364	 1272648	32
29.72973200	-95.30042902	 1273841	26
29.66333584	-95.30599306	 1273918	16
29.61654529	-95.24286732	 1274165	 7
29.84300502	-95.27010333	 1274329	46
29.67571896	-95.45271098	 1274504	14
29.68918964	-95.43023539	 1274856	24
29.77491736	-95.63871940	 1275055	32
30.03934664	-95.20018416	 1275058	87
29.68786674	-95.47159869	 1275439	24
29.68789333	-95.47215183	 1275638	24
29.77263733	-95.42567816	 1276445	34
29.67414665	-95.48987596	 1277251	13
29.69097363	-95.58251829	 1277750	22
29.88645304	-95.50378511	 1278549	53
29.77710577	-95.22188655	 1279574	37
29.78642486	-95.29951853	 1279888	36
29.65030968	-95.48961931	 1280491	13
29.81963377	-95.30037656	 1282370	46
29.84728727	-95.27858568	 1284568	56
29.83695932	-95.29060363	 1285806	46
29.65275921	-95.49342476	 1286333	13
29.63271891	-95.41412477	 1286350	 4
30.03794172	-95.21886878	 1286734	87
29.68540924	-95.47049897	 1287357	14
29.75741972	-95.54880371	 1287676	33
29.82416992	-95.27870543	 1287756	46
29.67571180	-95.33371064	 1287831	15
29.75980367	-95.61475496	 1288045	32
29.77589293	-95.23866780	 1289463	37
29.83878409	-95.24978128	 1291196	47
29.77668655	-95.62163241	 1291253	32
29.81819116	-95.29653626	 1291631	46
29.83878409	-95.24978128	 1292203	47
29.73936662	-95.36869041	 1292845	25
29.77577841	-95.23962365	 1293360	37
29.64347225	-95.54488990	 1294668	13
29.60752304	-95.44835751	 1297051	 4
29.87523715	-95.48287997	 1299279	54
29.85703242	-95.46502017	 1300156	54
29.69916582	-95.42603226	 1301263	24
30.03749925	-95.20598371	 1303441	87
29.65979337	-95.58037578	 1303454	12
29.63641457	-95.44076919	 1305325	14
29.80765962	-95.40670958	 1305350	45
29.82208000	-95.20994231	 1307360	47
29.84200688	-95.26033584	 1308531	46
29.73566737	-95.42056845	 1311088	24
29.64993479	-95.21609727	 1311249	17
29.78066076	-95.61338067	 1318919	32
29.82156683	-95.20945905	 1319218	47
29.84369426	-95.25844799	 1338281	46
29.61189467	-95.28027375	 1358133	 6
29.82208000	-95.20994231	 1358896	47
30.03021732	-95.24001109	 1360703	87
29.68355548	-95.47351480	 1365350	14
29.68073437	-95.50127080	 1365508	13
29.64955423	-95.24607688	 1365901	17
29.65992602	-95.33279325	 1366511	15
29.65610660	-95.37684054	 1366925	15
29.82018527	-95.28201487	 1367280	46
29.67518382	-95.48935642	 1368105	13
29.89495117	-95.42031716	 1369830	54
29.80954119	-95.37537112	 1370179	45
29.75484772	-95.54027770	 1371092	33
29.75849832	-95.60739137	 1371419	32
29.83790195	-95.30693350	 1372850	46
29.83457096	-95.34668061	 1372965	45
29.80699644	-95.31236591	 1373635	46
29.79212889	-95.69024759	 1377307	31
29.79727265	-95.68810143	 1377309	41
29.79743503	-95.68761523	 1377309	41
29.79234766	-95.69080482	 1377314	31
29.79212889	-95.69024759	 1377315	31
29.79197384	-95.69288608	 1377317	31
29.79262619	-95.69359980	 1377320	31
29.79308026	-95.69324330	 1377322	31
29.79308026	-95.69324330	 1377325	31
29.79363206	-95.69479587	 1377330	41
29.79364130	-95.69504894	 1377331	41
29.79363206	-95.69479587	 1377332	41
29.79367347	-95.69526558	 1377334	41
29.79373662	-95.69570132	 1377337	41
29.79373662	-95.69570132	 1377337	41
29.79373662	-95.69570132	 1377339	41
29.79454265	-95.69525876	 1377349	41
29.79315978	-95.69469469	 1377351	31
29.79417427	-95.69540933	 1377351	41
29.79533747	-95.68425941	 1377357	41
29.79533747	-95.68425941	 1377358	41
29.79573884	-95.68348329	 1377362	41
29.79628232	-95.68347752	 1377363	41
29.79646111	-95.68347572	 1377366	41
29.79664014	-95.68347392	 1377368	41
29.79681900	-95.68347215	 1377371	41
29.79718446	-95.68346846	 1377373	41
29.79718446	-95.68346846	 1377375	41
29.79756419	-95.68393298	 1377379	41
29.67510652	-95.45368727	 1377381	14
29.79756547	-95.68413644	 1377382	41
29.79713899	-95.68434843	 1377385	41
29.79719056	-95.68461545	 1377387	41
29.79701394	-95.68510548	 1377388	41
29.79683444	-95.68510755	 1377391	41
29.79558162	-95.68647803	 1377395	41
29.79575295	-95.68512035	 1377396	41
29.79558162	-95.68647803	 1377398	41
29.79558162	-95.68647803	 1377402	41
29.74906774	-95.50379588	 1377404	33
29.79612112	-95.68600569	 1377405	41
29.79655600	-95.68600238	 1377408	41
29.79612112	-95.68600569	 1377409	41
29.79655600	-95.68600238	 1377411	41
29.79741824	-95.68646388	 1377415	41
29.79796017	-95.68645937	 1377417	41
29.79782551	-95.68483212	 1377418	41
29.79785218	-95.68421604	 1377422	41
29.79784356	-95.68313609	 1377423	41
29.79790030	-95.68560191	 1377425	41
29.79788601	-95.68263053	 1377426	41
29.79788601	-95.68263053	 1377428	41
29.79734504	-95.68263321	 1377429	41
29.79627305	-95.68263853	 1377432	41
29.79573154	-95.68264158	 1377433	41
29.79591608	-95.68264031	 1377435	41
29.79681075	-95.68263587	 1377435	41
29.79573450	-95.68298546	 1377442	41
29.79746005	-95.68810137	 1377442	41
29.79781754	-95.68810168	 1377444	41
29.79799006	-95.68760866	 1377445	41
29.79686342	-95.68729044	 1377448	41
29.79686418	-95.68679885	 1377451	41
29.74679248	-95.50489970	 1377458	33
29.74933963	-95.50373832	 1377459	33
29.74679248	-95.50489970	 1377462	33
29.74881274	-95.50389731	 1377463	33
29.74784632	-95.50442942	 1377465	33
29.74855758	-95.50401750	 1377465	33
29.74759033	-95.50449252	 1377467	33
29.74810288	-95.50430270	 1377469	33
29.74833262	-95.50416121	 1377471	33
29.74734243	-95.50455361	 1377473	33
29.74676298	-95.50504060	 1377478	33
29.74720089	-95.50521026	 1377479	33
29.74668496	-95.50511817	 1377481	33
29.74720089	-95.50521026	 1377481	33
29.74720089	-95.50521026	 1377483	33
29.74663253	-95.50521021	 1377485	33
29.74658146	-95.50531558	 1377486	33
29.74720089	-95.50521026	 1377488	33
29.74641690	-95.50607961	 1377489	33
29.74531481	-95.50829614	 1377491	33
29.74543983	-95.50821137	 1377492	33
29.74415653	-95.51041837	 1377496	33
29.74641690	-95.50607961	 1377496	33
29.64478045	-95.54286661	 1377940	13
29.81544359	-95.21078568	 1377966	47
29.70138817	-95.33143935	 1378450	25
29.67385034	-95.49060201	 1379596	13
29.79481341	-95.41768203	 1379922	44
29.67078446	-95.46020441	 1380057	14
29.83939209	-95.39553578	 1380297	45
29.83915011	-95.39581648	 1380389	45
29.68766476	-95.46721830	 1380451	24
29.83449197	-95.38827884	 1380578	45
29.83465672	-95.38828160	 1380580	45
29.83425586	-95.39154630	 1380582	45
29.83517540	-95.38917783	 1380582	45
29.83677043	-95.39572834	 1380584	45
29.83627674	-95.39572041	 1380586	45
29.83627944	-95.39552369	 1380588	45
29.83677239	-95.39553269	 1380589	45
29.83633334	-95.39466955	 1380590	45
29.83677629	-95.39514354	 1380591	45
29.83680777	-95.39486019	 1380594	45
29.83624659	-95.40027772	 1380595	45
29.83719341	-95.39606937	 1380598	45
29.83749496	-95.39607029	 1380602	45
29.83191134	-95.39725165	 1380604	45
29.83783937	-95.39606866	 1380607	45
29.83172791	-95.39724892	 1380610	45
29.83848738	-95.39711931	 1380611	45
29.83842397	-95.39691590	 1380613	45
29.83791494	-95.39737805	 1380614	45
29.83853174	-95.39735870	 1380616	45
29.83791703	-95.39777858	 1380618	45
29.83398340	-95.38827035	 1380662	45
29.83842165	-95.39923194	 1380662	45
29.83842474	-95.39885588	 1380665	45
29.83842873	-95.39779610	 1380665	45
29.83842015	-95.39941489	 1380670	45
29.83873326	-95.39797893	 1380670	45
29.83914618	-95.39895130	 1380672	45
29.83920686	-95.39851975	 1380673	45
29.83873959	-95.39905268	 1380677	45
29.83874113	-95.39883634	 1380677	45
29.83917786	-95.39948170	 1380679	45
29.83917927	-95.39924610	 1380680	45
29.83873485	-95.39971951	 1380684	45
29.83917644	-95.39971980	 1380684	45
29.83873324	-95.39994567	 1380686	45
29.83917510	-95.39994485	 1380686	45
29.83873015	-95.40037865	 1380690	45
29.83917251	-95.40037859	 1380691	45
29.83872084	-95.40129907	 1380693	45
29.83872861	-95.40059578	 1380693	45
29.83867561	-95.40159086	 1380697	45
29.83910840	-95.40167964	 1380700	45
29.79045297	-95.42844408	 1380796	34
29.79307773	-95.42307346	 1380799	34
29.79185109	-95.42902582	 1380800	34
29.79071547	-95.41501869	 1380802	34
29.83829223	-95.39538823	 1380802	45
29.79250641	-95.42334477	 1380803	34
29.83834469	-95.39563013	 1380846	45
29.83876446	-95.39481847	 1380847	45
29.83842971	-95.39588534	 1380853	45
29.83873255	-95.39525363	 1380853	45
29.79104877	-95.41552924	 1380856	34
29.79118687	-95.41489436	 1380856	34
29.79135504	-95.41481130	 1380858	34
29.79230662	-95.41582483	 1380858	34
29.83828908	-95.39402200	 1380861	45
29.83829105	-95.39383138	 1380862	45
29.79194166	-95.41532723	 1380865	34
29.79282180	-95.41549436	 1380865	34
29.83877905	-95.39347987	 1380865	45
29.83877699	-95.39366906	 1380866	45
29.79211244	-95.41595577	 1380868	34
29.79252348	-95.41567665	 1380869	34
29.83829301	-95.39364075	 1380869	45
29.83830087	-95.39287805	 1380869	45
29.79180062	-95.41542800	 1380873	34
29.79166288	-95.41553128	 1380874	34
29.83829695	-95.39325812	 1380874	45
29.83878715	-95.39269023	 1380875	45
29.79175519	-95.41626199	 1380877	34
29.79195039	-95.41608272	 1380878	34
29.83878114	-95.39328780	 1380878	45
29.83879271	-95.39228357	 1380878	45
29.79133228	-95.41635970	 1380880	34
29.79126404	-95.41581412	 1380882	34
29.83879444	-95.39208934	 1380883	45
29.83879783	-95.39171118	 1380883	45
29.79133228	-95.41635970	 1380885	34
29.83965878	-95.39062122	 1380885	45
29.79105581	-95.41591976	 1380886	34
29.83879783	-95.39171118	 1380886	45
29.79074773	-95.41611258	 1380887	34
29.79112530	-95.41650886	 1380888	34
29.83958131	-95.39340867	 1380890	45
29.83965878	-95.39062122	 1380890	45
29.83909563	-95.39364793	 1380893	45
29.79163216	-95.41718256	 1380894	34
29.83957937	-95.39378980	 1380895	45
29.83958036	-95.39359672	 1380897	45
29.79192119	-95.41765322	 1380898	34
29.79213438	-95.41746899	 1380898	34
29.83909178	-95.39402266	 1380899	45
29.79187575	-95.41687834	 1380902	34
29.79241210	-95.41723485	 1380905	34
29.83957742	-95.39417205	 1380906	45
29.79230837	-95.41738740	 1380907	34
29.83961161	-95.39458893	 1380907	45
29.84300885	-95.26635882	 1380909	46
29.84300885	-95.26635882	 1380910	46
29.79176897	-95.41702692	 1380911	34
29.83942536	-95.39748467	 1380912	45
29.79251698	-95.41708407	 1380913	34
29.83955369	-95.39526522	 1380913	45
29.84382684	-95.26778478	 1380914	46
29.84297248	-95.26485437	 1380915	46
29.83917751	-95.39484692	 1380916	45
29.79180130	-95.43379975	 1380917	34
29.83946494	-95.39539588	 1380919	45
29.84300942	-95.26835741	 1380920	46
29.83908143	-95.39500906	 1380921	45
29.79211574	-95.41659574	 1380922	34
29.79195039	-95.43380589	 1380923	34
29.83939209	-95.39553578	 1380924	45
29.84220546	-95.26635242	 1380924	46
29.84300942	-95.26835741	 1380925	46
29.83915011	-95.39581648	 1380927	45
29.79332875	-95.41587305	 1380928	44
29.79206701	-95.43380496	 1380929	34
29.80942073	-95.27006013	 1380931	46
29.83859783	-95.39631446	 1380933	45
29.79227661	-95.43381022	 1380934	34
29.79384398	-95.41575679	 1380935	44
29.80059916	-95.28720539	 1380936	46
29.83959605	-95.39748779	 1380937	45
29.83942536	-95.39748467	 1380938	45
29.79366720	-95.41577561	 1380940	44
29.79402430	-95.41575753	 1380940	44
29.80163511	-95.28481265	 1380941	46
29.83976067	-95.39749082	 1380941	45
29.80038345	-95.28758739	 1380942	46
29.83974227	-95.39690155	 1380943	45
29.79413896	-95.41646955	 1380946	44
29.79419877	-95.41576281	 1380946	44
29.79294169	-95.30523280	 1380947	36
29.83992516	-95.39749364	 1380947	45
29.79871193	-95.28999836	 1380948	46
29.83974227	-95.39690155	 1380948	45
29.79419877	-95.41576281	 1380950	44
29.79434473	-95.41661050	 1380951	44
29.84026078	-95.39711580	 1380951	45
29.79128392	-95.30860112	 1380952	36
29.84027541	-95.39655987	 1380953	45
29.79481756	-95.41613821	 1380955	44
29.79481712	-95.41634103	 1380956	44
29.79111238	-95.30956295	 1380960	36
29.83986424	-95.39560557	 1380960	45
29.79481671	-95.41653224	 1380962	44
29.79432675	-95.41701192	 1380963	44
29.78394436	-95.33820868	 1380967	35
29.84026973	-95.39637386	 1380968	45
29.79481592	-95.41690253	 1380969	44
29.79473745	-95.41975664	 1380974	44
29.79481509	-95.41728756	 1380974	44
29.84025853	-95.39599557	 1380974	45
29.83988214	-95.39524203	 1380976	45
29.79481550	-95.41709635	 1380979	44
29.83992479	-95.39652145	 1380979	45
29.79432659	-95.41681823	 1380980	44
29.83970213	-95.39653758	 1380982	45
29.79432689	-95.41719290	 1380984	44
29.79432703	-95.41737287	 1380985	44
29.83974091	-95.39595751	 1380988	45
29.83993623	-95.39596014	 1380990	45
29.79481341	-95.41768203	 1380992	44
29.84113315	-95.39676622	 1380993	45
29.83952026	-95.39606809	 1380996	45
29.84093343	-95.40073786	 1380996	45
29.79432807	-95.41870047	 1380997	44
29.79432732	-95.41774757	 1380998	44
29.83706593	-95.40005626	 1381001	45
29.84092966	-95.40144311	 1381001	45
29.84093095	-95.40120210	 1381002	45
29.84166674	-95.37420741	 1381002	45
29.79432747	-95.41793901	 1381003	44
29.79481079	-95.41807671	 1381004	44
29.84093221	-95.40096618	 1381006	45
29.83718870	-95.40353016	 1381007	45
29.79432762	-95.41813284	 1381009	44
29.79481158	-95.41827131	 1381009	44
29.84093460	-95.40051935	 1381011	45
29.84093811	-95.39986145	 1381012	45
29.79432777	-95.41832142	 1381015	44
29.84139240	-95.39986577	 1381016	45
29.84139134	-95.40008771	 1381017	45
29.79481235	-95.41846028	 1381019	44
29.79481761	-95.41955463	 1381019	44
29.79432792	-95.41851184	 1381022	44
29.84211768	-95.39914017	 1381023	45
29.84166017	-95.39912417	 1381024	45
29.79398626	-95.41853355	 1381025	44
29.84169089	-95.39944209	 1381028	45
29.84214458	-95.39946913	 1381028	45
29.79349705	-95.41826922	 1381029	44
29.79481311	-95.41864745	 1381029	44
29.79353984	-95.41848442	 1381032	44
29.84169058	-95.40011239	 1381032	45
29.84214131	-95.40036840	 1381032	45
29.84213998	-95.40058770	 1381037	45
29.79398654	-95.41834707	 1381038	44
29.84168904	-95.40033380	 1381038	45
29.79349738	-95.41807878	 1381039	44
29.84168754	-95.40055053	 1381040	45
29.84166773	-95.40209828	 1381041	45
29.79349771	-95.41788692	 1381042	44
29.79398683	-95.41815342	 1381042	44
29.84168594	-95.40077300	 1381043	45
29.84210518	-95.27897499	 1381047	46
29.84213857	-95.40080478	 1381047	45
29.79398740	-95.41777290	 1381048	44
29.79349804	-95.41769785	 1381050	44
29.84283144	-95.40221017	 1381050	45
29.84212143	-95.40214022	 1381051	45
29.85910549	-95.33262988	 1381052	55
29.84284271	-95.39975581	 1381053	45
29.79398769	-95.41758171	 1381054	44
29.84283525	-95.40106116	 1381054	45
29.84683116	-95.39892856	 1381056	55
29.85911175	-95.33005114	 1381056	56
29.79398797	-95.41739341	 1381058	44
29.83202797	-95.40373715	 1381058	45
29.79349869	-95.41732059	 1381060	44
29.79398825	-95.41720842	 1381062	44
29.79349363	-95.41694100	 1381064	44
29.84822923	-95.39894459	 1381065	55
29.79349836	-95.41751175	 1381067	44
29.79397968	-95.41682925	 1381069	44
29.79349934	-95.41674641	 1381071	44
29.79389862	-95.41640501	 1381078	44
29.79394983	-95.41663913	 1381081	44
29.79317152	-95.41697127	 1381083	34
29.79347581	-95.41649007	 1381085	44
29.64326823	-95.54450933	 1381088	13
29.79267445	-95.41742612	 1381088	34
29.79317974	-95.41718631	 1381088	34
29.79317999	-95.41736952	 1381091	34
29.79318027	-95.41756500	 1381092	34
29.79318056	-95.41776815	 1381098	34
29.85910735	-95.33178064	 1381098	55
29.85811694	-95.33188394	 1381102	55
29.79263315	-95.41763032	 1381103	34
29.79270836	-95.41804312	 1381106	34
29.79317907	-95.41797968	 1381106	34
29.85766819	-95.33272575	 1381107	55
29.79316744	-95.41819303	 1381111	34
29.79452049	-95.41992709	 1381114	44
29.79263315	-95.41763032	 1381115	34
29.79507516	-95.42088957	 1381118	44
29.79242446	-95.41814858	 1381120	34
29.79226616	-95.41800913	 1381121	34
29.79330794	-95.41855694	 1381123	44
29.87150848	-95.33523635	 1381126	55
29.79473618	-95.42026895	 1381128	44
29.79300644	-95.41488204	 1381130	34
29.79473618	-95.42026895	 1381132	44
29.79251225	-95.41421149	 1381135	34
29.87150848	-95.33523635	 1381138	55
29.79038107	-95.41607128	 1381139	34
29.79387130	-95.41505037	 1381140	44
29.79387130	-95.41505037	 1381144	44
29.79056208	-95.41612473	 1381149	34
29.87463548	-95.33661899	 1381149	55
29.87447273	-95.34031834	 1381152	55
29.87364374	-95.34058308	 1381154	55
29.87422116	-95.33761013	 1381157	55
29.87271526	-95.34038519	 1381158	55
29.84718038	-95.26262201	 1381184	56
29.84498432	-95.26598259	 1381186	46
29.68053475	-95.47372592	 1381191	14
29.84549802	-95.26429615	 1381191	46
29.84629629	-95.26575228	 1381191	46
29.84551156	-95.26389156	 1381195	46
29.84252960	-95.26437017	 1381199	46
29.85000180	-95.39906151	 1381205	55
29.84955314	-95.39781294	 1381207	55
29.85002451	-95.39792393	 1381208	55
29.84956180	-95.39919185	 1381209	55
29.84936151	-95.40004924	 1381211	55
29.85114077	-95.39992787	 1381213	55
29.85049059	-95.39856479	 1381215	55
29.85049217	-95.39830560	 1381217	55
29.79235450	-95.69168952	 1381262	31
29.79278440	-95.69116138	 1381263	31
29.79235098	-95.69116488	 1381265	31
29.79252994	-95.69115684	 1381265	31
29.79235098	-95.69116488	 1381269	31
29.79235098	-95.69116488	 1381272	31
29.84122502	-95.39745896	 1381830	45
29.69321937	-95.28352568	 1382034	26
29.83750561	-95.39695759	 1382077	45
29.68224160	-95.50496472	 1382165	13
29.79086841	-95.41499491	 1382589	34
29.79102724	-95.41496092	 1382803	34
29.83060367	-95.33215782	 1383150	45
29.83842971	-95.39588534	 1384249	45
29.83834469	-95.39563013	 1384379	45
29.83873255	-95.39525363	 1384479	45
29.83829223	-95.39538823	 1384545	45
29.83876446	-95.39481847	 1384608	45
29.79086841	-95.41499491	 1384624	34
29.79102724	-95.41496092	 1384624	34
29.83828908	-95.39402200	 1384661	45
29.83829105	-95.39383138	 1384777	45
30.06194838	-95.13206800	 1386425	98
29.67982559	-95.44332578	 1387869	14
29.60639251	-95.26720647	 1388952	 6
29.84860160	-95.28688567	 1388991	56
29.77097629	-95.30028864	 1389134	36
29.69789862	-95.43028926	 1389769	24
29.69853346	-95.41180315	 1390525	24
29.64139548	-95.54402922	 1394616	13
29.65065164	-95.48606338	 1401660	14
29.76581577	-95.55527185	 1451117	33
29.79966404	-95.41796593	 1451202	44
29.67605475	-95.45221163	 1452363	14
29.65423353	-95.49613894	 1452385	13
29.85359614	-95.39139536	 1453117	55
29.70419284	-95.28087515	 1456211	26
29.80154036	-95.31263823	 1457463	46
29.65433666	-95.49377563	 1462784	13
30.03885247	-95.19995254	 1464527	87
29.67513125	-95.30622092	 1465489	16
29.75693433	-95.54404214	 1466372	33
29.67855330	-95.48625199	 1467112	14
29.67376221	-95.46376991	 1468581	14
29.76461445	-95.59422523	 1469726	32
29.68029518	-95.48715204	 1470632	14
29.76527932	-95.59424710	 1471419	32
29.76571315	-95.59427062	 1471658	32
29.76527631	-95.59388102	 1471890	32
29.76548179	-95.59388957	 1472083	32
29.76570234	-95.59389525	 1472194	32
29.68439114	-95.47338501	 1472703	14
29.64884419	-95.23406244	 1473187	17
29.67408262	-95.48108824	 1473299	14
29.79644833	-95.32020048	 1473330	46
29.76583323	-95.61706451	 1473656	32
29.84036972	-95.25821981	 1474351	46
29.64933399	-95.49033655	 1475171	13
29.75443123	-95.54022121	 1475348	33
30.04656348	-95.17158984	 1475646	88
29.80485382	-95.38427729	 1476037	45
29.67251828	-95.47319741	 1476172	14
29.87925551	-95.36864091	 1477776	55
29.76655117	-95.59423196	 1482853	32
29.76243541	-95.54914636	 1483465	33
29.76564591	-95.54666140	 1528130	33
29.76564591	-95.54666140	 1528273	33
29.76758228	-95.59304220	 1529065	32
29.76295425	-95.59400431	 1530711	32
29.75816706	-95.54965935	 1531105	33
29.77438759	-95.63942379	 1531605	32
29.78602561	-95.36644799	 1533099	35
29.76218476	-95.54986382	 1534568	33
29.73048546	-95.32345392	 1535793	26
29.64926148	-95.48302188	 1536746	14
29.64261944	-95.54411958	 1537887	13
29.87924598	-95.36913908	 1538384	55
29.88145314	-95.36872331	 1539158	55
29.88595738	-95.41863213	 1542420	54
29.74752191	-95.53403573	 1542704	33
29.77470335	-95.23953582	 1543969	37
29.76527631	-95.59388102	 1543992	32
29.82805857	-95.35952401	 1544191	45
29.76605053	-95.59293549	 1546739	32
29.68332415	-95.30361336	 1547345	16
29.88411208	-95.28973639	 1547614	56
29.83722952	-95.31124778	 1547797	46
29.82088647	-95.20354806	 1547928	47
29.69805623	-95.42931653	 1548135	24
29.77065557	-95.64128570	 1549338	32
29.76049828	-95.60183723	 1549944	32
29.67766978	-95.26406011	 1550944	16
29.69065096	-95.27326572	 1551738	26
29.78594430	-95.30814342	 1555674	36
29.75668181	-95.38918336	 1557814	35
29.67622701	-95.48518554	 1558027	14
29.86945351	-95.47356167	 1558160	54
29.80388251	-95.37204746	 1558910	45
29.67456107	-95.47110502	 1559352	14
29.78749367	-95.42241966	 1559700	34
29.82869174	-95.35364441	 1564416	45
29.66948871	-95.46570802	 1566562	14
29.76568487	-95.61743643	 1568539	32
29.75432617	-95.54460469	 1568984	33
29.73740852	-95.37431841	 1569496	25
29.85076597	-95.34752048	 1570486	55
29.71822651	-95.61801229	 1572033	22
29.76572037	-95.59839055	 1573295	32
29.85373762	-95.29079673	 1577332	56
29.67839558	-95.45033757	 1579154	14
29.66961744	-95.45491844	 1587895	14
29.67543138	-95.49240123	 1587914	13
29.76149301	-95.39241800	 1611161	35
29.80434140	-95.31209654	 1611621	46
29.76123664	-95.39271099	 1615982	35
29.62185417	-95.49991975	 1616289	 3
29.67744539	-95.46413418	 1617182	14
29.74615005	-95.53016417	 1617459	33
29.84862007	-95.23770885	 1617649	57
29.67229756	-95.45198321	 1618047	14
29.75410447	-95.54095168	 1618503	33
29.75414530	-95.54169752	 1618504	33
29.75475954	-95.54070293	 1618509	33
29.75566017	-95.54313306	 1618511	33
29.75515165	-95.54265780	 1618512	33
29.75515165	-95.54265780	 1618513	33
29.75487492	-95.54286891	 1618514	33
29.75667076	-95.54404122	 1618517	33
29.75642285	-95.54404109	 1618519	33
29.75693433	-95.54404214	 1618519	33
29.75596418	-95.54349596	 1618521	33
29.75528537	-95.54156817	 1618526	33
29.75553582	-95.54150651	 1618527	33
29.75503217	-95.54164894	 1618529	33
29.75506229	-95.54228236	 1618529	33
29.75454403	-95.54189403	 1618542	33
29.75478118	-95.54176315	 1618543	33
29.75461143	-95.54255640	 1618544	33
29.75483618	-95.54240560	 1618545	33
29.75343197	-95.54233416	 1618548	33
29.75329062	-95.54207371	 1618550	33
29.76131656	-95.54522510	 1618552	33
29.78328214	-95.54577163	 1618553	33
29.74649752	-95.53468402	 1618557	33
29.74975287	-95.52972857	 1618557	33
29.74720026	-95.53642077	 1618560	33
29.71259092	-95.28547665	 1620337	26
29.83855595	-95.34459449	 1620618	45
29.83855595	-95.34459449	 1620987	45
29.73323499	-95.39697795	 1621150	25
29.76148037	-95.40888975	 1621238	35
29.69874432	-95.52697295	 1621864	23
29.67103752	-95.45328592	 1621942	14
29.67106192	-95.45300358	 1622934	14
29.76156745	-95.55412038	 1623222	33
29.64922312	-95.49223898	 1623832	13
29.84144124	-95.25107824	 1623884	47
29.74983213	-95.33863966	 1624022	35
29.85588652	-95.31038966	 1624151	56
29.75390974	-95.33489692	 1624152	35
29.59961834	-95.48961127	 1624181	 3
29.67426094	-95.47165610	 1625054	14
29.83855595	-95.34459449	 1625212	45
29.88329671	-95.29922314	 1626430	56
29.67769908	-95.45272668	 1626445	14
29.76963804	-95.55870925	 1627375	33
29.75564827	-95.53164555	 1627498	33
29.74896209	-95.53757468	 1627626	33
29.74863629	-95.53723861	 1627629	33
29.74873882	-95.53704773	 1627756	33
29.74923209	-95.53515796	 1627756	33
29.74919795	-95.53475849	 1627759	33
29.67103752	-95.45328592	 1627982	14
29.74863629	-95.53723861	 1627984	33
29.74869987	-95.53712150	 1627986	33
29.74895609	-95.53764334	 1627987	33
29.74928417	-95.53694136	 1627991	33
29.85959707	-95.43641836	 1628104	54
29.62328166	-95.27432090	 1628556	 6
29.86045390	-95.44082038	 1628701	54
29.86075004	-95.44172662	 1628821	54
29.86183956	-95.44253073	 1628955	54
29.74716316	-95.32908045	 1629303	36
29.82155351	-95.20597619	 1629407	47
29.73232791	-95.40845456	 1629521	25
29.86375063	-95.44392719	 1629551	54
29.86162099	-95.44487911	 1629662	54
29.86367053	-95.44800131	 1629780	54
29.86405697	-95.45110790	 1629902	54
29.86506330	-95.45055512	 1630020	54
29.86257660	-95.45137236	 1630508	54
29.85803912	-95.44774545	 1630857	54
29.86104405	-95.45459523	 1631102	54
29.86057544	-95.45235180	 1631103	54
29.68716388	-95.43901634	 1631110	24
29.86019914	-95.45698666	 1631222	54
29.66351055	-95.46088326	 1631273	14
29.85765427	-95.45399836	 1631579	54
29.85684940	-95.45108925	 1631703	54
29.67739556	-95.23892194	 1631824	17
29.77509650	-95.63935420	 1632145	32
29.85637076	-95.45072061	 1632180	54
29.80364609	-95.40422267	 1632318	45
29.69375504	-95.42082583	 1632320	24
29.86192391	-95.44563244	 1632421	54
29.85975831	-95.42411948	 1632659	54
29.86389482	-95.42252386	 1632782	54
29.85637076	-95.45072061	 1632788	54
29.86581067	-95.41945142	 1632898	54
29.67815825	-95.45070559	 1634023	14
29.67026118	-95.46552632	 1634456	14
29.84002746	-95.27310355	 1635764	46
29.79997352	-95.41627659	 1635768	44
29.86546724	-95.41844628	 1635782	54
29.86396367	-95.41566906	 1635900	54
29.86449035	-95.41384257	 1635900	54
29.86655828	-95.41543411	 1635901	54
29.86287082	-95.41368461	 1636022	54
29.86286282	-95.41544548	 1636024	54
29.86285727	-95.41662000	 1636028	54
29.86341019	-95.41937289	 1636151	54
29.86345178	-95.41683922	 1636151	54
29.86342220	-95.41855141	 1636153	54
29.86242534	-95.42039237	 1636262	54
29.86340891	-95.42094978	 1636263	54
29.86235457	-95.41751183	 1636381	54
29.86235457	-95.41751183	 1636381	54
29.86185955	-95.41794175	 1636382	54
29.86236155	-95.41592727	 1636383	54
29.86238183	-95.41530106	 1636387	54
29.76800569	-95.56387182	 1636717	33
30.03416939	-95.18281487	 1638512	87
29.86481054	-95.38247934	 1638593	55
29.80536022	-95.35492256	 1638707	45
30.03469385	-95.20287459	 1638734	87
30.04456051	-95.20252759	 1638922	87
30.04186403	-95.15388531	 1639076	88
30.02911462	-95.23970729	 1639253	87
29.67580068	-95.46588810	 1639753	14
29.67687673	-95.45269835	 1639762	14
29.70165449	-95.42806464	 1640160	24
29.59172531	-95.13529128	 1640539	 8
29.66195217	-95.33554744	 1640810	15
29.76065110	-95.37016295	 1641061	35
29.75589112	-95.57110983	 1641780	32
29.82384722	-95.49584930	 1642299	43
29.70568272	-95.29433954	 1642388	26
29.82317537	-95.49646649	 1642514	43
29.66252406	-95.49859558	 1642733	13
29.82238656	-95.49722988	 1642847	43
29.63234815	-95.44354006	 1643269	 4
29.63237969	-95.44182843	 1643458	 4
30.04723024	-95.17680557	 1643593	87
29.67343553	-95.45334099	 1644576	14
29.78135799	-95.31527064	 1645195	36
29.58812649	-95.11186426	 1645751	 8
29.68884364	-95.43495891	 1646531	24
29.76599328	-95.59381798	 1647090	32
29.87218413	-95.48249319	 1648038	54
29.69386110	-95.43528033	 1651684	24
29.73777151	-95.37104130	 1654229	25
29.73831084	-95.36902527	 1654230	25
29.73826230	-95.36881671	 1654231	25
29.74036332	-95.37249976	 1654235	35
29.73867485	-95.36863323	 1654236	25
29.74022701	-95.37226818	 1654238	35
29.74022701	-95.37226818	 1654238	35
29.74029494	-95.37238406	 1654241	35
29.73908360	-95.36858778	 1654243	25
29.73952466	-95.36866342	 1654243	25
29.74046897	-95.37261848	 1654246	35
29.73952466	-95.36866342	 1654249	25
29.74032713	-95.37243954	 1654249	35
29.74036971	-95.37269798	 1654251	35
29.73982403	-95.36893073	 1654252	25
29.73971449	-95.37196965	 1654256	25
29.73977864	-95.37191060	 1654256	25
29.73963328	-95.37203097	 1654258	25
29.75322458	-95.36394317	 1654259	35
29.75322458	-95.36394317	 1654262	35
29.73943890	-95.37220913	 1654263	25
29.73938453	-95.37212049	 1654265	25
29.73963559	-95.37184015	 1654265	25
29.73933765	-95.37204098	 1654268	25
29.62948920	-95.21143289	 1654270	 7
29.63004579	-95.21090266	 1654271	 7
29.63002555	-95.21145889	 1654272	 7
29.62953057	-95.21032056	 1654274	 7
29.63006590	-95.21034992	 1654275	 7
29.63007258	-95.21016644	 1654277	 7
29.63005250	-95.21071830	 1654279	 7
29.63008585	-95.20979910	 1654279	 7
29.62954634	-95.20958730	 1654281	 7
29.63006910	-95.20941355	 1654283	 7
29.62954402	-95.20844211	 1654285	 7
29.62955521	-95.20815434	 1654286	 7
29.62957742	-95.20758377	 1654289	 7
29.62956642	-95.20786645	 1654291	 7
29.62961183	-95.20669951	 1654292	 7
29.62960000	-95.20700342	 1654293	 7
29.62675339	-95.21129952	 1654298	 7
29.62857775	-95.21139416	 1654300	 7
29.67332586	-95.49040405	 1657437	13
29.76690912	-95.59267575	 1659780	32
29.63047814	-95.36034944	 1660413	 5
29.77526105	-95.62161725	 1661182	32
29.75880883	-95.60823309	 1661814	32
29.67266312	-95.60698854	 1662500	12
29.76003147	-95.55350787	 1667065	33
29.67210524	-95.34427305	 1667152	15
29.69175054	-95.33435436	 1700568	25
30.04684861	-95.16923044	 1700823	88
29.73946696	-95.36835611	 1701036	25
29.73955760	-95.36808648	 1701038	25
29.73901360	-95.36875142	 1701039	25
29.73890162	-95.36883064	 1701043	25
29.73879281	-95.36894123	 1701044	25
29.73867999	-95.36903293	 1701046	25
29.73812626	-95.36935872	 1701050	25
29.85669735	-95.46479178	 1701584	54
29.73930565	-95.36914534	 1701625	25
29.59284464	-95.13660090	 1703146	 8
29.76295071	-95.59303968	 1703756	32
29.86825035	-95.39039935	 1704635	55
29.85885491	-95.63203234	 1704754	52
29.84733884	-95.27914882	 1704867	56
29.68717770	-95.46696127	 1705440	24
29.64902679	-95.48604108	 1705613	14
29.73231077	-95.40971278	 1705957	24
29.77484531	-95.62292968	 1706001	32
29.62384464	-95.20678010	 1706318	 7
29.62383711	-95.20696778	 1706325	 7
29.62381455	-95.20752991	 1706428	 7
29.62382207	-95.20734240	 1706428	 7
29.62380701	-95.20771759	 1706430	 7
29.62373170	-95.20983681	 1706544	 7
29.62313420	-95.21081757	 1706545	 7
29.62371778	-95.21950431	 1706546	 7
29.62405825	-95.21060388	 1706668	 7
29.62465182	-95.20951761	 1706668	 7
29.62460738	-95.21063077	 1706671	 7
29.62410194	-95.20948477	 1706672	 7
29.80526268	-95.32867431	 1706788	46
29.77400151	-95.61750569	 1706793	32
29.74921502	-95.53495657	 1706801	33
29.74924359	-95.53529750	 1706804	33
29.85879449	-95.45764523	 1706808	54
29.85682194	-95.44850265	 1706810	54
29.62466662	-95.20914692	 1706823	 7
29.62469916	-95.20833468	 1706832	 7
29.62472236	-95.20777096	 1706833	 7
29.62472236	-95.20777096	 1706835	 7
29.62419285	-95.20717875	 1706917	 7
29.62420056	-95.20699105	 1706917	 7
29.62486126	-95.20431866	 1707148	 7
29.62486866	-95.20411784	 1707269	 7
29.62487580	-95.20392439	 1707271	 7
29.62489006	-95.20353743	 1707387	 7
29.62488293	-95.20373090	 1707388	 7
29.62433503	-95.20351456	 1707393	 7
29.62490430	-95.20315104	 1707513	 7
29.62491856	-95.20276411	 1707513	 7
29.62437257	-95.20254426	 1707515	 7
29.87063816	-95.48575174	 1708420	54
29.68243191	-95.46081970	 1708580	14
29.70199212	-95.42688078	 1708983	24
29.79062198	-95.31910626	 1709472	36
29.83150947	-95.35009384	 1709659	45
29.69477448	-95.42303859	 1711048	24
29.77629182	-95.62107400	 1711836	32
29.65867793	-95.50223041	 1712106	13
29.67781566	-95.50717519	 1713113	13
29.84278630	-95.29597881	 1714465	46
29.68030421	-95.51252768	 1714850	13
29.60642427	-95.25233740	 1714883	 7
29.67554671	-95.48016693	 1715183	14
29.76002648	-95.27237622	 1715317	36
29.76049886	-95.27220597	 1715429	36
29.76050531	-95.27166970	 1715429	36
29.76050961	-95.27131244	 1715430	36
29.76004102	-95.27103662	 1715547	36
29.76004324	-95.27083176	 1715547	36
29.76054786	-95.26794051	 1715669	36
29.76053426	-95.26932752	 1715670	36
29.76004324	-95.27083176	 1715672	36
29.76054276	-95.26846053	 1715677	36
29.76086267	-95.26686089	 1715786	36
29.76133096	-95.26722709	 1715786	36
29.76055329	-95.26720973	 1715788	36
29.76008359	-95.26695344	 1715789	36
29.76086739	-95.26651452	 1715794	36
29.76086739	-95.26651452	 1715917	36
29.77279022	-95.62180934	 1716023	32
29.76084160	-95.26916263	 1716147	36
29.76132853	-95.26760656	 1716149	36
29.76085010	-95.26829613	 1716150	36
29.76128747	-95.27115180	 1716268	36
29.76130725	-95.26970384	 1716269	36
29.76128968	-95.27097295	 1716271	36
29.76129630	-95.27043615	 1716271	36
29.76080104	-95.27241436	 1716388	36
29.76127170	-95.27242737	 1716388	36
29.76128305	-95.27150919	 1716390	36
29.76204778	-95.27230271	 1716516	36
29.76205896	-95.27137900	 1716516	36
29.76205896	-95.27137900	 1716519	36
29.76205003	-95.27211735	 1716520	36
29.76208523	-95.26971783	 1716627	36
29.76209233	-95.26901715	 1716630	36
29.76163118	-95.26814245	 1716636	36
29.78073182	-95.62202957	 1716727	32
29.76164482	-95.26670244	 1716749	36
29.76210647	-95.26762118	 1716749	36
29.76163118	-95.26814245	 1716752	36
29.59306900	-95.13048844	 1716753	 8
29.76211482	-95.26688288	 1716867	36
29.62426994	-95.20530118	 1716988	 7
29.62427765	-95.20511348	 1716988	 7
29.62481512	-95.20551623	 1716991	 7
29.62483829	-95.20495272	 1716991	 7
29.62432002	-95.20390254	 1716997	 7
29.62438024	-95.20234584	 1716997	 7
29.62492569	-95.20257063	 1717000	 7
29.62493305	-95.20237117	 1717000	 7
29.80419456	-95.31525715	 1717006	46
29.80420787	-95.31436569	 1717007	46
29.80368158	-95.31263933	 1717010	46
29.80368768	-95.31513278	 1717010	46
29.80335192	-95.31264123	 1717014	46
29.80351273	-95.31357558	 1717018	46
29.80351273	-95.31357558	 1717019	46
29.80303134	-95.31264141	 1717022	46
29.80202424	-95.31318227	 1717025	46
29.80202424	-95.31318227	 1717027	46
29.80185255	-95.31356118	 1717028	46
29.80199888	-95.31492013	 1717030	46
29.72492850	-95.28381517	 1717034	26
29.80348256	-95.31463348	 1717036	46
29.80739734	-95.31761982	 1717038	46
29.80340532	-95.31638694	 1717039	46
29.80187192	-95.31263892	 1717043	46
29.80065802	-95.31385347	 1717046	46
29.80065802	-95.31385347	 1717057	46
29.79970015	-95.31731545	 1717059	46
29.79970015	-95.31731545	 1717060	46
29.80085224	-95.31801250	 1717065	46
29.79980293	-95.31857927	 1717067	46
29.80572532	-95.31674064	 1717068	46
29.80542389	-95.31563137	 1717069	46
29.80542389	-95.31563137	 1717072	46
29.80574455	-95.31923007	 1717076	46
29.80628341	-95.31490353	 1717077	46
29.80574413	-95.31962370	 1717080	46
29.80741406	-95.32017973	 1717084	46
29.80470815	-95.32103680	 1717085	46
29.80470632	-95.32115152	 1717087	46
29.80209223	-95.32107128	 1717088	46
29.79796483	-95.32003400	 1717093	46
29.80192733	-95.32106887	 1717093	46
29.79763477	-95.32002940	 1717094	46
29.79625809	-95.32077154	 1717096	46
29.76002648	-95.27237622	 1717112	36
29.76242695	-95.26619584	 1717113	36
29.76242509	-95.26636851	 1717115	36
29.76289420	-95.26666086	 1717116	36
29.76241763	-95.26706143	 1717118	36
29.76287540	-95.26828044	 1717118	36
29.76240057	-95.26867624	 1717123	36
29.76316535	-95.26870824	 1717225	36
29.76318577	-95.26700740	 1717349	36
29.76318778	-95.26683762	 1717350	36
29.76317563	-95.26785818	 1717352	36
29.76396892	-95.26639421	 1717352	36
29.74522102	-95.45983039	 1719028	34
30.08289826	-95.17287061	 1719856	98
29.82345778	-95.33951289	 1720297	45
29.83432308	-95.29067922	 1723111	46
29.69805776	-95.42908625	 1723190	24
29.83433035	-95.28950498	 1723228	46
29.83432796	-95.28989136	 1723229	46
29.83432430	-95.29048265	 1723230	46
29.66025701	-95.58018502	 1723345	12
29.83468072	-95.28927653	 1723347	46
29.83512406	-95.29037752	 1723347	46
29.83513008	-95.28963256	 1723350	46
29.83513584	-95.28982169	 1723351	46
29.83466351	-95.29066252	 1723356	46
29.64964658	-95.48302859	 1723444	14
29.83463575	-95.29456039	 1723468	46
29.83603332	-95.29242722	 1723585	46
29.83600674	-95.29149724	 1723586	46
29.83640104	-95.29393729	 1723588	46
29.84928084	-95.35239249	 1723690	55
29.83554020	-95.29056435	 1723718	46
29.83644707	-95.28908286	 1723718	46
29.83556053	-95.28926029	 1723720	46
29.83555216	-95.29000848	 1723721	46
29.83644418	-95.28965533	 1723826	46
29.83644510	-95.28947399	 1723827	46
29.74077279	-95.41284216	 1723915	34
29.67284061	-95.45207877	 1723941	14
29.83786335	-95.28965800	 1724070	46
29.83642257	-95.29358347	 1724073	46
29.83785751	-95.29022873	 1724075	46
29.83886327	-95.28983328	 1724077	46
29.83886346	-95.28964326	 1724083	46
29.83886346	-95.28964326	 1724085	46
29.83886327	-95.28983328	 1724086	46
29.83886269	-95.29041127	 1724136	46
29.83916259	-95.29283963	 1724189	46
29.83886346	-95.28964326	 1724318	46
29.84064010	-95.28950836	 1724319	46
29.84064010	-95.28950836	 1724321	46
29.83919927	-95.29059789	 1724322	46
29.84187696	-95.29054727	 1724424	46
29.84187316	-95.29115823	 1724425	46
29.84315087	-95.28942159	 1724545	46
29.84188074	-95.28993808	 1724546	46
29.84187534	-95.29080829	 1724665	46
29.84227987	-95.28942309	 1724666	46
29.84315087	-95.28942159	 1724667	46
29.84187534	-95.29080829	 1724788	46
29.84320423	-95.29428405	 1724788	46
29.84481568	-95.29333000	 1724915	46
29.64131170	-95.22361238	 1724994	17
29.84399490	-95.29093915	 1725049	46
29.84700983	-95.28493492	 1725049	56
29.84700983	-95.28493492	 1725148	56
29.81769927	-95.30001681	 1725746	46
29.62528482	-95.20258897	 1726116	 7
29.62582652	-95.20262297	 1726116	 7
29.68499482	-95.43206096	 1726165	14
29.62526955	-95.20297524	 1726227	 7
29.62527718	-95.20278211	 1726228	 7
29.62581201	-95.20300049	 1726230	 7
29.62581926	-95.20281176	 1726231	 7
29.62526191	-95.20316836	 1726350	 7
29.62580473	-95.20318980	 1726351	 7
29.62525428	-95.20336148	 1726354	 7
29.62579738	-95.20338093	 1726360	 7
29.62524665	-95.20355441	 1726465	 7
29.62579009	-95.20357081	 1726465	 7
29.62578281	-95.20375999	 1726468	 7
29.62576822	-95.20413974	 1726607	 7
29.62577553	-95.20394942	 1726609	 7
29.62523138	-95.20394068	 1726610	 7
29.62522374	-95.20413380	 1726617	 7
29.62574206	-95.20499407	 1726618	 7
29.62519357	-95.20497057	 1726714	 7
29.62572704	-95.20537136	 1726714	 7
29.62518591	-95.20515990	 1726716	 7
29.62573455	-95.20518272	 1726717	 7
29.62517836	-95.20534648	 1726735	 7
29.62571953	-95.20556001	 1726827	 7
29.62498738	-95.20045533	 1726828	 7
29.62571953	-95.20556001	 1726829	 7
29.62498738	-95.20045533	 1726830	 7
29.62515562	-95.20590852	 1726837	 7
29.62514797	-95.20609754	 1726946	 7
29.62569699	-95.20612612	 1726946	 7
29.62514034	-95.20628611	 1726949	 7
29.62570451	-95.20593730	 1726949	 7
29.62567415	-95.20669997	 1727066	 7
29.62513275	-95.20647359	 1727068	 7
29.62568197	-95.20650340	 1727069	 7
29.62512515	-95.20666126	 1727073	 7
29.62565192	-95.20731634	 1727186	 7
29.62510993	-95.20703742	 1727187	 7
29.62565965	-95.20712354	 1727190	 7
29.62511754	-95.20684941	 1727191	 7
29.62510234	-95.20722494	 1727323	 7
29.62565965	-95.20712354	 1727324	 7
29.62509474	-95.20741264	 1727327	 7
29.62507193	-95.20797631	 1727428	 7
29.62563754	-95.20767520	 1727428	 7
29.62563754	-95.20767520	 1727430	 7
29.62562312	-95.20803512	 1727431	 7
29.65186360	-95.48409029	 1727545	14
29.62561595	-95.20821407	 1727546	 7
29.62504856	-95.20855342	 1727549	 7
29.62560114	-95.20858379	 1727549	 7
29.62586549	-95.21087726	 1727554	 7
29.62590114	-95.20994697	 1727670	 7
29.62592254	-95.20938842	 1727670	 7
29.62590827	-95.20976089	 1727672	 7
29.62587975	-95.21050515	 1727673	 7
29.62648212	-95.20923728	 1727678	 7
29.62650787	-95.20863310	 1727788	 7
29.62595543	-95.20860240	 1727791	 7
29.62592966	-95.20920253	 1727795	 7
29.62595543	-95.20860240	 1727795	 7
29.83990491	-95.39199708	 1727844	45
29.62597127	-95.20823191	 1727915	 7
29.62652271	-95.20826189	 1727916	 7
29.62598664	-95.20787412	 1728029	 7
29.62652983	-95.20808214	 1728029	 7
29.62597895	-95.20805311	 1728032	 7
29.62653696	-95.20790236	 1728032	 7
29.62600206	-95.20751520	 1728149	 7
29.62655120	-95.20754284	 1728149	 7
29.62599437	-95.20769421	 1728152	 7
29.62654408	-95.20772260	 1728152	 7
29.62600977	-95.20733585	 1728267	 7
29.62656591	-95.20717163	 1728268	 7
29.62655833	-95.20736290	 1728270	 7
29.62656591	-95.20717163	 1728386	 7
29.77772222	-95.61458878	 1728777	32
29.62603187	-95.20671824	 1728987	 7
29.62658979	-95.20655333	 1728988	 7
29.62603971	-95.20651998	 1729122	 7
29.62660424	-95.20618120	 1729123	 7
29.62604717	-95.20633133	 1729126	 7
29.62659702	-95.20636709	 1729126	 7
29.62605464	-95.20614250	 1729132	 7
29.62661146	-95.20599533	 1729132	 7
29.62606957	-95.20576484	 1729230	 7
29.62661868	-95.20580924	 1729230	 7
29.62606211	-95.20595349	 1729232	 7
29.69769989	-95.30532554	 1729233	26
29.62662590	-95.20562335	 1729237	 7
29.62664034	-95.20525123	 1729347	 7
29.62607702	-95.20557620	 1729348	 7
29.62608448	-95.20538755	 1729350	 7
29.62663313	-95.20543710	 1729351	 7
29.62609194	-95.20519890	 1729357	 7
29.62609940	-95.20501025	 1729469	 7
29.62666199	-95.20469335	 1729469	 7
29.62665478	-95.20487926	 1729471	 7
29.62664756	-95.20506534	 1729472	 7
29.62666899	-95.20450709	 1729478	 7
29.62612823	-95.20415544	 1729590	 7
29.62612168	-95.20435248	 1729591	 7
29.62667591	-95.20432129	 1729593	 7
29.62668285	-95.20413498	 1729601	 7
29.64673877	-95.22947260	 1729644	17
29.62613453	-95.20396558	 1729717	 7
29.62614081	-95.20377620	 1729718	 7
29.62668977	-95.20394920	 1729720	 7
29.62669669	-95.20376329	 1729730	 7
29.62614710	-95.20358669	 1729731	 7
29.62616621	-95.20301724	 1729830	 7
29.62615341	-95.20339670	 1729831	 7
29.62670363	-95.20357703	 1729833	 7
29.62617306	-95.20282781	 1729950	 7
29.62671085	-95.20338312	 1729951	 7
29.62615973	-95.20320633	 1729952	 7
29.64719552	-95.22987420	 1730048	17
29.62706195	-95.20339893	 1730313	 7
29.62705457	-95.20359274	 1730315	 7
29.62758302	-95.20347328	 1730429	 7
29.62779567	-95.20431762	 1730430	 7
29.62704749	-95.20377896	 1730432	 7
29.62701920	-95.20452270	 1730552	 7
29.62703337	-95.20415006	 1730552	 7
29.62702627	-95.20433661	 1730558	 7
29.62756172	-95.20465402	 1730559	 7
29.62701260	-95.20470885	 1730667	 7
29.62755503	-95.20485739	 1730668	 7
29.62700601	-95.20489473	 1730671	 7
29.62754889	-95.20504375	 1730671	 7
29.68243191	-95.46081970	 1730675	14
29.62699282	-95.20526670	 1730788	 7
29.62699942	-95.20508063	 1730789	 7
29.62698623	-95.20545256	 1730914	 7
29.62697963	-95.20563880	 1730915	 7
29.62754889	-95.20504375	 1730916	 7
29.62751826	-95.20597844	 1731028	 7
29.62792517	-95.20572565	 1731028	 7
29.62697304	-95.20582469	 1731030	 7
29.62695985	-95.20619662	 1731149	 7
29.62751210	-95.20616483	 1731153	 7
29.62696645	-95.20601058	 1731154	 7
29.62695326	-95.20638250	 1731267	 7
29.62750595	-95.20635092	 1731273	 7
29.62749939	-95.20655646	 1731388	 7
29.62694666	-95.20656875	 1731390	 7
29.62749239	-95.20678352	 1731391	 7
29.62693975	-95.20676360	 1731518	 7
29.62746659	-95.20722377	 1731518	 7
29.62690462	-95.20756102	 1731628	 7
29.62745974	-95.20741321	 1731628	 7
29.62691149	-95.20738092	 1731631	 7
29.62745322	-95.20759368	 1731632	 7
29.62743367	-95.20813417	 1731747	 7
29.62689776	-95.20774092	 1731748	 7
29.62744020	-95.20795370	 1731750	 7
29.62742716	-95.20831408	 1731751	 7
29.62742066	-95.20849408	 1731759	 7
29.86488095	-95.37107587	 1731819	55
29.62687028	-95.20846140	 1731866	 7
29.62739672	-95.20909779	 1731867	 7
29.62686335	-95.20865253	 1731869	 7
29.62741216	-95.20868475	 1731870	 7
29.62675339	-95.21129952	 1731985	 7
29.62767435	-95.21115548	 1731986	 7
29.62679238	-95.21037134	 1731988	 7
29.62822374	-95.21119071	 1731988	 7
29.62768104	-95.21097034	 1732118	 7
29.62825178	-95.21044630	 1732119	 7
29.62769445	-95.21059949	 1732121	 7
29.62823776	-95.21081840	 1732122	 7
29.62824476	-95.21063253	 1732127	 7
29.62826579	-95.21007417	 1732348	 7
29.62827981	-95.20970204	 1732348	 7
29.62771449	-95.21004405	 1732351	 7
29.62772118	-95.20985887	 1732351	 7
29.62828682	-95.20951581	 1732587	 7
29.62831785	-95.20872569	 1732590	 7
29.62774125	-95.20930284	 1732591	 7
29.62776567	-95.20870143	 1732712	 7
29.62831785	-95.20872569	 1732712	 7
29.62777257	-95.20850994	 1732715	 7
29.62832496	-95.20853327	 1732715	 7
29.62776567	-95.20870143	 1732720	 7
29.62778712	-95.20814979	 1732827	 7
29.62833972	-95.20816846	 1732828	 7
29.62779441	-95.20796933	 1732830	 7
29.62835463	-95.20780376	 1732830	 7
29.62835463	-95.20780376	 1732948	 7
29.62780167	-95.20778941	 1732949	 7
29.62781624	-95.20742882	 1732951	 7
29.62780895	-95.20760928	 1732952	 7
29.62836953	-95.20743915	 1732957	 7
29.62837708	-95.20725427	 1733068	 7
29.62839494	-95.20682770	 1733069	 7
29.62784524	-95.20679913	 1733071	 7
29.62790926	-95.20619309	 1733072	 7
29.62840219	-95.20659991	 1733186	 7
29.62928173	-95.20725826	 1733316	 7
29.62928874	-95.20707479	 1733317	 7
29.62929589	-95.20688791	 1733319	 7
29.62872614	-95.20745679	 1733427	 7
29.62879229	-95.20681221	 1733427	 7
29.62927450	-95.20744731	 1733430	 7
29.62930470	-95.20665726	 1733430	 7
29.62871236	-95.20782107	 1733547	 7
29.62923892	-95.20837770	 1733547	 7
29.62926017	-95.20782204	 1733550	 7
29.62926734	-95.20763449	 1733550	 7
29.62868477	-95.20855092	 1733666	 7
29.62922422	-95.20876392	 1733666	 7
29.62920472	-95.20934249	 1733669	 7
29.62923195	-95.20856057	 1733669	 7
29.62865103	-95.20934724	 1733688	 7
29.69280230	-95.33968338	 1733781	25
29.62863716	-95.20971932	 1733788	 7
29.62919079	-95.20971968	 1733788	 7
29.62862396	-95.21009143	 1733791	 7
29.62863055	-95.20990557	 1733791	 7
29.69638570	-95.42951017	 1733855	24
29.62917685	-95.21009724	 1733915	 7
29.62912805	-95.21141848	 1733916	 7
29.62915594	-95.21066336	 1733918	 7
29.66398119	-95.46227417	 1734026	14
29.66398641	-95.46182597	 1734149	14
29.66465381	-95.46184053	 1734150	14
29.66384824	-95.46135285	 1734273	14
29.66398385	-95.46204632	 1734274	14
29.76755567	-95.56396892	 1734346	33
29.66464385	-95.45932198	 1734386	14
29.66464385	-95.45932198	 1734387	14
29.66400204	-95.46040054	 1734389	14
29.66366094	-95.45995158	 1734517	14
29.66365021	-95.46019192	 1734518	14
29.66365021	-95.46019192	 1734520	14
29.66366094	-95.45995158	 1734520	14
29.67182502	-95.46781339	 1734588	14
29.66343997	-95.46110693	 1734624	14
29.66351055	-95.46088326	 1734626	14
29.66298594	-95.46082561	 1734627	14
29.66303000	-95.46167543	 1734748	14
29.66273227	-95.46195851	 1734749	14
29.66333940	-95.46133979	 1734750	14
29.66258893	-95.46210244	 1734868	14
29.66221825	-95.46177116	 1734869	14
29.66230322	-95.46241659	 1734874	14
29.66244340	-95.46224295	 1734874	14
29.66135003	-95.46253789	 1734986	14
29.66145637	-95.45902198	 1734986	14
29.90338919	-95.29135851	 1735063	66
29.66512121	-95.45926448	 1735116	14
29.67195907	-95.45079039	 1735117	14
29.66527580	-95.45908424	 1735118	14
29.65868063	-95.46362134	 1735119	14
29.66492059	-95.45941553	 1735227	14
29.66540356	-95.45891616	 1735227	14
29.66553821	-95.45877297	 1735228	14
29.66492059	-95.45941553	 1735348	14
29.66637599	-95.45803097	 1735349	14
29.66527580	-95.45908424	 1735351	14
29.66922442	-95.45599089	 1735466	14
29.66635576	-95.45777315	 1735467	14
29.66859690	-95.45651934	 1735587	14
29.66875969	-95.45639523	 1735587	14
29.66891771	-95.45626575	 1735589	14
29.66922442	-95.45599089	 1735714	14
29.66859690	-95.45651934	 1735718	14
29.76928061	-95.58830095	 1735934	32
29.86750248	-95.34513699	 1737273	55
29.77624101	-95.62253529	 1739172	32
29.68187631	-95.47160444	 1742356	14
29.65121429	-95.55051068	 1742514	13
29.77716209	-95.23999934	 1743413	37
29.77668655	-95.62163241	 1743877	32
29.70409509	-95.43206122	 1745880	24
29.79989063	-95.31780782	 1746344	46
29.77459579	-95.42039851	 1749130	34
29.84187534	-95.29080829	 1751898	46
29.70182807	-95.41175827	 1754369	24
29.65275921	-95.49342476	 1758055	13
29.64694653	-95.53749368	 1762465	13
29.72538516	-95.28349803	 1777732	26
29.72557699	-95.28343212	 1778035	26
29.72605358	-95.28326756	 1778429	26
29.72632974	-95.28316555	 1778717	26
29.82514861	-95.38606231	 1786174	45
29.77669872	-95.62107931	 1786735	32
29.73268897	-95.40720803	 1787901	25
29.76834277	-95.55748802	 1789903	33
29.76512813	-95.56699372	 1790039	32
29.69382442	-95.44355526	 1792558	24
29.64819254	-95.54017441	 1793204	13
29.68968029	-95.28535016	 1794181	26
29.84893639	-95.23661291	 1794208	57
29.83991024	-95.39220201	 1794273	45
29.80349142	-95.31538093	 1794906	46
29.65070989	-95.57287206	 1795741	12
29.74911435	-95.50638384	 1796216	33
29.70274843	-95.33867293	 1796238	25
29.67608260	-95.49108671	 1798761	13
29.80090731	-95.22776144	 1799187	47
29.80075116	-95.22618234	 1799188	47
29.80075116	-95.22618234	 1799190	47
29.80009968	-95.22762330	 1799196	47
29.80191297	-95.22780402	 1799318	47
29.80037560	-95.22935347	 1799427	47
29.79959970	-95.22867314	 1799428	47
29.80169126	-95.22941313	 1799548	47
29.80333015	-95.22936952	 1799548	47
29.80089995	-95.22846615	 1799550	47
29.80219018	-95.22943493	 1799551	47
29.80366774	-95.22949826	 1799669	47
29.80449783	-95.22953399	 1799670	47
29.65479509	-95.49630210	 1800184	13
29.80202133	-95.23964008	 1800647	47
29.80302161	-95.23925304	 1800748	47
29.80305682	-95.23744014	 1800748	47
29.80323118	-95.23792734	 1800751	47
29.76966153	-95.48634112	 1800998	34
29.80543085	-95.23787032	 1801228	47
29.80569814	-95.23859552	 1801230	47
29.80494815	-95.23966937	 1801231	47
29.80458959	-95.23694962	 1801345	47
29.80458959	-95.23694962	 1801345	47
29.80727782	-95.23867617	 1801467	47
29.80727782	-95.23867617	 1801469	47
29.80727134	-95.23972649	 1801471	47
29.80727937	-95.23846822	 1801474	47
29.84003020	-95.26050946	 1801575	46
29.80667050	-95.23720451	 1801584	47
29.80730260	-95.23530942	 1801584	47
29.80666904	-95.23751974	 1801586	47
29.80730260	-95.23530942	 1801587	47
29.80730437	-95.23506561	 1801591	47
29.66709597	-95.45847671	 1801786	14
29.80668288	-95.23456860	 1801827	47
29.80668288	-95.23456860	 1801827	47
29.79807469	-95.24285866	 1801830	47
29.80668288	-95.23456860	 1801831	47
29.80730608	-95.23482901	 1801949	47
29.80837083	-95.23522209	 1801949	47
29.80831637	-95.23470385	 1801951	47
29.80774124	-95.23730974	 1802068	47
29.80836413	-95.23616854	 1802068	47
29.80773820	-95.23773326	 1802070	47
29.80836413	-95.23616854	 1802070	47
29.80773820	-95.23773326	 1802076	47
29.80933383	-95.24010909	 1802187	47
29.80943782	-95.23796635	 1803149	47
29.80943782	-95.23796635	 1803151	47
29.80880016	-95.23848101	 1803152	47
29.82141949	-95.21029678	 1803218	47
29.80944293	-95.23723124	 1803269	47
29.80944647	-95.23660051	 1803269	47
29.80944467	-95.23691951	 1803272	47
29.80944647	-95.23660051	 1803272	47
29.76907920	-95.56479513	 1803275	33
29.80873710	-95.23496103	 1803277	47
29.80873710	-95.23496103	 1803277	47
29.81058998	-95.23609979	 1803386	47
29.80993419	-95.23592373	 1803387	47
29.80993419	-95.23592373	 1803388	47
29.81058998	-95.23609979	 1803516	47
29.80993263	-95.23786210	 1803517	47
29.80994142	-95.23682025	 1803519	47
29.80994142	-95.23682025	 1803520	47
29.80943408	-95.23848425	 1803523	47
29.81252253	-95.24091992	 1803747	47
29.81251154	-95.24217164	 1803748	47
29.81196635	-95.24342801	 1803750	47
29.81197025	-95.24300622	 1803751	47
29.81247255	-95.24575789	 1803866	47
29.76881541	-95.56521813	 1804080	33
29.67813523	-95.53405082	 1804466	13
29.79715619	-95.25866606	 1805185	46
29.79900783	-95.25814086	 1805186	46
29.79849563	-95.25955564	 1805187	46
29.79950371	-95.25599687	 1805315	46
29.79829714	-95.25529821	 1805316	46
29.96272230	-95.30131316	 1805560	76
29.83553446	-95.35433743	 1806284	45
29.82228277	-95.42470547	 1810702	44
29.66549683	-95.46054437	 1811033	14
29.85562673	-95.39152344	 1812909	55
29.67284699	-95.47338667	 1814387	14
29.73417148	-95.47363176	 1815317	24
29.76827799	-95.55924253	 1815462	33
29.59820212	-95.21331779	 1815892	 7
29.62389420	-95.23717088	 1816161	 7
29.66646492	-95.30141992	 1817877	16
29.76179323	-95.40898126	 1817933	35
29.66938318	-95.45585199	 1818148	14
29.66962266	-95.45564173	 1818148	14
29.67003498	-95.45527910	 1818151	14
29.66944820	-95.45504188	 1818268	14
29.66962266	-95.45564173	 1818270	14
29.66961744	-95.45491844	 1818273	14
29.67020504	-95.45512908	 1818276	14
29.67037548	-95.45497926	 1818276	14
29.67021102	-95.45446762	 1818386	14
29.67051413	-95.45409438	 1818387	14
29.67054572	-95.45482864	 1818389	14
29.67088893	-95.45453592	 1818390	14
29.67105483	-95.45438093	 1818395	14
29.67109504	-95.45367691	 1818516	14
29.67122342	-95.45422936	 1818516	14
29.67139109	-95.45407571	 1818521	14
29.67172925	-95.45378483	 1818521	14
29.67213637	-95.45286428	 1818748	14
29.67226282	-95.45346815	 1818748	14
29.67208283	-95.45355229	 1818751	14
29.67245851	-95.45340175	 1818751	14
29.67236434	-95.45281869	 1818867	14
29.67267588	-95.45335500	 1818867	14
29.67290739	-95.45333049	 1818870	14
29.67053899	-95.45339061	 1818985	14
29.67103752	-95.45328592	 1818986	14
29.67055546	-95.45369510	 1818987	14
29.67284616	-95.45281630	 1819112	14
29.67106192	-95.45300358	 1819113	14
29.67054245	-95.45314160	 1819115	14
29.67106496	-95.45275277	 1819116	14
29.67229294	-95.45247319	 1819229	14
29.67283732	-95.45232341	 1819230	14
29.67283844	-95.45256653	 1819231	14
29.67229294	-95.45247319	 1819232	14
29.67284061	-95.45207877	 1819347	14
29.67229479	-95.45222530	 1819348	14
29.67229756	-95.45198321	 1819350	14
29.67284355	-95.45182974	 1819357	14
29.67230276	-95.45149817	 1819468	14
29.67284944	-95.45133025	 1819469	14
29.67284650	-95.45157968	 1819470	14
29.67230545	-95.45124748	 1819588	14
29.67285239	-95.45108019	 1819591	14
29.67285534	-95.45083039	 1819592	14
29.67194656	-95.45195551	 1819596	14
29.67194150	-95.45242779	 1819718	14
29.67142653	-95.45221199	 1819719	14
29.67194402	-95.45219183	 1819720	14
29.67191960	-95.45267926	 1819825	14
29.67141895	-95.45270895	 1819828	14
29.67142392	-95.45245408	 1819828	14
29.82619063	-95.38331452	 1819950	45
29.67143343	-95.45300448	 1819952	14
29.82619375	-95.38313871	 1820068	45
29.82619885	-95.38285109	 1820070	45
29.82656404	-95.38301423	 1820071	45
29.82532354	-95.38232499	 1820076	45
29.82652753	-95.38436268	 1820076	45
29.82429105	-95.38229905	 1820187	45
29.82429911	-95.38263334	 1820188	45
29.82430217	-95.38247946	 1820190	45
29.82452558	-95.38267010	 1820191	45
29.82528612	-95.38195792	 1820320	45
29.82429423	-95.38183185	 1820321	45
29.82499506	-95.38195284	 1820322	45
29.82482991	-95.38185781	 1820428	45
29.81968340	-95.38886052	 1820429	45
29.81764185	-95.37861349	 1820548	45
29.81886270	-95.37901957	 1820548	45
29.81831311	-95.37878926	 1820550	45
29.81740376	-95.38239260	 1820551	45
29.81811551	-95.38254221	 1820669	45
29.81807991	-95.38227548	 1820785	45
29.81776010	-95.38063950	 1820913	45
29.81814743	-95.38040051	 1820913	45
29.81778691	-95.38005145	 1820915	45
29.81878161	-95.38089644	 1820916	45
29.81844060	-95.37966782	 1820921	45
29.81841948	-95.38052034	 1821029	45
29.81842022	-95.38027979	 1821031	45
29.81842006	-95.38190705	 1821032	45
29.81854668	-95.38790252	 1821040	45
29.81850583	-95.38481747	 1821145	45
29.81829311	-95.38603497	 1821146	45
29.81851861	-95.38415827	 1821148	45
29.81889059	-95.38786223	 1821149	45
29.81892911	-95.37834222	 1821268	45
29.81892911	-95.37834222	 1821269	45
29.81784568	-95.38378822	 1821271	45
29.81697629	-95.37503042	 1821272	45
29.81683681	-95.37848925	 1821389	45
29.81701869	-95.37852084	 1821389	45
29.81715245	-95.37860270	 1821396	45
29.81723384	-95.37548962	 1821397	45
29.81482998	-95.38099270	 1821514	45
29.81645345	-95.37829021	 1821516	45
29.81709208	-95.38085955	 1821516	45
29.81495390	-95.38070871	 1821518	45
29.82769558	-95.38557350	 1821627	45
29.81535744	-95.38028641	 1821628	45
29.82472822	-95.38684682	 1821629	45
29.63505058	-95.36062610	 1821633	15
29.82323709	-95.38603757	 1821749	45
29.82324946	-95.38545035	 1821749	45
29.82403607	-95.38604548	 1821752	45
29.82322015	-95.38682305	 1821753	45
29.82418616	-95.38604770	 1821867	45
29.82514861	-95.38606231	 1821868	45
29.82444941	-95.38559119	 1821871	45
29.82501085	-95.38606021	 1821871	45
29.82838442	-95.38569409	 1821986	45
29.60999064	-95.24964434	 1825210	 7
29.67822062	-95.51109477	 1825996	13
29.75752826	-95.59607050	 1831776	32
29.69169599	-95.50139872	 1835074	23
29.84914660	-95.32566436	 1836678	56
29.69525062	-95.42307021	 1836857	24
29.77099407	-95.58690727	 1837290	32
29.64674547	-95.53939233	 1838789	13
29.68059821	-95.44883297	 1839517	14
29.67495966	-95.47308785	 1839781	14
29.67663390	-95.48155208	 1847089	14
29.68039177	-95.44403327	 1869234	14
29.75501640	-95.59300701	 1873640	32
29.75861691	-95.60093736	 1874130	32
29.74777149	-95.59351033	 1874154	32
29.76268108	-95.59980185	 1875132	32
29.79806114	-95.41719370	 1875293	44
29.68961581	-95.43618577	 1875628	24
29.67471192	-95.51089652	 1875674	13
29.75782405	-95.56601720	 1876550	32
29.75888751	-95.55066872	 1876624	33
29.75781358	-95.54868731	 1877594	33
29.75690532	-95.54935599	 1877875	33
29.69613363	-95.42439597	 1878110	24
29.68979640	-95.43577262	 1878520	24
29.68947571	-95.43493051	 1878551	24
29.61640643	-95.26330810	 1878584	 6
29.81444920	-95.34610993	 1879483	45
29.76926601	-95.58939673	 1879699	32
29.76735205	-95.59337985	 1880303	32
29.75760810	-95.57138677	 1880483	32
29.76357723	-95.60581919	 1881056	32
29.83692807	-95.25877308	 1881439	46
29.75779668	-95.59484995	 1881630	32
29.75798005	-95.59240299	 1882008	32
29.76286142	-95.59154056	 1882480	32
29.87997318	-95.37221045	 1882589	55
29.88044398	-95.37222003	 1882716	55
29.88044398	-95.37222003	 1882717	55
29.87998806	-95.37154839	 1882719	55
29.87999303	-95.37132692	 1882720	55
29.88077388	-95.37096876	 1882724	55
29.88050177	-95.36971874	 1882726	55
29.88125900	-95.36988945	 1882826	55
29.88125900	-95.36988945	 1882828	55
29.88124116	-95.37074261	 1882829	55
29.88125008	-95.37031605	 1882834	55
29.88077388	-95.37096876	 1882950	55
29.88121890	-95.37180715	 1882950	55
29.71032226	-95.48741795	 1883023	23
29.88152114	-95.37202621	 1883068	55
29.88152114	-95.37202621	 1883069	55
29.88180350	-95.36923333	 1883189	55
29.88203252	-95.36977576	 1883189	55
29.88154998	-95.37053551	 1883191	55
29.88180350	-95.36923333	 1883191	55
29.88232125	-95.37050316	 1883198	55
29.88232584	-95.37028740	 1883199	55
29.88308396	-95.37087639	 1883314	55
29.88230266	-95.37155608	 1883315	55
29.74824787	-95.53930238	 1883383	33
29.84610978	-95.26900673	 1883665	46
29.88028993	-95.36843958	 1883669	55
29.88184957	-95.36821466	 1883670	55
29.76442421	-95.60351743	 1883797	32
29.68804969	-95.43494243	 1884159	24
29.68742565	-95.43900573	 1884259	24
29.67789583	-95.51618476	 1884294	13
29.69407852	-95.43280107	 1884430	24
29.75668205	-95.59654076	 1884508	32
29.86860120	-95.34581335	 1884509	55
29.87032009	-95.34543506	 1884510	55
29.65090092	-95.48705575	 1884614	14
29.86819771	-95.34379914	 1884627	55
29.75066042	-95.53922995	 1884807	33
29.86386379	-95.31646355	 1885228	56
29.86385421	-95.31553667	 1885229	56
29.86428968	-95.31686367	 1885230	56
29.86385207	-95.31574235	 1885231	56
29.86385421	-95.31553667	 1885352	56
29.86385421	-95.31553667	 1885352	56
29.86297510	-95.31532220	 1885355	56
29.86281053	-95.31583364	 1885356	56
29.86297510	-95.31532220	 1885467	56
29.86247644	-95.31336912	 1885468	56
29.86297510	-95.31532220	 1885472	56
29.86348700	-95.31390227	 1885472	56
29.86088913	-95.31294307	 1885588	56
29.86113697	-95.31351486	 1885588	56
29.75921632	-95.55161530	 1885657	33
29.86348700	-95.31390227	 1885714	56
29.86297510	-95.31532220	 1885715	56
29.86371310	-95.31294860	 1885827	56
29.85993158	-95.31237845	 1885951	56
29.86156039	-95.31294487	 1885954	56
29.86049333	-95.31294153	 1885955	56
29.60084215	-95.49018814	 1885984	 3
29.85993158	-95.31237845	 1886070	56
29.86070924	-95.31294260	 1886071	56
29.86052383	-95.31198583	 1886073	56
29.86072920	-95.31140755	 1886074	56
29.85902864	-95.31177613	 1886079	56
29.86052383	-95.31198583	 1886079	56
29.85945459	-95.31002927	 1886188	56
29.85945459	-95.31002927	 1886188	56
29.85861692	-95.31094932	 1886190	56
29.85981991	-95.31055215	 1886318	56
29.85983926	-95.30962513	 1886318	56
29.85898478	-95.30931535	 1886320	56
29.85981991	-95.31055215	 1886320	56
29.86056800	-95.31139074	 1886426	56
29.86203979	-95.31198290	 1886426	56
29.64280260	-95.54450609	 1886428	13
29.86338482	-95.31140376	 1886544	56
29.75456016	-95.59467660	 1887011	32
29.64622507	-95.21415765	 1887387	17
29.84609261	-95.28394051	 1887746	46
29.84611244	-95.28184365	 1887867	46
29.84557755	-95.28298345	 1887869	46
29.84557755	-95.28298345	 1887871	46
29.84560266	-95.28063147	 1887874	46
29.84612693	-95.28072379	 1887874	46
29.84645883	-95.28279406	 1887988	56
29.84646380	-95.28238578	 1887988	56
29.84648607	-95.28170072	 1887991	56
29.84432168	-95.28352820	 1888118	46
29.84522993	-95.28199887	 1888118	46
29.84434733	-95.28277954	 1888121	46
29.84521898	-95.28297641	 1888121	46
29.84613834	-95.27959317	 1888126	46
29.84520022	-95.27725620	 1888227	46
29.84385627	-95.27910779	 1888228	46
29.75496501	-95.59351864	 1888230	32
29.84520022	-95.27725620	 1888230	46
29.84385627	-95.27910779	 1888235	46
29.69503569	-95.42255164	 1888321	24
29.84432857	-95.28391140	 1888347	46
29.84383139	-95.28120174	 1888348	46
29.84383139	-95.28120174	 1888350	46
29.84383139	-95.28120174	 1888351	46
29.75786428	-95.61274024	 1888412	32
29.84425213	-95.28491976	 1888466	46
29.84203839	-95.28662300	 1888467	46
29.64384896	-95.54266246	 1888828	13
29.75532035	-95.59466461	 1889270	32
29.82189439	-95.50168303	 1889789	43
29.82128165	-95.50605408	 1889920	43
29.82719365	-95.49835791	 1889920	43
29.82648011	-95.49891681	 1889924	43
29.82647945	-95.49929583	 1889925	43
29.82645705	-95.50382382	 1890028	43
29.82716208	-95.50553737	 1890028	43
29.82716308	-95.50534826	 1890031	43
29.82719454	-95.49778964	 1890031	43
29.82591384	-95.50268480	 1890149	43
29.82593033	-95.49928912	 1890149	43
29.82521868	-95.49900582	 1890152	43
29.82592223	-95.50060888	 1890152	43
29.82420488	-95.49552468	 1890270	43
29.82521983	-95.49881672	 1890270	43
29.82420488	-95.49552468	 1890389	43
29.82432420	-95.49569130	 1890389	43
29.76513381	-95.56616686	 1890391	32
29.82403319	-95.49615842	 1890513	43
29.82452239	-95.49601412	 1890513	43
29.82442408	-95.49585010	 1890516	43
29.75696481	-95.58445027	 1892433	32
29.83613498	-95.43110970	 1893513	44
29.83684416	-95.42958736	 1893522	44
29.75780188	-95.59452064	 1894318	32
29.76071233	-95.56540507	 1894487	32
29.75964302	-95.59889417	 1896003	32
29.69390578	-95.42349303	 1899020	24
29.75820104	-95.59187949	 1900212	32
29.75979117	-95.56401399	 1901186	33
29.64553088	-95.54305263	 1901431	13
29.80458385	-95.37001094	 1902344	45
29.76308366	-95.61359819	 1902944	32
29.60167331	-95.12826032	 1903854	 8
29.75689499	-95.58428397	 1903876	32
29.82729037	-95.46783902	 1905030	44
29.75715089	-95.58441175	 1905283	32
29.63249937	-95.45115951	 1905643	 4
29.59968714	-95.13036693	 1910813	 8
29.75870009	-95.61113606	 1915109	32
29.69164889	-95.34296999	 1918775	25
29.68265411	-95.46709851	 1928724	14
29.68436988	-95.44440450	 1960172	14
29.68729148	-95.43621783	 1962345	24
29.75602029	-95.54938512	 1963405	33
29.67347125	-95.47201172	 1964317	14
29.65596617	-95.49606302	 1965447	13
29.67520854	-95.47617067	 1965524	14
29.69161968	-95.33478782	 1966420	25
29.81142403	-95.31848910	 1966546	46
29.76848196	-95.56019097	 1967568	33
29.75648107	-95.58351038	 1968848	32
29.73370680	-95.43209424	 1969404	24
29.67403079	-95.46257838	 1969726	14
29.76012555	-95.57324900	 1970786	32
29.66942532	-95.30214159	 1970801	16
29.76748650	-95.55398399	 1971282	33
29.65305052	-95.49455278	 1971320	13
29.87577622	-95.29369494	 1971681	56
29.69211218	-95.44417497	 1971826	24
29.87822375	-95.28695619	 1972140	56
29.76206799	-95.59983623	 1973474	32
29.75651352	-95.58543091	 1973622	32
29.80563095	-95.33462032	 1974506	45
29.73890162	-95.36883064	 1974757	25
29.67618455	-95.46583223	 1975106	14
29.76544081	-95.56206012	 1976252	33
29.77371528	-95.61884679	 1976354	32
29.68175915	-95.46124621	 1976780	14
29.77484987	-95.62197617	 1978324	32
29.68768964	-95.47216681	 1978633	24
29.61950799	-95.47231730	 1979719	 4
29.68774120	-95.36197863	 1979913	25
29.76817267	-95.58924593	 1980194	32
29.76853226	-95.58864028	 1980846	32
29.76817267	-95.58924593	 1980993	32
29.64863513	-95.49238676	 1981015	13
29.75921557	-95.61043435	 1981120	32
29.68183550	-95.50771833	 1981946	13
29.75207241	-95.59049713	 1981953	32
29.76312673	-95.60578766	 1982222	32
29.76668532	-95.59940061	 1983104	32
29.76448604	-95.56633974	 1983368	32
29.76674948	-95.59964221	 1983425	32
29.76252957	-95.59457451	 1983734	32
29.77384077	-95.63483496	 1983969	32
29.76442084	-95.60374683	 1984767	32
29.77063261	-95.64103687	 1985418	32
29.76683382	-95.61642799	 1986601	32
29.77142496	-95.64139117	 1987674	32
29.77276131	-95.64185942	 1987947	32
29.77154085	-95.64247059	 1988096	32
29.76339830	-95.59228813	 1988132	32
29.77783304	-95.63409071	 1988304	32
29.78130742	-95.57113530	 1988418	32
29.76469166	-95.56810283	 1988716	32
29.76473350	-95.58927006	 1988883	32
29.76424819	-95.56845007	 1989236	32
29.68569482	-95.43907027	 1989297	14
29.76458472	-95.56355008	 1990219	33
29.76318149	-95.61516303	 1990390	32
29.82322015	-95.38682305	 1991187	45
29.82342928	-95.38635169	 1991312	45
29.81529381	-95.51719083	 1991530	43
29.67505007	-95.48913930	 1991604	13
29.82402546	-95.38683602	 1991665	45
29.82431581	-95.38684042	 1991787	45
29.82445308	-95.38684257	 1991787	45
29.82403280	-95.38635653	 1991788	45
29.82241160	-95.38544345	 1991919	45
29.82256175	-95.38541366	 1991919	45
29.82248899	-95.38552224	 1991922	45
29.82249251	-95.38565272	 1991922	45
29.82634451	-95.39318582	 1992027	45
29.82684210	-95.39347149	 1992027	45
29.60296022	-95.27252532	 1992122	 6
29.82633218	-95.39438477	 1992149	45
29.82798307	-95.39331439	 1992149	45
29.82731204	-95.39394710	 1992152	45
29.82549697	-95.39538177	 1992266	45
29.82600649	-95.39567282	 1992266	45
29.82677479	-95.39563306	 1992268	45
29.82554233	-95.39319992	 1992269	45
29.82555067	-95.39283375	 1992390	45
29.82556502	-95.39183528	 1992392	45
29.82470714	-95.38795593	 1992393	45
29.82553435	-95.38846261	 1992397	45
29.82470714	-95.38795593	 1992515	45
29.81997341	-95.39089734	 1992517	45
29.82567271	-95.38797552	 1992517	45
29.68393523	-95.27384199	 1992575	16
29.82002705	-95.39090009	 1992627	45
29.76325966	-95.56804661	 1992628	32
29.81997341	-95.39089734	 1992628	45
29.77239479	-95.63514356	 1992629	32
29.81997341	-95.39089734	 1992629	45
29.82322015	-95.38682305	 1992745	45
29.76510890	-95.56919844	 1992814	32
29.82267886	-95.39136205	 1992864	45
29.82309918	-95.39096435	 1992864	45
29.82264706	-95.39497955	 1992989	45
29.82306988	-95.39291435	 1992989	45
29.77598784	-95.63395921	 1993005	32
29.82357345	-95.38987840	 1993115	45
29.82372808	-95.39020605	 1993228	45
29.82375225	-95.39080751	 1993230	45
29.82375742	-95.39098886	 1993230	45
29.82377452	-95.39121543	 1993235	45
29.82328821	-95.39246635	 1993346	45
29.82376548	-95.39176792	 1993346	45
29.81145316	-95.38231120	 1993481	45
29.82371028	-95.39343549	 1993482	45
29.82590787	-95.38224690	 1993482	45
29.82566427	-95.39221566	 1993483	45
29.81140177	-95.37663148	 1993585	45
29.80796663	-95.37555121	 1993586	45
29.80825759	-95.38010716	 1993716	45
29.80916213	-95.37541362	 1993716	45
29.82480431	-95.49754833	 1993827	43
29.82426577	-95.49683477	 1993828	43
29.82478188	-95.49694194	 1993829	43
29.77192885	-95.64094084	 1993894	32
29.82433977	-95.49830492	 1993949	43
29.82434009	-95.49811839	 1993949	43
29.82480257	-95.49734745	 1993951	43
29.82480303	-95.49792720	 1993952	43
29.82433945	-95.49849071	 1993959	43
29.82433880	-95.49886847	 1994067	43
29.82433913	-95.49867905	 1994067	43
29.82479918	-95.49906268	 1994069	43
29.82480047	-95.49868420	 1994070	43
29.82479662	-95.49986213	 1994187	43
29.82433847	-95.49905786	 1994189	43
29.82478188	-95.49694194	 1994190	43
29.82476794	-95.50553530	 1994316	43
29.82439838	-95.49972219	 1994317	43
29.82478937	-95.50597759	 1994319	43
29.82930684	-95.52565873	 1994429	43
29.82454882	-95.53284534	 1994430	43
29.82985384	-95.52462230	 1994432	43
29.83134189	-95.52129881	 1994547	43
29.82321423	-95.51001291	 1994548	43
29.82248198	-95.49908982	 1994667	43
29.82323048	-95.51106566	 1994667	43
29.82221347	-95.51124294	 1994668	43
29.82898159	-95.52194201	 1994786	43
29.77055329	-95.63761789	 1995082	32
29.76363733	-95.60725336	 1996645	32
29.69870479	-95.42787504	 1997121	24
29.76202816	-95.59673638	 1998335	32
29.76208201	-95.59772667	 1998644	32
29.77224364	-95.63522528	 1999436	32
29.77499752	-95.63453955	 2000490	32
29.76769540	-95.56581603	 2000746	32
29.60065265	-95.45616079	 2000782	 4
29.76769540	-95.56581603	 2001365	32
29.76122958	-95.57121743	 2001397	32
29.77504899	-95.63652723	 2005965	32
29.76638141	-95.59955265	 2005980	32
29.76651981	-95.60005622	 2006799	32
29.85981130	-95.46725439	 2009097	54
29.67691802	-95.27430575	 2011718	16
29.67691802	-95.27430575	 2011724	16
29.66318525	-95.31557118	 2012669	16
29.76387378	-95.60136780	 2013676	32
29.77272976	-95.64138846	 2015626	32
29.76645036	-95.59980704	 2046857	32
29.66912587	-95.46893810	 2047366	14
29.65070168	-95.48907738	 2047889	13
29.77383048	-95.63430856	 2048415	32
29.74951165	-95.53888419	 2049572	33
29.75887149	-95.60288234	 2051199	32
29.76056028	-95.61558051	 2051802	32
29.71950314	-95.29213092	 2052239	26
29.77324830	-95.63716560	 2052829	32
29.76358793	-95.61074737	 2052874	32
29.99210743	-95.14232142	 2053505	78
29.75849832	-95.60739137	 2054216	32
29.77324830	-95.63716560	 2054280	32
29.59088896	-95.22513081	 2054736	 7
29.75893579	-95.54951080	 2055629	33
29.76802278	-95.63617414	 2056686	32
29.76556202	-95.61451906	 2056818	32
29.77546067	-95.62197804	 2058338	32
29.77119567	-95.63971295	 2059109	32
29.76750966	-95.56359697	 2062563	33
29.67489052	-95.48054470	 2064966	14
29.74042855	-95.59129464	 2066081	32
29.75602407	-95.54886630	 2066300	33
29.68029797	-95.53074778	 2067438	13
29.75784124	-95.56652644	 2067894	32
29.67067068	-95.47790086	 2068473	14
29.75412350	-95.56825349	 2069002	32
29.65281395	-95.49701182	 2069564	13
29.70565270	-95.29626738	 2072329	26
29.76505326	-95.59613813	 2074508	32
29.75772098	-95.59619626	 2075448	32
29.68091498	-95.50494907	 2075821	13
29.76286613	-95.60666904	 2076136	32
29.68245672	-95.47346084	 2077120	14
29.77259494	-95.63504329	 2077721	32
29.76088962	-95.61504839	 2078274	32
29.76377260	-95.61524616	 2080697	32
29.77480904	-95.63764030	 2081621	32
29.68840715	-95.47298334	 2083055	24
29.75931345	-95.57139746	 2083413	32
29.76926059	-95.55750390	 2086694	33
29.69815528	-95.42355797	 2093056	24
29.75991124	-95.56579205	 2130797	32
29.77209502	-95.63639012	 2133694	32
29.75529635	-95.56828878	 2135434	32
29.76973479	-95.62563741	 2135866	32
29.76106818	-95.57198008	 2138224	32
29.76894496	-95.55600636	 2138605	33
29.75838092	-95.56296628	 2139077	33
29.76410962	-95.59559432	 2140124	32
29.77382688	-95.63962116	 2141775	32
29.74986742	-95.53627209	 2142503	33
29.75914353	-95.61358979	 2143328	32
29.76228808	-95.55393432	 2143490	33
29.76597838	-95.56462851	 2143681	33
29.76120668	-95.57159898	 2144376	32
29.75102253	-95.53772800	 2144663	33
29.75644091	-95.54899995	 2145065	33
29.76036055	-95.61558528	 2146119	32
29.75707816	-95.61466478	 2148148	32
29.77426033	-95.63420762	 2148880	32
29.77041695	-95.64213731	 2150292	32
29.75572056	-95.58488661	 2153041	32
29.68613246	-95.43681260	 2153054	14
29.75674503	-95.56427499	 2155784	33
29.76545684	-95.59894112	 2156728	32
29.75784055	-95.56627595	 2157745	32
29.74878902	-95.53935960	 2158740	33
29.75468940	-95.54604957	 2159563	33
29.77243584	-95.63721117	 2159711	32
29.77113079	-95.63994683	 2160148	32
29.83996886	-95.43062158	 2160394	44
29.75929289	-95.61403543	 2160521	32
29.83991269	-95.28659832	 2164542	46
29.78190377	-95.63587571	 2166533	32
29.77195278	-95.63587868	 2166699	32
29.84470184	-95.28258480	 2168512	46
29.70895849	-95.57460155	 2173590	22
29.70687128	-95.57838858	 2173715	22
29.71072749	-95.57434835	 2173716	22
29.70725506	-95.57880579	 2173763	22
29.69570579	-95.43448049	 2175061	24
29.68161793	-95.51349984	 2175912	13
29.68198392	-95.47549457	 2176256	14
29.67931054	-95.51251622	 2176289	13
29.67931054	-95.51251622	 2176565	13
29.66993712	-95.47026138	 2177047	14
29.76037274	-95.38876505	 2177431	35
29.75893730	-95.56421674	 2178026	33
29.76124663	-95.59093464	 2178407	32
29.75471037	-95.59470494	 2179386	32
29.76532532	-95.61491413	 2181550	32
29.75988517	-95.56551181	 2181804	32
29.69281148	-95.44034104	 2182271	24
29.75426415	-95.57212445	 2220448	32
29.69331945	-95.42252618	 2220516	24
29.76071250	-95.56564114	 2221021	32
29.77205298	-95.63031411	 2221439	32
29.76538717	-95.59766948	 2222175	32
29.67168977	-95.45549773	 2222585	14
29.60220674	-95.27247297	 2223313	 6
29.79418241	-95.33674485	 2223643	45
29.76496527	-95.60144136	 2223702	32
29.58500699	-95.22785468	 2224774	 7
29.77649435	-95.62071063	 2225166	32
29.67548960	-95.47144008	 2225367	14
29.84808229	-95.25800686	 2225406	56
29.76445285	-95.56486684	 2226128	33
29.76596701	-95.59051412	 2226428	32
29.75676309	-95.57056783	 2226822	32
29.84010036	-95.38540350	 2227092	45
29.66929472	-95.45519818	 2227435	14
29.76450221	-95.59113557	 2228094	32
29.74220889	-95.55935501	 2228425	33
29.67574496	-95.46173543	 2228442	14
29.67340008	-95.32882539	 2228775	16
29.59984882	-95.12948179	 2228867	 8
29.67228652	-95.45429997	 2228944	14
30.04081847	-95.15074087	 2229065	88
29.75429365	-95.58514786	 2229224	32
29.75843814	-95.56353360	 2230069	33
29.64401918	-95.54322973	 2230624	13
29.67962766	-95.51146132	 2232117	13
29.74863629	-95.53723861	 2232180	33
29.76076204	-95.56413827	 2232276	33
29.94826362	-95.39488997	 2232749	65
29.94829510	-95.39387610	 2232750	65
29.94613392	-95.39249878	 2232872	65
29.94829510	-95.39387610	 2232872	65
29.94798910	-95.39303479	 2232874	65
29.94615040	-95.39061479	 2232986	65
29.94617044	-95.39173401	 2232990	65
29.94622773	-95.39012705	 2233117	65
29.94699366	-95.39060438	 2233119	65
29.94732457	-95.39014294	 2233125	65
29.68768293	-95.43671979	 2233134	24
29.94758912	-95.38862808	 2233227	65
29.94886846	-95.39002231	 2233227	65
29.94819082	-95.38866238	 2233228	65
29.77028612	-95.64031032	 2233236	32
29.94728292	-95.39141001	 2233347	65
29.94728292	-95.39141001	 2233350	65
29.94684762	-95.39172223	 2233477	65
29.94769425	-95.39173042	 2233479	65
29.67962766	-95.51146132	 2233502	13
29.94819082	-95.38866238	 2233588	65
29.94957040	-95.38733563	 2233590	65
29.95030961	-95.38560618	 2233591	65
29.95030961	-95.38560618	 2233608	65
29.90233604	-95.41059345	 2237425	64
29.90161963	-95.40987391	 2237547	64
29.90161441	-95.41011307	 2237548	64
29.90291360	-95.41017382	 2237669	64
29.90464110	-95.41113120	 2237670	64
29.90287166	-95.40918879	 2237672	64
29.75731398	-95.59600885	 2237681	32
29.90472868	-95.41017437	 2237788	64
29.90674105	-95.41020816	 2237918	64
29.90682461	-95.40881707	 2237919	65
29.75579608	-95.59437964	 2237989	32
29.90737289	-95.40977918	 2238028	64
29.90996762	-95.41053309	 2238148	64
29.68520621	-95.43803336	 2238653	14
29.89665073	-95.41139094	 2238867	54
29.89681019	-95.41023977	 2238998	54
29.89622133	-95.41036706	 2239004	54
29.89547247	-95.40934281	 2239112	54
29.89515756	-95.40934052	 2239229	54
29.89436727	-95.41011880	 2239347	54
29.89310027	-95.40932923	 2239348	54
29.89437110	-95.40893664	 2239351	55
29.89231530	-95.40912900	 2239467	54
29.89117536	-95.40934809	 2239714	54
29.68648278	-95.43582761	 2240307	14
29.79729846	-95.31356338	 2240367	46
29.60636594	-95.26987420	 2240656	 6
29.76683766	-95.61771148	 2241976	32
29.79591492	-95.24292777	 2243547	47
29.60302709	-95.27265992	 2244440	 6
30.05355835	-95.14476816	 2244501	88
29.77223218	-95.64093090	 2244525	32
29.60556651	-95.27233130	 2244694	 6
29.86284967	-95.41952666	 2244964	54
29.77292101	-95.63206361	 2245362	32
29.76449951	-95.26644182	 2245713	36
29.76391874	-95.26587097	 2245714	36
29.76391874	-95.26587097	 2245716	36
29.76505174	-95.26685327	 2245717	36
29.62651558	-95.20844178	 2245722	 7
29.62597895	-95.20805311	 2245723	 7
29.62770112	-95.21041433	 2245725	 7
29.62770780	-95.21022918	 2245726	 7
29.62825878	-95.21026040	 2245729	 7
29.62825878	-95.21026040	 2245730	 7
29.62873309	-95.20727297	 2245733	 7
29.67152542	-95.45329221	 2245749	14
29.67190100	-95.45365808	 2245750	14
29.67193508	-95.45301931	 2245752	14
29.67230017	-95.45174107	 2245752	14
29.88120991	-95.37223668	 2245759	55
29.82394325	-95.49600879	 2245761	43
29.82409911	-95.49631543	 2245762	43
29.82470801	-95.49634994	 2245766	43
29.82473653	-95.49653149	 2245768	43
29.82387317	-95.38683345	 2245784	45
29.81214156	-95.37647798	 2245786	45
29.89515813	-95.41012527	 2245896	54
29.73002356	-95.32193397	 2246867	26
29.76504720	-95.59563711	 2247581	32
29.61404912	-95.24186874	 2248898	 7
29.68468998	-95.44442337	 2250983	14
29.82299199	-95.49880405	 2251521	43
29.82298691	-95.49861667	 2251522	43
29.82248371	-95.49851527	 2251524	43
29.65421096	-95.47614343	 2251530	14
29.65468640	-95.47633144	 2251532	14
29.65481243	-95.47616663	 2251533	14
29.65446708	-95.47572874	 2251538	14
29.65433737	-95.47593547	 2251542	14
29.65459766	-95.47552205	 2251544	14
29.65472801	-95.47531520	 2251551	14
29.65485757	-95.47510746	 2251553	14
29.65520078	-95.47567449	 2251554	14
29.65529033	-95.47548934	 2251560	14
29.65498817	-95.47490083	 2251561	14
29.65511847	-95.47469422	 2251564	14
29.65537976	-95.47428062	 2251569	14
29.65550815	-95.47407326	 2251587	14
29.65563856	-95.47386629	 2251587	14
29.65602967	-95.47324517	 2251712	14
29.65664595	-95.47226416	 2251712	14
29.65576998	-95.47365941	 2251714	14
29.65589932	-95.47345220	 2251827	14
29.65679756	-95.47302012	 2251830	14
29.65690276	-95.47185554	 2251836	14
29.65569476	-95.47467246	 2251947	14
29.65677567	-95.47206030	 2251950	14
29.65542415	-95.47513608	 2251954	14
29.65663416	-95.47350329	 2252070	14
29.65647326	-95.47338223	 2252071	14
29.66266241	-95.60379222	 2252475	12
29.66266241	-95.60379222	 2252780	12
29.69975810	-95.24444508	 2252884	27
29.68044434	-95.48487528	 2252954	14
29.66266241	-95.60379222	 2253133	12
29.75655659	-95.58662137	 2253499	32
29.64644591	-95.22889204	 2254231	17
29.77063261	-95.64103687	 2254706	32
29.75640840	-95.56376289	 2255547	33
29.76171338	-95.39241924	 2255950	35
29.70337338	-95.42845161	 2256234	24
29.85815352	-95.29681391	 2256940	56
29.77038177	-95.64188550	 2257479	32
29.82889629	-95.35483386	 2257650	45
29.85426664	-95.29114890	 2257668	56
30.08055810	-95.16916631	 2260390	98
29.70624538	-95.40506738	 2262011	25
30.05795042	-95.10043876	 2266283	88
29.67683401	-95.47684489	 2266300	14
29.68699160	-95.43557610	 2266545	24
29.77345202	-95.64080260	 2271392	32
29.72784416	-95.34989173	 2273178	25
29.67683401	-95.47684489	 2285945	14
29.65275921	-95.49342476	 2290991	13
29.78439202	-95.61773428	 2303827	32
30.04542680	-95.17266457	 2306736	88
29.75948179	-95.57324158	 2308437	32
29.77073530	-95.63970382	 2309883	32
29.67086851	-95.45549166	 2310665	14
29.77316340	-95.62112685	 2311686	32
30.05362805	-95.17783971	 2313278	87
29.85477080	-95.35043502	 2314350	55
29.85785647	-95.34921228	 2314468	55
29.85785691	-95.34904350	 2314468	55
29.85767610	-95.34734673	 2314590	55
29.85772016	-95.34788783	 2314590	55
29.85842423	-95.34625091	 2314714	55
29.85871631	-95.34753396	 2314721	55
29.85704456	-95.34676945	 2314826	55
29.85565745	-95.34675262	 2314827	55
29.63249726	-95.46063141	 2314833	 4
29.75723869	-95.54867570	 2314873	33
29.85625424	-95.34576515	 2314943	55
29.85608872	-95.34576303	 2314945	55
29.85644662	-95.34291723	 2315068	55
29.85702996	-95.34196254	 2315068	55
29.85646207	-95.34071846	 2315216	55
29.85702996	-95.34196254	 2315217	55
30.05260871	-95.17500453	 2315263	87
29.85646207	-95.34071846	 2315314	55
29.85609805	-95.34016212	 2315315	55
29.85555036	-95.34270389	 2315454	55
29.85555055	-95.34289514	 2315454	55
30.04335032	-95.17451176	 2315480	87
29.85557886	-95.34575644	 2315546	55
29.85471994	-95.34528085	 2315667	55
29.85414217	-95.34387848	 2315668	55
29.85469363	-95.34439821	 2315670	55
29.85471994	-95.34528085	 2315671	55
30.02633715	-95.22536131	 2315762	87
29.85061861	-95.34507895	 2315910	55
29.84989373	-95.34699971	 2316026	55
29.84998419	-95.34755079	 2316026	55
29.85065908	-95.34602787	 2316029	55
29.85123102	-95.34730940	 2316029	55
29.68847465	-95.29988433	 2316107	26
29.84972555	-95.34754760	 2316145	55
29.84902562	-95.34753402	 2316264	55
29.84701747	-95.34477727	 2316386	55
29.84897640	-95.34397348	 2316386	55
29.85165668	-95.34678732	 2316388	55
29.84940241	-95.34650791	 2316389	55
29.69690757	-95.44575143	 2316421	24
29.84444656	-95.34420908	 2316517	45
29.84462753	-95.34521940	 2316517	45
29.84636302	-95.34424105	 2316518	55
29.84330230	-95.34530629	 2316628	45
29.84364437	-95.34597329	 2316628	45
29.84253374	-95.34528906	 2316630	45
29.84343807	-95.34546690	 2316631	45
29.84200413	-95.34848976	 2316865	45
29.84028485	-95.35050895	 2316988	45
29.83959204	-95.35061654	 2316989	45
29.83925568	-95.35060695	 2317114	45
29.83813508	-95.35614882	 2317229	45
29.83781922	-95.35608850	 2317230	45
29.84413691	-95.35763503	 2317232	45
29.85183308	-95.35962430	 2317347	55
29.85975854	-95.35521921	 2317463	55
29.86185936	-95.34966479	 2317715	55
29.86063615	-95.34578085	 2317827	55
29.86150748	-95.34569204	 2317827	55
29.85929274	-95.34579036	 2317828	55
30.04462498	-95.16820045	 2318014	88
29.85510725	-95.34546336	 2318066	55
30.05045217	-95.16371726	 2318167	88
29.86322342	-95.34477337	 2318187	55
29.86272287	-95.34518126	 2318188	55
29.86366211	-95.34345506	 2318319	55
29.86322342	-95.34477337	 2318325	55
29.84271582	-95.30958159	 2318353	46
29.85922796	-95.34207364	 2318425	55
29.86267255	-95.33543307	 2318546	55
29.86479899	-95.33541113	 2318546	55
29.86467479	-95.33588021	 2318671	55
29.86498330	-95.33874186	 2318673	55
29.86523461	-95.33647055	 2318674	55
29.86366522	-95.33740079	 2318786	55
29.86369690	-95.33758921	 2318787	55
29.86424555	-95.33866560	 2318788	55
29.86327303	-95.33587833	 2318916	55
29.86367495	-95.33664472	 2318916	55
29.86464091	-95.33824454	 2319053	55
29.86365570	-95.33869420	 2319054	55
29.86560901	-95.33548354	 2319146	55
29.86635518	-95.33555394	 2319265	55
29.86689596	-95.33556843	 2319266	55
29.86651875	-95.33555626	 2319268	55
29.86704179	-95.33791216	 2319409	55
29.86689009	-95.33876877	 2319526	55
29.76870816	-95.61744573	 2319611	32
29.89957180	-95.29591799	 2320347	66
29.90142980	-95.29254569	 2320466	66
29.90442772	-95.29304011	 2320587	66
29.90443185	-95.29180895	 2320588	66
29.90586287	-95.29421430	 2320589	66
29.90431629	-95.29148782	 2320718	66
29.90525615	-95.29109920	 2320718	66
29.90491350	-95.28972297	 2320943	66
29.90525615	-95.29109920	 2320943	66
29.90348402	-95.29192788	 2321067	66
29.90219614	-95.29146410	 2321186	66
29.89999174	-95.29128691	 2321187	66
29.89999174	-95.29128691	 2321317	66
29.90000911	-95.29019279	 2321317	66
29.90002318	-95.28930485	 2321430	66
29.90003026	-95.28885822	 2321430	66
29.90001964	-95.28952825	 2321433	66
29.89967062	-95.28926856	 2321546	66
29.90003862	-95.28833073	 2321546	66
29.90003862	-95.28833073	 2321548	66
29.89967593	-95.28881957	 2321554	66
29.89965221	-95.29082194	 2321667	66
29.89966798	-95.28949170	 2321670	66
29.87601046	-95.43423159	 2321722	54
29.89956989	-95.29611240	 2321800	66
29.88586661	-95.30335930	 2322029	56
29.88586739	-95.30435082	 2322029	56
29.88588325	-95.30169064	 2322147	56
29.88366656	-95.30109060	 2322148	56
29.79420468	-95.25809179	 2322182	46
29.88320956	-95.30469124	 2322276	56
29.88374411	-95.30246996	 2322277	56
29.88316673	-95.30735342	 2322387	56
29.88369577	-95.30584517	 2322387	56
29.88148295	-95.30994236	 2322515	56
29.88149106	-95.30910883	 2322515	56
29.87259147	-95.29312689	 2322987	56
29.87575745	-95.29533392	 2323114	56
29.87606159	-95.29533759	 2323236	56
29.87266800	-95.29260157	 2323357	56
29.87607462	-95.29425513	 2323357	56
29.74781082	-95.59426318	 2323540	32
29.84997697	-95.28540848	 2323718	56
29.84917921	-95.28638558	 2323719	56
29.84907657	-95.28573185	 2323722	56
29.84924573	-95.28561927	 2323722	56
29.82093594	-95.21228649	 2323728	47
29.84947083	-95.28690822	 2323827	56
29.84947336	-95.28645934	 2323828	56
29.84797800	-95.28567791	 2324067	56
29.84860160	-95.28688567	 2324068	56
29.76307660	-95.61493648	 2324359	32
29.77582436	-95.62253087	 2324362	32
29.83435384	-95.27716153	 2324547	46
29.83482258	-95.27967932	 2324547	46
29.83562592	-95.27717023	 2324548	46
29.83434563	-95.27541409	 2324666	46
29.83435384	-95.27716153	 2324666	46
29.70029995	-95.42889940	 2324775	24
29.83482316	-95.27367195	 2324785	46
29.82398652	-95.28412083	 2325145	46
29.76149301	-95.39241800	 2325158	35
29.59706967	-95.14740118	 2326286	 8
29.67350904	-95.32835319	 2326408	16
29.65104550	-95.48780379	 2326649	13
29.76040109	-95.57248301	 2327004	32
29.75871638	-95.55193256	 2327577	33
29.83946570	-95.43435441	 2328044	44
29.61691557	-95.45048244	 2328141	 4
29.69508131	-95.42161319	 2328374	24
30.04922238	-95.17189500	 2328907	88
29.69415200	-95.44554090	 2329970	24
30.05112945	-95.21752569	 2330554	87
29.82786601	-95.40031025	 2330917	45
29.69379847	-95.44580499	 2331011	24
29.68207504	-95.45146800	 2331028	14
29.68355222	-95.45064234	 2331029	14
29.83000017	-95.39879445	 2331031	45
29.69409116	-95.43371199	 2331130	24
29.67868327	-95.45324042	 2331147	14
29.68088597	-95.45227713	 2331148	14
29.67868327	-95.45324042	 2331150	14
29.67535011	-95.45374024	 2331266	14
29.67808740	-95.45344944	 2331267	14
29.67635863	-95.45382953	 2331268	14
29.68301703	-95.44940410	 2331387	14
29.68479823	-95.44968222	 2331388	14
29.68413527	-95.44950603	 2331389	14
29.67873521	-95.44938510	 2331511	14
29.67873521	-95.44938510	 2331512	14
29.68098240	-95.44884101	 2331514	14
29.68210154	-95.44960345	 2331515	14
29.67773441	-95.44931665	 2331627	14
29.67628222	-95.44877397	 2331628	14
29.68159451	-95.45047768	 2331747	14
29.83993623	-95.39596014	 2331747	45
29.68160853	-95.44936607	 2331750	14
29.68126400	-95.45059571	 2331866	14
29.68176868	-95.44892084	 2331866	14
29.68098240	-95.44884101	 2331987	14
29.68126400	-95.45059571	 2331988	14
29.68043278	-95.45058037	 2332113	14
29.68118060	-95.44592251	 2332114	14
29.68021380	-95.44882484	 2332224	14
29.65294530	-95.49526297	 2332299	13
29.68004045	-95.43988233	 2332346	14
29.67815073	-95.45125809	 2332467	14
29.67816015	-95.44938241	 2332467	14
29.67738525	-95.45113312	 2332588	14
29.67872875	-95.44595050	 2332588	14
29.67656019	-95.45120673	 2332827	14
29.67783426	-95.44586867	 2332827	14
29.67740586	-95.44931357	 2332829	14
29.67628222	-95.44877397	 2332947	14
29.67573546	-95.45116037	 2332948	14
29.67658060	-95.44930212	 2332949	14
29.67492024	-95.45043478	 2333068	14
29.67526228	-95.44928129	 2333069	14
29.67493211	-95.44927761	 2333186	14
29.67409344	-95.45059277	 2333187	14
29.67075026	-95.46465135	 2333189	14
29.64906713	-95.48351999	 2333654	14
29.67074488	-95.45629983	 2334076	14
29.67191960	-95.45267926	 2334359	14
29.68018209	-95.49050535	 2334609	13
29.77258680	-95.61909338	 2343505	32
29.77520009	-95.42225527	 2349127	34
29.67848756	-95.51493260	 2349241	13
29.84169419	-95.25729256	 2359737	46
29.68599400	-95.46862856	 2363925	14
29.75928525	-95.56440880	 2387474	33
29.69560782	-95.44547311	 2393748	24
29.69368256	-95.43770577	 2394496	24
29.69576081	-95.43177534	 2394663	24
29.78751890	-95.58189679	 2397060	32
29.77709352	-95.62163751	 2398851	32
30.03429726	-95.21061757	 2400561	87
29.79715883	-95.27534422	 2403000	46
29.77165044	-95.47822715	 2403027	34
29.76799504	-95.47907898	 2403513	34
29.77074388	-95.48088445	 2403748	34
29.74760103	-95.53355848	 2404144	33
29.68796658	-95.46988502	 2404763	24
30.04279322	-95.20394207	 2407169	87
29.64381145	-95.54442095	 2407219	13
29.77278160	-95.63697641	 2407382	32
29.60420495	-95.26318886	 2408490	 6
29.62014207	-95.27456763	 2408843	 6
29.67349634	-95.29558566	 2411516	16
29.65849592	-95.53730551	 2412842	13
29.70115540	-95.42706338	 2413271	24
29.82299641	-95.49899407	 2413590	43
29.85645822	-95.34126721	 2413598	55
29.85555512	-95.34195960	 2413602	55
29.86602028	-95.33875495	 2413604	55
29.82379995	-95.50310853	 2415041	43
29.82415998	-95.50291949	 2415043	43
29.82405870	-95.50006581	 2415051	43
29.82479057	-95.50079198	 2415051	43
29.82422008	-95.50060299	 2415054	43
29.82405174	-95.50060213	 2415055	43
29.82403637	-95.49810888	 2415062	43
29.82403892	-95.49925163	 2415062	43
29.82346768	-95.49801667	 2415065	43
29.82403649	-95.49791951	 2415065	43
29.82351029	-95.49744742	 2415071	43
29.82403673	-95.49754068	 2415071	43
29.82403661	-95.49773008	 2415074	43
29.82402610	-95.49733597	 2415080	43
29.82397507	-95.49694984	 2415082	43
29.82393779	-95.49675927	 2415092	43
29.82379473	-95.49640572	 2415093	43
29.82282232	-95.49684706	 2415104	43
29.82238656	-95.49722988	 2415108	43
29.82245647	-95.49756439	 2415108	43
29.82248598	-95.49775831	 2415114	43
29.82298850	-95.49823526	 2415118	43
29.85785817	-95.34855042	 2415129	55
29.85645307	-95.34200000	 2415137	55
29.85510725	-95.34546336	 2415138	55
29.85040091	-95.34318036	 2415141	55
29.85103049	-95.34290341	 2415142	55
29.85829319	-95.34510839	 2415147	55
29.85675171	-95.34577158	 2415148	55
29.86560647	-95.33628668	 2415151	55
29.88144523	-95.30319995	 2415156	56
30.03607708	-95.20785261	 2415266	87
29.65023275	-95.48526701	 2415495	14
29.77519695	-95.42218709	 2416616	34
29.68613512	-95.43659844	 2416785	14
29.69635870	-95.43588762	 2416935	24
29.83555216	-95.29000848	 2417068	46
29.95030961	-95.38560618	 2417069	65
29.75409701	-95.54345260	 2418536	33
29.79796208	-95.25578282	 2419591	46
29.72677176	-95.47291437	 2421022	24
29.84893968	-95.37747696	 2421376	55
29.75893515	-95.59678295	 2423372	32
29.68385559	-95.47340339	 2423954	14
29.67349634	-95.29558566	 2424147	16
29.67319104	-95.28918450	 2424697	16
29.76664052	-95.59915252	 2425511	32
29.75621326	-95.59457673	 2426443	32
29.81250783	-95.24259367	 2428353	47
29.66804358	-95.28413180	 2429675	16
29.77300089	-95.64067676	 2431295	32
29.68453096	-95.44954341	 2434735	14
29.87141590	-95.47599597	 2438626	54
29.76209240	-95.59795566	 2441156	32
29.86592980	-95.43472548	 2442542	54
29.87778919	-95.28198131	 2450098	56
29.82542359	-95.31268579	 2463383	46
29.67436585	-95.47136134	 2478945	14
29.69409578	-95.43327804	 2482234	24
29.69575464	-95.43248402	 2485339	24
29.67977266	-95.47534513	 2488064	14
29.77024573	-95.64091144	 2489850	32
29.67024690	-95.45678824	 2495612	14
29.70329541	-95.35196466	 2495889	25
30.08043516	-95.16888480	 2496592	98
29.68072883	-95.50190219	 2497419	13
29.67429473	-95.48962997	 2498188	13
29.67387725	-95.48457024	 2498313	14
29.67553020	-95.49181261	 2498313	13
29.67553020	-95.49181261	 2498315	13
29.67453001	-95.48016823	 2498428	14
29.67522955	-95.49026688	 2498428	13
29.66891008	-95.48672950	 2498548	14
29.67001556	-95.48993778	 2498549	13
29.66886080	-95.48991451	 2498670	13
29.67220926	-95.48679486	 2498671	14
29.67220926	-95.48679486	 2498672	14
29.67303395	-95.48657287	 2498789	14
29.67508719	-95.48063022	 2498790	14
29.67266145	-95.47703854	 2498793	14
29.67393726	-95.47706117	 2498917	14
29.67388699	-95.48016220	 2498918	14
29.67262296	-95.48008574	 2498921	14
29.67393726	-95.47706117	 2499145	14
29.67474655	-95.47714815	 2499145	14
29.67533714	-95.47761188	 2499146	14
29.67513261	-95.47918150	 2499265	14
29.66613130	-95.48625858	 2499266	14
29.66820784	-95.47700388	 2499390	14
29.66903381	-95.47698629	 2499391	14
29.66813051	-95.48281798	 2499392	14
29.66767998	-95.47968074	 2499393	14
29.76149301	-95.39241800	 2499446	35
29.67150593	-95.47701933	 2499517	14
29.66898787	-95.48003182	 2499518	14
29.67097032	-95.48005090	 2499519	14
29.67093504	-95.48285782	 2499626	14
29.67180016	-95.48007307	 2499627	14
29.76149301	-95.39241800	 2499632	35
29.76107035	-95.38579168	 2499719	35
29.67220926	-95.48679486	 2499748	14
29.67233121	-95.47703324	 2499748	14
29.67176685	-95.48287985	 2499749	14
29.76400555	-95.37248238	 2499852	35
29.71243387	-95.49069271	 2499868	23
29.65846646	-95.48442713	 2499871	14
29.66041700	-95.48687129	 2499872	14
29.65794438	-95.48682533	 2499876	14
29.77038177	-95.64188550	 2499952	32
29.66375115	-95.48640729	 2499988	14
29.65839773	-95.48999398	 2499989	13
29.66621068	-95.48046939	 2499990	14
29.65030968	-95.48961931	 2500112	13
29.65189258	-95.48353527	 2500112	14
29.64395253	-95.48415025	 2500115	14
29.65090092	-95.48705575	 2500115	14
29.65128281	-95.49137818	 2500228	13
29.65075889	-95.48886547	 2500229	13
29.65189258	-95.48353527	 2500352	14
29.65412230	-95.48410397	 2500353	14
29.65277203	-95.48704690	 2500356	14
29.64837636	-95.48615238	 2500468	14
29.64945921	-95.48646549	 2500469	14
29.65285848	-95.48561173	 2500586	14
29.65329679	-95.48415305	 2500586	14
29.65011875	-95.48568807	 2500589	14
29.76149301	-95.39241800	 2500606	35
29.65220777	-95.48653600	 2500717	14
29.64395253	-95.48415025	 2500718	14
29.65024254	-95.48303925	 2500720	14
29.64887705	-95.48301515	 2500828	14
29.64974696	-95.48706395	 2501067	14
29.64923589	-95.48996948	 2501188	13
29.65066327	-95.48379606	 2501188	14
29.73189673	-95.45791646	 2501191	24
29.64816089	-95.48923260	 2501379	13
29.64823085	-95.48488768	 2501379	14
29.64887705	-95.48301515	 2501427	14
29.64905153	-95.48489293	 2501430	14
29.75498631	-95.36074530	 2501431	35
30.06423753	-95.12992625	 2502645	98
29.76817267	-95.58924593	 2503331	32
30.07333399	-95.15815935	 2503505	98
29.78513727	-95.37210840	 2507641	35
29.61121951	-95.23807535	 2514624	 7
29.75468940	-95.54604957	 2515603	33
29.66954610	-95.46648501	 2516033	14
29.81309591	-95.43907855	 2569796	44
29.69554271	-95.44573529	 2570664	24
29.77063261	-95.64103687	 2571223	32
29.67574556	-95.46201446	 2573543	14
29.76370435	-95.60181194	 2573845	32
29.66415465	-95.34102792	 2575163	15
29.76287821	-95.60486786	 2575384	32
29.58650548	-95.19315218	 2575757	 7
29.68904753	-95.43559444	 2575768	24
29.69624022	-95.43869372	 2576631	24
29.67142653	-95.45221199	 2576781	14
29.68059560	-95.49380732	 2579068	13
29.75509499	-95.57151705	 2580524	32
29.70967746	-95.34604382	 2583043	25
29.68204258	-95.46604977	 2587912	14
29.70899237	-95.32099721	 2588307	26
29.64324058	-95.54276313	 2590347	13
29.94944585	-95.27733235	 2597508	66
29.80513618	-95.31318932	 2598096	46
29.80483683	-95.31263541	 2598317	46
29.66780275	-95.46912919	 2599768	14
29.85343800	-95.29115773	 2600390	56
29.74722087	-95.53930191	 2604234	33
29.87691480	-95.41949403	 2610841	54
29.68170220	-95.34466619	 2648862	15
29.77470428	-95.63468437	 2654254	32
29.71493280	-95.57016419	 2679356	22
29.66789303	-95.58991147	 2681463	12
29.67440559	-95.48696037	 2684153	14
29.64798701	-95.49411496	 2700317	13
29.67959408	-95.49015979	 2743736	13
29.70752086	-95.56973986	 2747925	22
29.59561220	-95.48587323	 2755558	 4
29.74135707	-95.33929591	 2758218	35
29.76047963	-95.56972255	 2758272	32
29.66492059	-95.45941553	 2761306	14
29.76802872	-95.60484107	 2761562	32
29.63864917	-95.22213344	 2776355	17
29.68348741	-95.47292893	 2780039	14
29.85285418	-95.28862037	 2783058	56
29.66593117	-95.47479016	 2791509	14
29.86964279	-95.48580860	 2792015	54
29.67971355	-95.49242466	 2817761	13
29.77200196	-95.31809259	 2830446	36
29.99684022	-95.29414046	 2831650	76
29.79554943	-95.37690259	 2833657	45
29.79420468	-95.25809179	 2835780	46
29.66188181	-95.46310298	 2835924	14
29.86834497	-95.28823882	 2837352	56
29.64758340	-95.49486623	 2839164	13
29.64988843	-95.48653842	 2840518	14
29.83996343	-95.43284458	 2847094	44
29.67266470	-95.46718769	 2847454	14
30.07453090	-95.16107648	 2848556	98
29.86631725	-95.43517736	 2848774	54
29.69711560	-95.43680684	 2851119	24
29.80991290	-95.32095049	 2854490	46
29.65576998	-95.47365941	 2859872	14
29.79300689	-95.33760795	 2868442	35
29.80617848	-95.32755150	 2877397	46
29.85535415	-95.66484811	 2879458	51
29.64773367	-95.48488030	 2885022	14
29.67065967	-95.47877585	 2887462	14
29.88007124	-95.49594749	 2904027	53
29.80256212	-95.33390336	 2913912	45
29.67447455	-95.46431560	 2922809	14
29.67890042	-95.48464814	 2926608	14
29.68078675	-95.47071150	 2926852	14
29.88379884	-95.47918843	 2927926	54
29.60672237	-95.40991326	 2929688	 4
29.77233651	-95.61966221	 2934999	32
29.64408049	-95.37793795	 2937302	15
29.81415606	-95.40270442	 2942283	45
29.67155799	-95.47133364	 2947855	14
29.75471037	-95.59470494	 2953728	32
29.99259334	-95.12253958	 2954031	78
29.58807531	-95.47956817	 2960381	 4
30.02574382	-95.21604490	 3002090	87
30.05426239	-95.19474280	 3004587	87
29.68226531	-95.46752180	 3008925	14
29.70794100	-95.40567641	 3011636	25
29.69526220	-95.43218673	 3016015	24
29.68515201	-95.36577107	 3020529	15
29.65000492	-95.48610847	 3021620	14
29.71140544	-95.35139618	 3041753	25
29.70559086	-95.34933172	 3086698	25
29.68128967	-95.57623365	 3090032	12
29.68226531	-95.46752180	 3091394	14
29.82077355	-95.39566355	 3098922	45
29.77246026	-95.63466027	 3099970	32
29.68823260	-95.43557217	 3101469	24
29.78940887	-95.54220384	 3102196	33
29.67336924	-95.48657301	 3104362	14
29.67505007	-95.48913930	 3104366	13
29.67480852	-95.48156729	 3104367	14
29.65118787	-95.48709051	 3104369	14
29.65287158	-95.48335134	 3104369	14
29.64810677	-95.48300151	 3104374	14
29.73189673	-95.45791646	 3104375	24
29.69389518	-95.42033018	 3114558	24
30.01654151	-95.22392310	 3115692	87
29.62658772	-95.51754412	 3118648	 3
29.67431225	-95.27938840	 3119338	16
29.64180388	-95.48767994	 3122117	13
29.70200955	-95.42557609	 3128321	24
29.64855487	-95.49175861	 3185711	13
30.04452659	-95.39895096	 3195805	85
29.73343045	-95.53683701	 3204224	23
29.77900955	-95.63245490	 3368381	32
29.82089316	-95.34389747	 3379148	45
29.67112678	-95.45597730	 3384789	14
29.67171181	-95.48654768	 3386337	14
29.85336016	-95.28195981	 3386989	56
29.67797353	-95.51642895	 3390346	13
29.72839068	-95.54714998	 3438544	23
29.79569766	-95.57335007	 3451166	42
29.77472001	-95.61856722	 3452927	32
29.67493922	-95.47755911	 3463121	14
29.76656871	-95.55541840	 3467940	33
29.84857818	-95.27366196	 3472110	56


==> figure/Harvey_Map/0020_nums.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 4 0 0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 0 0 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
0 0 0 4 4 0 1 0 0 3 1 0 0 0 3 1 1 1 1 0 0 0 2 0 0 0 1 2 0 0 0 0 2 0 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0
0 0 0 1 4 0 0 1 1 1 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 4 10 5 7 2 8 1 2 1 0 0 0 2 2 0 1 1 0 0 1 0 0 0 1 1 0 0 1 3 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 45 3 2 1 4 2 2 1 0 0 1 1 6 1 0 0 0 0 18 98 151 3 0 0 1 0 1 8 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 3 1 0 2 0 1 0 4 0 2 2 0 0 0 1 0 0 0 0 2 1 0 0 0 0 0 0 3 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0
0 0 0 19 69 12 12 15 9 5 4 5 4 1 0 1 3 5 1 6 3 1 3 4 5 4 5 5 4 0 4 3 4 2 13 2 0 1 1 2 0 0 0 2 1 0 0 1 0
0 1 0 4 41 9 32 35 25 17 12 4 5 4 7 2 13 3 2 5 7 5 14 7 44 60 2 7 4 1 7 36 47 4 57 3 1 1 3 4 6 2 1 5 0 0 0 2 1
0 0 0 3 10 0 3 1 1 5 4 0 0 1 0 1 2 1 2 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 1 0 0 0 0 0 0 0
0 0 0 0 11 2 0 1 3 1 0 1 0 0 1 13 5 1 0 0 1 2 0 0 0 1 0 5 0 0 1 0 1 4 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
0 0 0 1 33 0 1 0 4 2 2 0 0 0 2 3 4 0 2 0 1 0 1 1 2 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 3 1 2 0 3 4 2 0 3 2 4 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0
1 1 0 8 14 3 1 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0
0 0 0 7 28 10 8 3 3 5 4 6 0 2 3 2 1 3 2 3 0 1 5 5 4 2 9 5 1 1 3 3 6 7 3 3 0 0 0 1 0 1 0 4 0 0 0 0 0
0 0 0 7 17 2 0 1 1 2 2 0 0 1 4 1 0 2 0 1 0 1 17 9 3 0 1 3 0 0 0 2 0 0 1 1 0 0 0 0 0 1 2 0 0 0 0 0 0
0 0 0 3 3 1 2 0 2 3 3 1 0 2 0 2 1 1 0 1 1 2 2 1 6 0 0 0 2 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 2 0 0 0 2 1 0 0 0 0 0 30 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 10 25 8 2 4 6 1 5 1 2 0 2 1 1 4 1 1 8 9 3 9 6 2 28 49 23 17 18 12 9 8 3 4 1 0 2 0 1 1 0 1 0 0 1 1 0
0 0 0 10 18 3 4 2 4 8 1 1 1 1 1 0 0 1 0 25 4 6 40 3 3 3 7 5 5 10 4 3 2 3 1 0 1 0 0 0 0 0 0 1 0 0 0 0 1
0 0 1 4 15 1 2 1 0 4 0 1 0 0 1 3 0 1 0 57 0 1 0 2 1 1 0 0 0 0 0 0 1 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 7 8 7 4 0 3 1 2 0 0 1 1 2 4 0 0 1 0 2 15 0 0 1 0 0 0 0 1 1 1 0 7 0 0 0 1 1 0 0 0 0 0 0 0 0 0
0 1 0 2 17 0 0 1 2 2 3 0 1 0 1 0 0 2 0 4 0 1 2 50 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 25 4 2 0 3 1 0 1 0 0 0 17 2 4 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 3 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 53 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 2 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0
0 0 0 7 5 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 3 0 0 0 20 28 0 0 0 7 0 23 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
2 0 1 4 17 3 0 1 1 2 0 2 2 1 1 2 3 0 0 59 1 0 1 0 0 1 4 0 0 0 1 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 1 3 21 4 0 0 5 3 3 1 1 0 0 3 3 0 1 139 1 3 5 3 2 59 2 50 0 0 2 3 16 0 0 0 0 0 0 1 2 0 0 1 0 0 1 0 0
0 0 0 2 83 13 0 1 1 1 5 2 0 2 12 37 7 6 3 20 3 1 2 82 3 6 23 1 0 0 2 1 10 3 1 0 2 0 0 3 0 0 0 0 0 0 0 0 0
0 0 0 0 7 5 1 0 0 0 1 2 0 0 1 10 1 2 3 1 0 1 2 0 13 54 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 2 0 0 0 0 0 3 1 1 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0
0 0 0 3 19 5 1 0 4 2 2 0 0 1 2 1 2 1 2 1 0 2 40 4 0 0 0 1 0 0 0 11 1 2 0 0 1 0 1 1 1 0 0 0 0 0 0 0 0
0 0 0 1 12 2 0 1 8 0 1 1 1 0 0 1 3 1 0 21 2 3 1 2 2 1 28 0 0 0 0 2 66 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 11 22 3 1 0 2 3 1 3 0 0 2 1 5 1 0 3 0 2 2 3 0 1 39 2 0 0 1 2 23 1 1 0 1 0 1 1 0 0 0 0 0 0 0 1 1
0 0 0 0 1 10 1 0 0 1 0 1 0 0 0 0 9 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 8 1 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 22 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 24 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 0 2 0 1 0 1 0 2 2 0 1 0 5 0 0 0 0 0 0 0 0 0 5 3 0 0 0 0 0 0 0 2 0 1 0 0 0 0 0
0 0 0 0 0 1 3 0 0 0 2 0 0 0 0 0 1 0 0 0 1 0 1 1 0 0 0 0 0 0 1 2 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 1 1 0 4 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 3 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0


==> figure/Harvey_Map/results.txt <==
1.1,1.0,1.2,1.1,1.4,1.0,1.5,1.5,1.5,1.2
1.2,1.0,1.1,1.0,1.1,0.9,1.0,1.7,1.4,1.0
1.3,1.2,1.1,1.7,1.2,1.1,1.0,0.9,1.1,1.1
1.3,1.1,1.2,1.1,1.1,1.1,1.5,1.0,1.3,1.0
1.1,1.4,1.2,3.1,20.6,28.6,18.7,4.6,1.1,1.1
1.3,3.1,2.2,16.4,30.1,86.3,54.2,11.0,1.1,1.2
1.4,1.6,81.9,64.2,19.4,18.9,4.0,4.7,0.9,1.1
1.2,1.3,4.7,7.4,66.9,14.4,3.1,1.9,1.5,1.1
1.1,1.3,6.3,76.1,112.2,8.6,15.1,12.2,1.1,1.0
1.2,1.3,1.8,6.1,9.0,5.0,22.0,43.6,1.6,1.1


==> figure/Num_eachVisit/num_eachVisit.txt <==
1,2
2,0
3,0
4,2
5,1
6,2
7,1
8,0
9,2
10,1
11,0
12,0
13,6
14,35
15,9
16,94
17,172
18,174
19,161
20,101
21,31
22,23
23,19
24,51
25,43
26,19
27,8
28,24
29,31
30,37
31,8
32,2
33,42
34,35
35,26
36,4
37,3
38,46
39,31
40,12
41,1
42,9
43,22
44,34
45,8
46,3
47,12
48,24
49,8
50,2
51,0
52,10
53,11
54,11
55,4
56,0
57,19
58,30
59,3
60,0
61,1
62,12
63,120
64,6
65,2
66,17
67,56
68,9
69,4
70,0
71,19
72,23
73,12
74,2
75,1
76,9
77,408
78,9
79,0
80,0
81,7
82,22
83,5
84,0
85,3
86,20
87,13
88,9
89,2
90,34
91,85
92,71
93,8
94,0
95,58
96,226
97,211
98,6
99,4
100,28
101,78
102,116
103,7
104,1
105,138
106,33
107,3
108,1
109,1
110,30
111,116
112,17
113,0
114,7
115,21
116,13
117,1
118,0
119,9
120,19
121,18
122,6
123,0
124,28
125,88
126,50
127,3
128,2
129,121
130,100
131,3
132,2
133,2
134,17
135,56
136,5
137,2
138,2
139,81
140,7
141,0
142,0
143,5
144,12
145,6
146,1
147,0
148,2
149,2
150,1
151,1
152,0
153,2
154,5
155,3
156,2
157,1
158,8
159,7
160,3
161,2
162,2
163,5
164,4
165,3
166,0
167,2
168,5
169,1
170,0
171,0
172,3
173,11
174,6
175,0
176,0
177,1
178,1
179,1
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,2
189,4
190,0
191,0
192,3
193,3


==> figure/ResultsCompare/0020_nums.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 4 0 0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 0 0 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
0 0 0 4 4 0 1 0 0 3 1 0 0 0 3 1 1 1 1 0 0 0 2 0 0 0 1 2 0 0 0 0 2 0 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0
0 0 0 1 4 0 0 1 1 1 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 4 10 5 7 2 8 1 2 1 0 0 0 2 2 0 1 1 0 0 1 0 0 0 1 1 0 0 1 3 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 45 3 2 1 4 2 2 1 0 0 1 1 6 1 0 0 0 0 18 98 151 3 0 0 1 0 1 8 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 2 0 0 2 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 3 1 0 2 0 1 0 4 0 2 2 0 0 0 1 0 0 0 0 2 1 0 0 0 0 0 0 3 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0
0 0 0 19 69 12 12 15 9 5 4 5 4 1 0 1 3 5 1 6 3 1 3 4 5 4 5 5 4 0 4 3 4 2 13 2 0 1 1 2 0 0 0 2 1 0 0 1 0
0 1 0 4 41 9 32 35 25 17 12 4 5 4 7 2 13 3 2 5 7 5 14 7 44 60 2 7 4 1 7 36 47 4 57 3 1 1 3 4 6 2 1 5 0 0 0 2 1
0 0 0 3 10 0 3 1 1 5 4 0 0 1 0 1 2 1 2 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 1 0 0 0 0 0 0 0
0 0 0 0 11 2 0 1 3 1 0 1 0 0 1 13 5 1 0 0 1 2 0 0 0 1 0 5 0 0 1 0 1 4 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0
0 0 0 1 33 0 1 0 4 2 2 0 0 0 2 3 4 0 2 0 1 0 1 1 2 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 3 1 2 0 3 4 2 0 3 2 4 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 4 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0
1 1 0 8 14 3 1 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 0
0 0 0 7 28 10 8 3 3 5 4 6 0 2 3 2 1 3 2 3 0 1 5 5 4 2 9 5 1 1 3 3 6 7 3 3 0 0 0 1 0 1 0 4 0 0 0 0 0
0 0 0 7 17 2 0 1 1 2 2 0 0 1 4 1 0 2 0 1 0 1 17 9 3 0 1 3 0 0 0 2 0 0 1 1 0 0 0 0 0 1 2 0 0 0 0 0 0
0 0 0 3 3 1 2 0 2 3 3 1 0 2 0 2 1 1 0 1 1 2 2 1 6 0 0 0 2 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 2 0 0 0 2 1 0 0 0 0 0 30 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 14 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 10 25 8 2 4 6 1 5 1 2 0 2 1 1 4 1 1 8 9 3 9 6 2 28 49 23 17 18 12 9 8 3 4 1 0 2 0 1 1 0 1 0 0 1 1 0
0 0 0 10 18 3 4 2 4 8 1 1 1 1 1 0 0 1 0 25 4 6 40 3 3 3 7 5 5 10 4 3 2 3 1 0 1 0 0 0 0 0 0 1 0 0 0 0 1
0 0 1 4 15 1 2 1 0 4 0 1 0 0 1 3 0 1 0 57 0 1 0 2 1 1 0 0 0 0 0 0 1 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 7 8 7 4 0 3 1 2 0 0 1 1 2 4 0 0 1 0 2 15 0 0 1 0 0 0 0 1 1 1 0 7 0 0 0 1 1 0 0 0 0 0 0 0 0 0
0 1 0 2 17 0 0 1 2 2 3 0 1 0 1 0 0 2 0 4 0 1 2 50 0 0 0 0 0 0 0 4 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 25 4 2 0 3 1 0 1 0 0 0 17 2 4 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 3 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 53 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 2 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0
0 0 0 7 5 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 3 0 0 0 20 28 0 0 0 7 0 23 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
2 0 1 4 17 3 0 1 1 2 0 2 2 1 1 2 3 0 0 59 1 0 1 0 0 1 4 0 0 0 1 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 1 3 21 4 0 0 5 3 3 1 1 0 0 3 3 0 1 139 1 3 5 3 2 59 2 50 0 0 2 3 16 0 0 0 0 0 0 1 2 0 0 1 0 0 1 0 0
0 0 0 2 83 13 0 1 1 1 5 2 0 2 12 37 7 6 3 20 3 1 2 82 3 6 23 1 0 0 2 1 10 3 1 0 2 0 0 3 0 0 0 0 0 0 0 0 0
0 0 0 0 7 5 1 0 0 0 1 2 0 0 1 10 1 2 3 1 0 1 2 0 13 54 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 2 0 0 0 0 0 3 1 1 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0
0 0 0 3 19 5 1 0 4 2 2 0 0 1 2 1 2 1 2 1 0 2 40 4 0 0 0 1 0 0 0 11 1 2 0 0 1 0 1 1 1 0 0 0 0 0 0 0 0
0 0 0 1 12 2 0 1 8 0 1 1 1 0 0 1 3 1 0 21 2 3 1 2 2 1 28 0 0 0 0 2 66 12 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 11 22 3 1 0 2 3 1 3 0 0 2 1 5 1 0 3 0 2 2 3 0 1 39 2 0 0 1 2 23 1 1 0 1 0 1 1 0 0 0 0 0 0 0 1 1
0 0 0 0 1 10 1 0 0 1 0 1 0 0 0 0 9 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 10 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 8 1 0 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 22 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 24 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 1 0 2 0 1 0 1 0 2 2 0 1 0 5 0 0 0 0 0 0 0 0 0 5 3 0 0 0 0 0 0 0 2 0 1 0 0 0 0 0
0 0 0 0 0 1 3 0 0 0 2 0 0 0 0 0 1 0 0 0 1 0 1 1 0 0 0 0 0 0 1 2 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 1 0 0 1 1 0 4 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 3 0 0 0 0 1 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0


==> figure/ResultsCompare/groundtruth.txt <==
0 0 0 11 30 11 55 351 10 0
0 0 25 241 552 41 55 62 0 0
0 0 33 37 154 82 42 37 0 0
0 15 291 182 101 72 94 61 0 0
0 57 7 96 112 339 338 107 0 0
0 1 3 11 111 172 140 25 0 0
0 1 0 0 11 35 29 0 0 0
0 0 1 1 0 1 4 1 4 0
0 0 0 0 2 1 0 26 17 0
0 0 0 0 1 0 0 1 15 0


==> figure/ResultsCompare/results.txt <==
1.2 1.3 1.8 6.1 9.0 5.0 22.0 43.6 1.6 1.1
1.1 1.3 6.3 76.1 112.2 8.6 15.1 12.2 1.1 1.0
1.2 1.3 4.7 7.4 66.9 14.4 3.1 1.9 1.5 1.1
1.4 1.6 81.9 64.2 19.4 18.9 4.0 4.7 0.9 1.1
1.3 3.1 2.2 16.4 30.1 86.3 54.2 11.0 1.1 1.2
1.1 1.4 1.2 3.1 20.6 28.6 18.7 4.6 1.1 1.1
1.3 1.1 1.2 1.1 1.1 1.1 1.5 1.0 1.3 1.0
1.3 1.2 1.1 1.7 1.2 1.1 1.0 0.9 1.1 1.1
1.2 1.0 1.1 1.0 1.1 0.9 1.0 1.7 1.4 1.0
1.1 1.0 1.2 1.1 1.4 1.0 1.5 1.5 1.5 1.2


==> figure/Rrd_Trgh_Time/PerTime.txt <==
1 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
2 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
3 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
4 0.1000 0.3000 0.3000 0.3000 0.1000 0.2000 
5 0.6000 0.3000 0.3000 0.3000 0.1000 0.3000 
6 0.7000 0.4000 0.4000 0.4000 0.2000 0.4000 
7 0.7000 0.6000 0.6000 0.6000 0.2000 0.4000 
8 0.7000 0.6000 0.6000 0.6000 0.2000 0.4000 
9 1.0000 0.6000 0.6000 0.6000 0.2000 0.7000 
10 1.0000 0.7000 0.7000 0.7000 0.2000 0.7000 
11 1.0000 0.7000 0.7000 0.7000 0.2000 0.7000 
12 1.0000 0.7000 0.7000 0.7000 0.2000 0.7000 
13 1.4000 0.8000 0.8000 0.8000 0.8000 1.5000 
14 4.5000 3.5000 3.5000 3.5000 2.5000 5.8000 
15 4.8000 4.7000 4.7000 4.7000 2.6000 6.5000 
16 6.6000 9.5000 9.5000 9.5000 7.1000 16.1000 
17 22.2000 15.6000 15.6000 15.6000 20.6000 35.6000 
18 38.6000 17.0000 17.0000 17.0000 38.1000 62.0000 
19 49.2000 26.7000 26.7000 26.7000 65.5000 84.6000 
20 55.8000 32.6000 32.6000 32.6000 85.4000 101.2000 
21 58.5000 39.6000 38.4000 39.4000 89.4000 105.9000 
22 60.4000 45.0000 43.5000 44.9000 92.8000 110.1000 
23 61.6000 48.9000 48.1000 48.6000 94.7000 112.8000 
24 64.8000 58.3000 56.7000 57.7000 106.2000 122.6000 
25 66.3000 67.2000 66.3000 65.9000 115.8000 131.7000 
26 68.3000 71.4000 70.4000 69.7000 122.9000 137.0000 
27 68.5000 72.4000 71.9000 71.3000 124.1000 138.1000 
28 69.3000 79.3000 77.3000 75.4000 132.3000 145.2000 
29 74.8000 86.0000 84.0000 82.9000 143.2000 154.8000 
30 75.7000 95.1000 92.4000 97.9000 154.4000 168.1000 
31 77.2000 97.5000 94.8000 102.1000 159.3000 171.7000 
32 77.3000 97.9000 94.8000 102.1000 159.4000 172.1000 
33 83.2000 105.9000 99.7000 113.5000 171.3000 180.3000 
34 86.9000 112.9000 106.2000 122.3000 181.8000 189.5000 
35 91.3000 118.4000 111.2000 130.4000 190.7000 196.0000 
36 91.9000 119.9000 112.4000 132.2000 192.5000 197.3000 
37 92.3000 120.7000 113.1000 133.3000 193.9000 198.3000 
38 97.6000 127.7000 119.0000 140.7000 202.9000 205.1000 
39 102.8000 133.3000 125.1000 148.3000 211.4000 212.0000 
40 103.8000 136.8000 127.1000 151.1000 215.4000 214.9000 
41 104.2000 137.1000 127.6000 152.0000 216.1000 215.4000 
42 106.4000 139.2000 128.7000 153.2000 218.2000 217.1000 
43 110.1000 145.0000 132.3000 157.1000 225.6000 223.6000 
44 117.7000 151.5000 137.6000 163.1000 235.4000 231.0000 
45 118.1000 151.7000 137.9000 163.1000 235.8000 231.1000 
46 118.4000 152.4000 138.1000 163.3000 237.0000 232.3000 
47 119.9000 154.5000 140.1000 165.6000 240.8000 235.3000 
48 122.6000 159.3000 142.4000 168.0000 246.5000 240.3000 
49 123.6000 160.7000 143.9000 169.4000 248.5000 241.8000 
50 124.3000 161.5000 145.1000 170.4000 249.7000 242.7000 
51 124.3000 161.5000 145.1000 170.4000 249.7000 242.7000 
52 126.9000 164.1000 148.7000 174.2000 254.4000 246.2000 
53 128.5000 166.3000 151.1000 176.8000 256.7000 248.2000 
54 129.8000 168.3000 153.9000 179.4000 259.3000 250.6000 
55 129.9000 168.6000 155.1000 180.7000 260.0000 251.3000 
56 129.9000 168.6000 155.1000 180.7000 260.0000 251.3000 
57 131.9000 173.5000 159.3000 184.0000 264.4000 254.8000 
58 136.8000 180.7000 167.3000 193.4000 273.3000 262.8000 
59 137.1000 181.2000 168.1000 193.9000 273.8000 263.3000 
60 137.1000 181.2000 168.1000 193.9000 273.8000 263.3000 
61 137.3000 181.6000 168.6000 194.4000 274.1000 263.6000 
62 138.3000 183.2000 169.6000 196.5000 275.8000 265.0000 
63 158.3000 203.8000 191.9000 210.6000 293.4000 280.4000 
64 158.9000 204.6000 192.5000 212.0000 294.9000 282.0000 
65 159.1000 205.4000 192.6000 212.0000 295.0000 282.1000 
66 162.3000 209.3000 195.0000 213.5000 298.9000 286.1000 
67 168.1000 217.2000 205.0000 227.6000 312.8000 299.0000 
68 169.3000 218.7000 205.7000 228.7000 314.7000 300.8000 
69 169.8000 219.2000 206.5000 229.7000 315.6000 301.6000 
70 169.8000 219.2000 206.5000 229.7000 315.6000 301.6000 
71 172.6000 223.3000 209.2000 231.6000 320.9000 306.2000 
72 176.5000 228.3000 213.1000 234.3000 326.7000 311.3000 
73 178.4000 230.5000 214.5000 235.6000 329.1000 314.1000 
74 178.9000 231.2000 214.6000 235.6000 329.5000 314.3000 
75 179.0000 231.6000 215.1000 235.8000 329.8000 314.6000 
76 179.9000 232.8000 216.5000 237.1000 331.9000 316.6000 
77 264.3000 320.6000 237.1000 251.6000 393.2000 402.4000 
78 266.3000 322.7000 238.7000 253.6000 396.5000 405.4000 
79 266.3000 322.7000 238.7000 253.6000 396.5000 405.4000 
80 266.3000 322.7000 238.7000 253.6000 396.5000 405.4000 
81 267.1000 324.3000 240.3000 255.3000 398.8000 407.3000 
82 272.0000 332.0000 246.4000 262.6000 407.5000 415.0000 
83 273.5000 333.6000 247.5000 264.3000 409.1000 417.0000 
84 273.5000 333.6000 247.5000 264.3000 409.1000 417.0000 
85 274.0000 335.0000 247.9000 265.0000 410.1000 418.0000 
86 278.2000 340.9000 252.7000 269.1000 415.3000 423.7000 
87 282.1000 344.6000 256.0000 272.1000 419.3000 427.7000 
88 283.9000 347.3000 259.0000 275.2000 422.3000 430.7000 
89 284.7000 347.8000 260.2000 276.1000 423.6000 431.7000 
90 288.8000 360.6000 262.7000 281.2000 433.7000 441.8000 
91 309.7000 378.6000 273.8000 292.7000 452.5000 460.9000 
92 318.8000 390.9000 285.9000 308.2000 461.3000 471.5000 
93 321.0000 393.3000 287.3000 310.0000 463.4000 473.4000 
94 321.0000 393.3000 287.3000 310.0000 463.4000 473.4000 
95 326.7000 400.8000 296.4000 322.9000 473.8000 489.1000 
96 369.7000 449.0000 363.7000 362.0000 513.9000 543.4000 
97 394.7000 466.1000 437.5000 455.4000 579.6000 623.2000 
98 395.3000 467.7000 439.2000 457.1000 581.5000 625.1000 
99 396.1000 468.1000 439.6000 457.5000 581.5000 625.1000 
100 402.4000 473.6000 442.8000 462.5000 586.0000 629.7000 
101 414.0000 485.4000 455.9000 474.9000 599.6000 642.9000 
102 475.5000 519.6000 510.8000 535.3000 667.1000 710.3000 
103 478.3000 521.9000 514.8000 539.6000 670.9000 713.4000 
104 478.4000 522.2000 515.7000 540.6000 671.6000 714.1000 
105 504.4000 560.7000 548.5000 563.9000 704.7000 744.7000 
106 510.1000 569.8000 556.0000 572.7000 712.8000 751.9000 
107 510.6000 570.6000 556.9000 573.7000 713.5000 752.4000 
108 511.0000 570.9000 557.8000 574.7000 714.2000 753.1000 
109 511.8000 571.2000 558.7000 575.7000 714.9000 753.8000 
110 520.6000 581.5000 569.4000 589.2000 727.7000 764.6000 
111 543.6000 619.4000 597.3000 624.2000 774.1000 815.0000 
112 548.9000 626.8000 605.9000 633.8000 781.8000 820.2000 
113 548.9000 626.8000 605.9000 633.8000 781.8000 820.2000 
114 552.2000 630.1000 609.8000 638.8000 786.2000 823.8000 
115 555.3000 639.0000 620.1000 652.0000 796.6000 833.0000 
116 560.7000 645.1000 626.8000 660.7000 804.2000 839.1000 
117 561.0000 645.4000 626.8000 660.7000 804.6000 839.6000 
118 561.0000 645.4000 626.8000 660.7000 804.6000 839.6000 
119 564.0000 650.4000 631.7000 667.2000 809.4000 843.9000 
120 571.0000 659.9000 641.2000 678.0000 819.5000 853.6000 
121 576.1000 665.4000 647.5000 684.9000 827.0000 859.4000 
122 578.5000 668.5000 650.6000 688.7000 830.8000 862.2000 
123 578.5000 668.5000 650.6000 688.7000 830.8000 862.2000 
124 588.1000 678.8000 663.7000 703.8000 844.5000 874.5000 
125 603.0000 690.4000 680.4000 721.2000 862.9000 891.8000 
126 624.2000 703.9000 713.4000 754.3000 887.4000 916.0000 
127 625.4000 705.0000 715.3000 756.2000 889.0000 917.3000 
128 626.2000 705.8000 716.1000 757.1000 890.3000 918.3000 
129 642.7000 713.9000 729.2000 763.7000 901.9000 943.4000 
130 684.2000 744.3000 787.7000 816.8000 947.8000 987.2000 
131 684.7000 745.2000 788.6000 817.8000 949.2000 988.1000 
132 685.7000 745.9000 790.2000 819.0000 950.3000 989.1000 
133 686.2000 746.6000 790.4000 819.2000 951.0000 989.9000 
134 689.1000 751.0000 794.3000 822.5000 955.9000 994.3000 
135 698.6000 758.8000 805.4000 832.0000 963.6000 1005.4000 
136 700.6000 760.5000 808.0000 834.8000 966.3000 1007.5000 
137 700.8000 761.2000 808.9000 835.1000 966.9000 1007.9000 
138 701.8000 761.8000 810.1000 836.2000 968.0000 1009.0000 
139 731.3000 786.0000 868.4000 893.8000 1017.4000 1054.7000 
140 732.4000 787.8000 870.4000 896.4000 1019.5000 1056.7000 
141 732.4000 787.8000 870.4000 896.4000 1019.5000 1056.7000 
142 732.4000 787.8000 870.4000 896.4000 1019.5000 1056.7000 
143 734.5000 789.9000 873.5000 899.2000 1022.3000 1058.9000 
144 737.4000 793.0000 877.8000 903.3000 1027.6000 1062.9000 
145 738.9000 794.8000 880.4000 904.9000 1029.5000 1064.8000 
146 739.0000 794.9000 880.5000 904.9000 1029.6000 1064.8000 
147 739.0000 794.9000 880.5000 904.9000 1029.6000 1064.8000 
148 739.5000 795.5000 881.3000 905.8000 1030.5000 1065.3000 
149 739.6000 795.5000 881.3000 905.8000 1030.5000 1065.3000 
150 740.1000 795.8000 882.3000 906.8000 1031.2000 1066.0000 
151 740.2000 796.0000 882.4000 906.8000 1031.8000 1066.4000 
152 740.2000 796.0000 882.4000 906.8000 1031.8000 1066.4000 
153 740.3000 796.2000 882.6000 907.0000 1032.4000 1066.9000 
154 741.9000 798.3000 885.0000 909.9000 1034.8000 1068.6000 
155 742.6000 798.9000 886.2000 911.1000 1035.7000 1069.5000 
156 743.1000 799.4000 887.2000 912.1000 1036.6000 1070.3000 
157 743.2000 799.6000 887.4000 912.2000 1037.2000 1070.8000 
158 745.3000 801.6000 890.5000 914.6000 1040.3000 1073.8000 
159 746.3000 803.5000 893.2000 917.2000 1042.9000 1076.0000 
160 746.7000 804.4000 893.9000 917.6000 1043.5000 1076.3000 
161 747.9000 805.0000 895.9000 919.6000 1044.9000 1077.7000 
162 748.4000 805.3000 896.1000 919.8000 1045.4000 1078.3000 
163 749.8000 806.5000 899.1000 922.8000 1047.7000 1080.5000 
164 751.1000 807.7000 900.9000 924.8000 1049.7000 1082.4000 
165 751.6000 808.5000 901.6000 925.8000 1050.4000 1083.0000 
166 751.6000 808.5000 901.6000 925.8000 1050.4000 1083.0000 
167 751.6000 808.5000 901.8000 925.8000 1050.4000 1083.0000 
168 753.1000 809.6000 904.0000 927.9000 1052.2000 1084.9000 
169 753.1000 809.8000 904.0000 927.9000 1052.3000 1085.0000 
170 753.1000 809.8000 904.0000 927.9000 1052.3000 1085.0000 
171 753.1000 809.8000 904.0000 927.9000 1052.3000 1085.0000 
172 753.7000 810.4000 905.0000 928.9000 1053.1000 1085.8000 
173 758.4000 814.0000 910.8000 935.2000 1059.6000 1092.0000 
174 759.2000 814.8000 910.9000 935.5000 1061.1000 1093.1000 
175 759.2000 814.8000 910.9000 935.5000 1061.1000 1093.1000 
176 759.2000 814.8000 910.9000 935.5000 1061.1000 1093.1000 
177 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
178 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
179 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
180 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
181 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
182 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
183 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
184 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
185 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
186 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
187 759.2000 815.0000 910.9000 935.7000 1061.7000 1093.6000 
188 760.2000 815.9000 911.7000 936.7000 1062.9000 1094.7000 
189 761.1000 817.0000 913.9000 939.0000 1065.2000 1096.6000 
190 761.1000 817.0000 913.9000 939.0000 1065.2000 1096.6000 
191 761.1000 817.0000 913.9000 939.0000 1065.2000 1096.6000 
192 761.3000 817.7000 914.6000 939.8000 1065.9000 1097.1000 
193 762.1000 818.7000 915.6000 940.9000 1067.0000 1098.4000 


==> figure/Rrd_Trgh_Time/PerTimePercent.txt <==
1 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
2 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
3 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 
4 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 
5 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 
6 0.0002 0.0001 0.0001 0.0001 0.0000 0.0001 
7 0.0002 0.0001 0.0001 0.0001 0.0000 0.0001 
8 0.0002 0.0001 0.0001 0.0001 0.0000 0.0001 
9 0.0002 0.0001 0.0001 0.0001 0.0000 0.0002 
10 0.0002 0.0002 0.0002 0.0002 0.0000 0.0002 
11 0.0002 0.0002 0.0002 0.0002 0.0000 0.0002 
12 0.0002 0.0002 0.0002 0.0002 0.0000 0.0002 
13 0.0003 0.0002 0.0002 0.0002 0.0002 0.0003 
14 0.0010 0.0008 0.0008 0.0008 0.0006 0.0013 
15 0.0011 0.0011 0.0011 0.0011 0.0006 0.0015 
16 0.0015 0.0022 0.0022 0.0022 0.0016 0.0037 
17 0.0051 0.0036 0.0036 0.0036 0.0048 0.0083 
18 0.0089 0.0039 0.0039 0.0039 0.0088 0.0144 
19 0.0114 0.0062 0.0062 0.0062 0.0152 0.0196 
20 0.0129 0.0076 0.0076 0.0076 0.0198 0.0235 
21 0.0136 0.0092 0.0089 0.0091 0.0207 0.0245 
22 0.0140 0.0104 0.0101 0.0104 0.0215 0.0255 
23 0.0143 0.0113 0.0111 0.0113 0.0219 0.0261 
24 0.0150 0.0135 0.0131 0.0134 0.0246 0.0284 
25 0.0154 0.0156 0.0154 0.0153 0.0268 0.0305 
26 0.0158 0.0165 0.0163 0.0162 0.0285 0.0317 
27 0.0159 0.0168 0.0167 0.0165 0.0288 0.0320 
28 0.0161 0.0184 0.0179 0.0175 0.0307 0.0337 
29 0.0173 0.0199 0.0195 0.0192 0.0332 0.0359 
30 0.0175 0.0220 0.0214 0.0227 0.0358 0.0390 
31 0.0179 0.0226 0.0220 0.0237 0.0369 0.0398 
32 0.0179 0.0227 0.0220 0.0237 0.0369 0.0399 
33 0.0193 0.0245 0.0231 0.0263 0.0397 0.0418 
34 0.0201 0.0262 0.0246 0.0283 0.0421 0.0439 
35 0.0212 0.0274 0.0258 0.0302 0.0442 0.0454 
36 0.0213 0.0278 0.0260 0.0306 0.0446 0.0457 
37 0.0214 0.0280 0.0262 0.0309 0.0449 0.0460 
38 0.0226 0.0296 0.0276 0.0326 0.0470 0.0475 
39 0.0238 0.0309 0.0290 0.0344 0.0490 0.0491 
40 0.0241 0.0317 0.0295 0.0350 0.0499 0.0498 
41 0.0241 0.0318 0.0296 0.0352 0.0501 0.0499 
42 0.0247 0.0323 0.0298 0.0355 0.0506 0.0503 
43 0.0255 0.0336 0.0307 0.0364 0.0523 0.0518 
44 0.0273 0.0351 0.0319 0.0378 0.0546 0.0535 
45 0.0274 0.0352 0.0320 0.0378 0.0546 0.0536 
46 0.0274 0.0353 0.0320 0.0378 0.0549 0.0538 
47 0.0278 0.0358 0.0325 0.0384 0.0558 0.0545 
48 0.0284 0.0369 0.0330 0.0389 0.0571 0.0557 
49 0.0286 0.0372 0.0333 0.0393 0.0576 0.0560 
50 0.0288 0.0374 0.0336 0.0395 0.0579 0.0562 
51 0.0288 0.0374 0.0336 0.0395 0.0579 0.0562 
52 0.0294 0.0380 0.0345 0.0404 0.0590 0.0571 
53 0.0298 0.0385 0.0350 0.0410 0.0595 0.0575 
54 0.0301 0.0390 0.0357 0.0416 0.0601 0.0581 
55 0.0301 0.0391 0.0359 0.0419 0.0603 0.0582 
56 0.0301 0.0391 0.0359 0.0419 0.0603 0.0582 
57 0.0306 0.0402 0.0369 0.0426 0.0613 0.0590 
58 0.0317 0.0419 0.0388 0.0448 0.0633 0.0609 
59 0.0318 0.0420 0.0390 0.0449 0.0635 0.0610 
60 0.0318 0.0420 0.0390 0.0449 0.0635 0.0610 
61 0.0318 0.0421 0.0391 0.0451 0.0635 0.0611 
62 0.0321 0.0425 0.0393 0.0455 0.0639 0.0614 
63 0.0367 0.0472 0.0445 0.0488 0.0680 0.0650 
64 0.0368 0.0474 0.0446 0.0491 0.0683 0.0654 
65 0.0369 0.0476 0.0446 0.0491 0.0684 0.0654 
66 0.0376 0.0485 0.0452 0.0495 0.0693 0.0663 
67 0.0390 0.0503 0.0475 0.0527 0.0725 0.0693 
68 0.0392 0.0507 0.0477 0.0530 0.0729 0.0697 
69 0.0394 0.0508 0.0479 0.0532 0.0731 0.0699 
70 0.0394 0.0508 0.0479 0.0532 0.0731 0.0699 
71 0.0400 0.0517 0.0485 0.0537 0.0744 0.0710 
72 0.0409 0.0529 0.0494 0.0543 0.0757 0.0721 
73 0.0413 0.0534 0.0497 0.0546 0.0763 0.0728 
74 0.0415 0.0536 0.0497 0.0546 0.0764 0.0728 
75 0.0415 0.0537 0.0498 0.0546 0.0764 0.0729 
76 0.0417 0.0540 0.0502 0.0549 0.0769 0.0734 
77 0.0613 0.0743 0.0549 0.0583 0.0911 0.0933 
78 0.0617 0.0748 0.0553 0.0588 0.0919 0.0940 
79 0.0617 0.0748 0.0553 0.0588 0.0919 0.0940 
80 0.0617 0.0748 0.0553 0.0588 0.0919 0.0940 
81 0.0619 0.0752 0.0557 0.0592 0.0924 0.0944 
82 0.0630 0.0769 0.0571 0.0609 0.0944 0.0962 
83 0.0634 0.0773 0.0574 0.0613 0.0948 0.0966 
84 0.0634 0.0773 0.0574 0.0613 0.0948 0.0966 
85 0.0635 0.0776 0.0575 0.0614 0.0950 0.0969 
86 0.0645 0.0790 0.0586 0.0624 0.0962 0.0982 
87 0.0654 0.0799 0.0593 0.0631 0.0972 0.0991 
88 0.0658 0.0805 0.0600 0.0638 0.0979 0.0998 
89 0.0660 0.0806 0.0603 0.0640 0.0982 0.1000 
90 0.0669 0.0836 0.0609 0.0652 0.1005 0.1024 
91 0.0718 0.0877 0.0635 0.0678 0.1049 0.1068 
92 0.0739 0.0906 0.0663 0.0714 0.1069 0.1093 
93 0.0744 0.0911 0.0666 0.0718 0.1074 0.1097 
94 0.0744 0.0911 0.0666 0.0718 0.1074 0.1097 
95 0.0757 0.0929 0.0687 0.0748 0.1098 0.1133 
96 0.0857 0.1041 0.0843 0.0839 0.1191 0.1259 
97 0.0915 0.1080 0.1014 0.1055 0.1343 0.1444 
98 0.0916 0.1084 0.1018 0.1059 0.1348 0.1449 
99 0.0918 0.1085 0.1019 0.1060 0.1348 0.1449 
100 0.0933 0.1098 0.1026 0.1072 0.1358 0.1459 
101 0.0959 0.1125 0.1057 0.1101 0.1390 0.1490 
102 0.1102 0.1204 0.1184 0.1241 0.1546 0.1646 
103 0.1108 0.1210 0.1193 0.1251 0.1555 0.1653 
104 0.1109 0.1210 0.1195 0.1253 0.1556 0.1655 
105 0.1169 0.1299 0.1271 0.1307 0.1633 0.1726 
106 0.1182 0.1321 0.1289 0.1327 0.1652 0.1743 
107 0.1183 0.1322 0.1291 0.1330 0.1654 0.1744 
108 0.1184 0.1323 0.1293 0.1332 0.1655 0.1745 
109 0.1186 0.1324 0.1295 0.1334 0.1657 0.1747 
110 0.1206 0.1348 0.1320 0.1365 0.1686 0.1772 
111 0.1260 0.1435 0.1384 0.1447 0.1794 0.1889 
112 0.1272 0.1453 0.1404 0.1469 0.1812 0.1901 
113 0.1272 0.1453 0.1404 0.1469 0.1812 0.1901 
114 0.1280 0.1460 0.1413 0.1480 0.1822 0.1909 
115 0.1287 0.1481 0.1437 0.1511 0.1846 0.1930 
116 0.1299 0.1495 0.1453 0.1531 0.1864 0.1945 
117 0.1300 0.1496 0.1453 0.1531 0.1865 0.1946 
118 0.1300 0.1496 0.1453 0.1531 0.1865 0.1946 
119 0.1307 0.1507 0.1464 0.1546 0.1876 0.1956 
120 0.1323 0.1529 0.1486 0.1571 0.1899 0.1978 
121 0.1335 0.1542 0.1501 0.1587 0.1917 0.1992 
122 0.1341 0.1549 0.1508 0.1596 0.1925 0.1998 
123 0.1341 0.1549 0.1508 0.1596 0.1925 0.1998 
124 0.1363 0.1573 0.1538 0.1631 0.1957 0.2027 
125 0.1397 0.1600 0.1577 0.1671 0.2000 0.2067 
126 0.1447 0.1631 0.1653 0.1748 0.2057 0.2123 
127 0.1449 0.1634 0.1658 0.1752 0.2060 0.2126 
128 0.1451 0.1636 0.1660 0.1755 0.2063 0.2128 
129 0.1489 0.1654 0.1690 0.1770 0.2090 0.2186 
130 0.1586 0.1725 0.1825 0.1893 0.2197 0.2288 
131 0.1587 0.1727 0.1828 0.1895 0.2200 0.2290 
132 0.1589 0.1729 0.1831 0.1898 0.2202 0.2292 
133 0.1590 0.1730 0.1832 0.1898 0.2204 0.2294 
134 0.1597 0.1740 0.1841 0.1906 0.2215 0.2304 
135 0.1619 0.1759 0.1867 0.1928 0.2233 0.2330 
136 0.1624 0.1762 0.1873 0.1935 0.2239 0.2335 
137 0.1624 0.1764 0.1875 0.1935 0.2241 0.2336 
138 0.1626 0.1765 0.1877 0.1938 0.2243 0.2338 
139 0.1695 0.1822 0.2013 0.2071 0.2358 0.2444 
140 0.1697 0.1826 0.2017 0.2077 0.2363 0.2449 
141 0.1697 0.1826 0.2017 0.2077 0.2363 0.2449 
142 0.1697 0.1826 0.2017 0.2077 0.2363 0.2449 
143 0.1702 0.1831 0.2024 0.2084 0.2369 0.2454 
144 0.1709 0.1838 0.2034 0.2093 0.2381 0.2463 
145 0.1712 0.1842 0.2040 0.2097 0.2386 0.2468 
146 0.1713 0.1842 0.2041 0.2097 0.2386 0.2468 
147 0.1713 0.1842 0.2041 0.2097 0.2386 0.2468 
148 0.1714 0.1844 0.2042 0.2099 0.2388 0.2469 
149 0.1714 0.1844 0.2042 0.2099 0.2388 0.2469 
150 0.1715 0.1844 0.2045 0.2102 0.2390 0.2470 
151 0.1715 0.1845 0.2045 0.2102 0.2391 0.2471 
152 0.1715 0.1845 0.2045 0.2102 0.2391 0.2471 
153 0.1716 0.1845 0.2045 0.2102 0.2393 0.2473 
154 0.1719 0.1850 0.2051 0.2109 0.2398 0.2476 
155 0.1721 0.1851 0.2054 0.2111 0.2400 0.2479 
156 0.1722 0.1853 0.2056 0.2114 0.2402 0.2480 
157 0.1722 0.1853 0.2057 0.2114 0.2404 0.2482 
158 0.1727 0.1858 0.2064 0.2120 0.2411 0.2489 
159 0.1730 0.1862 0.2070 0.2126 0.2417 0.2494 
160 0.1730 0.1864 0.2072 0.2127 0.2418 0.2494 
161 0.1733 0.1866 0.2076 0.2131 0.2422 0.2498 
162 0.1734 0.1866 0.2077 0.2132 0.2423 0.2499 
163 0.1738 0.1869 0.2084 0.2139 0.2428 0.2504 
164 0.1741 0.1872 0.2088 0.2143 0.2433 0.2508 
165 0.1742 0.1874 0.2089 0.2146 0.2434 0.2510 
166 0.1742 0.1874 0.2089 0.2146 0.2434 0.2510 
167 0.1742 0.1874 0.2090 0.2146 0.2434 0.2510 
168 0.1745 0.1876 0.2095 0.2150 0.2438 0.2514 
169 0.1745 0.1877 0.2095 0.2150 0.2439 0.2514 
170 0.1745 0.1877 0.2095 0.2150 0.2439 0.2514 
171 0.1745 0.1877 0.2095 0.2150 0.2439 0.2514 
172 0.1747 0.1878 0.2097 0.2153 0.2441 0.2516 
173 0.1758 0.1886 0.2111 0.2167 0.2456 0.2531 
174 0.1759 0.1888 0.2111 0.2168 0.2459 0.2533 
175 0.1759 0.1888 0.2111 0.2168 0.2459 0.2533 
176 0.1759 0.1888 0.2111 0.2168 0.2459 0.2533 
177 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
178 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
179 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
180 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
181 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
182 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
183 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
184 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
185 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
186 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
187 0.1759 0.1889 0.2111 0.2168 0.2460 0.2534 
188 0.1762 0.1891 0.2113 0.2171 0.2463 0.2537 
189 0.1764 0.1893 0.2118 0.2176 0.2469 0.2541 
190 0.1764 0.1893 0.2118 0.2176 0.2469 0.2541 
191 0.1764 0.1893 0.2118 0.2176 0.2469 0.2541 
192 0.1764 0.1895 0.2120 0.2178 0.2470 0.2543 
193 0.1766 0.1897 0.2122 0.2181 0.2473 0.2546 


==> figure/Rrd_Trgh_Time/emp.txt <==
-1 0

==> figure/Sim_Exp/bdy_emp_1.txt <==
0.36015,0.99751,7014.6
0.2809,0.99883,7014.6
0.23164,0.99664,7014.6
0.21003,0.99697,7014.6
0.18722,0.9982,7014.6
0.16139,0.99962,7014.6
0.13471,0.99925,7014.6
0.1195,0.99971,7014.6
0.10817,0.99926,7014.6
0.065026,0.99868,7014.6
0.02426,0.8349,7014.6
0.013328,0.81378,7014.6
0.0023919,0.76305,7014.6
0.024823,0.74153,7014.6
0.13679,0.56414,7014.6
0.15267,0.54734,7014.6
0.20447,0.49534,7014.6
0.40674,0.44504,7014.6
0.54833,0.52226,7014.6
0.58322,0.56537,7014.6
0.56852,0.80236,7014.6
0.57466,0.83317,7014.6
0.53494,0.86237,7014.6
0.43582,0.97716,7014.6
0.38904,0.99448,7014.6
0.36015,0.99751,7014.6


==> figure/Sim_Exp/bdy_emp_2.txt <==
0.64606,0.6984,1.8145e+05
0.55519,0.69098,1.8145e+05
0.53771,0.68171,1.8145e+05
0.49252,0.63644,1.8145e+05
0.50942,0.61697,1.8145e+05
0.56221,0.56229,1.8145e+05
0.67337,0.24627,1.8145e+05
0.68874,0.13622,1.8145e+05
0.69609,0.12309,1.8145e+05
0.81048,0.058474,1.8145e+05
0.83009,0.04266,1.8145e+05
0.99655,0.11365,1.8145e+05
0.99724,0.13028,1.8145e+05
0.99041,0.27413,1.8145e+05
0.99438,0.36254,1.8145e+05
0.9861,0.50351,1.8145e+05
0.98851,0.53493,1.8145e+05
0.95002,0.58885,1.8145e+05
0.69039,0.70458,1.8145e+05
0.64606,0.6984,1.8145e+05


==> figure/Sim_Exp/bdy_emp_3.txt <==
0.42949,0.65539,2.2539e+05
0.21924,0.42132,2.2539e+05
0.17957,0.30749,2.2539e+05
0.16494,0.27582,2.2539e+05
0.17324,0.25773,2.2539e+05
0.22466,0.20741,2.2539e+05
0.31413,0.2187,2.2539e+05
0.39726,0.22434,2.2539e+05
0.6354,0.2732,2.2539e+05
0.67559,0.28357,2.2539e+05
0.69999,0.31575,2.2539e+05
0.70536,0.32353,2.2539e+05
0.70425,0.39923,2.2539e+05
0.70821,0.48393,2.2539e+05
0.74364,0.60495,2.2539e+05
0.66505,0.67659,2.2539e+05
0.4939,0.69478,2.2539e+05
0.4884,0.69364,2.2539e+05
0.42949,0.65539,2.2539e+05


==> figure/Sim_Exp/bdy_emp_4.txt <==
0.19614,0.55197,1.3088e+06
0.096665,0.52559,1.3088e+06
0.19459,0.44076,1.3088e+06
0.278,0.37321,1.3088e+06
0.30673,0.37427,1.3088e+06
0.52281,0.34798,1.3088e+06
0.57623,0.35525,1.3088e+06
0.60479,0.37952,1.3088e+06
0.60942,0.39564,1.3088e+06
0.63559,0.50911,1.3088e+06
0.55883,0.60126,1.3088e+06
0.41917,0.64079,1.3088e+06
0.19614,0.55197,1.3088e+06


==> figure/Sim_Exp/bdy_emp_5.txt <==
0.1193,0.24682,2.6182e+06
0.19745,0.16853,2.6182e+06
0.27286,0.20498,2.6182e+06
0.31234,0.22997,2.6182e+06
0.32324,0.2879,2.6182e+06
0.33024,0.33957,2.6182e+06
0.32414,0.38729,2.6182e+06
0.23754,0.43875,2.6182e+06
0.21249,0.47113,2.6182e+06
0.16338,0.50276,2.6182e+06
0.11748,0.52235,2.6182e+06
0.086603,0.48985,2.6182e+06
0.077306,0.43688,2.6182e+06
0.065454,0.36207,2.6182e+06
0.082913,0.27155,2.6182e+06
0.085238,0.25794,2.6182e+06
0.1193,0.24682,2.6182e+06


==> figure/Sim_Exp/bdy_emp_6.txt <==
0.59158,0.087336,2.7585e+06
0.65928,0.089219,2.7585e+06
0.67919,0.10587,2.7585e+06
0.68057,0.13038,2.7585e+06
0.65737,0.17995,2.7585e+06
0.68664,0.31325,2.7585e+06
0.66423,0.35454,2.7585e+06
0.61566,0.40764,2.7585e+06
0.60921,0.41461,2.7585e+06
0.58029,0.415,2.7585e+06
0.40764,0.3308,2.7585e+06
0.41121,0.30108,2.7585e+06
0.36251,0.1815,2.7585e+06
0.37001,0.15861,2.7585e+06
0.41334,0.082302,2.7585e+06
0.43857,0.072723,2.7585e+06
0.4824,0.057842,2.7585e+06
0.52731,0.070766,2.7585e+06
0.59158,0.087336,2.7585e+06


==> figure/Sim_Exp/cluster_emp_1.txt <==
0.32116,0.73297,7014.6
0.33294,0.75898,14061
0.31921,0.74868,20494
0.35196,0.71226,21574
0.30743,0.77967,23959
0.3023,0.74853,25518
0.28586,0.70214,33394
0.28149,0.70738,34313
0.27826,0.69414,40476
0.2965,0.80145,41747
0.28318,0.81142,42547
0.27135,0.80735,42677
0.25808,0.76508,44501
0.30097,0.77726,48157
0.28514,0.77969,48493
0.327,0.76017,49070
0.25718,0.70418,50444
0.28499,0.6997,51719
0.266,0.66325,53632
0.26471,0.70009,53868
0.26913,0.67203,54781
0.25805,0.77499,54810
0.25499,0.71787,55363
0.28054,0.76563,55733
0.3105,0.70786,56979
0.28387,0.79552,57221
0.30211,0.77262,57941
0.21693,0.72438,58458
0.27103,0.70408,59184
0.279,0.76226,59974
0.26191,0.75582,61239
0.3201,0.78371,61688
0.34059,0.7609,61850
0.22359,0.71702,62150
0.214,0.77197,63364
0.30854,0.81817,64379
0.2793,0.80311,64479
0.27105,0.76372,64844
0.34453,0.76229,65922
0.29729,0.832,67222
0.30535,0.79786,67352
0.2941,0.78916,67419
0.26312,0.7576,67535
0.27629,0.74578,68776
0.22723,0.73165,69132
0.29691,0.8773,69504
0.2624,0.6464,69942
0.27731,0.77062,70200
0.25864,0.72414,70404
0.25,0.62945,70617
0.28985,0.69304,71272
0.2423,0.6986,71283
0.23438,0.78285,71700
0.30828,0.75542,71939
0.29219,0.8177,71946
0.23571,0.72162,72048
0.27601,0.81902,73406
0.29923,0.76004,74146
0.27076,0.7193,74194
0.24097,0.69286,74291
0.26306,0.73569,74339
0.28965,0.70602,74491
0.23243,0.71541,74964
0.24616,0.70655,74981
0.28018,0.77673,75035
0.31038,0.72446,76019
0.26196,0.75901,76026
0.29042,0.82051,76111
0.27647,0.74948,76255
0.21808,0.71902,76400
0.22488,0.79327,76436
0.28002,0.69275,76624
0.29648,0.79734,76655
0.33845,0.75748,77204
0.2443,0.78631,77508
0.25074,0.75364,78105
0.21759,0.75635,78723
0.23767,0.71107,79102
0.26479,0.78132,79281
0.29927,0.8293,80016
0.23501,0.76817,80274
0.17888,0.72306,80552
0.22314,0.68529,80688
0.32703,0.71027,81779
0.27132,0.79034,82489
0.26233,0.59768,83047
0.27623,0.77555,83207
0.25278,0.76041,83404
0.2275,0.69817,83880
0.16825,0.69984,84253
0.31546,0.74147,84418
0.25194,0.77048,84806
0.31271,0.79508,85103
0.24748,0.65426,85152
0.23328,0.72177,85556
0.2995,0.80651,85590
0.28362,0.75727,85594
0.30805,0.73239,86073
0.201,0.67054,86519
0.30957,0.74992,87022
0.28424,0.61523,87410
0.25609,0.74211,87564
0.28701,0.68792,87678
0.27939,0.72524,88917
0.29383,0.71725,89009
0.29087,0.81075,89773
0.25302,0.68606,89899
0.31167,0.71445,89945
0.23403,0.65545,89976
0.30426,0.71675,90736
0.30614,0.84402,91170
0.21328,0.76045,91326
0.26968,0.76115,91582
0.26185,0.74343,91837
0.27328,0.79483,91848
0.23675,0.72765,91892
0.29281,0.73397,92072
0.30467,0.80384,92139
0.26036,0.77628,92790
0.2638,0.70817,93131
0.32095,0.69946,93280
0.25569,0.68976,93356
0.20382,0.7368,93474
0.29076,0.76246,93481
0.36015,0.70308,94186
0.19461,0.76528,94348
0.25097,0.712,94568
0.31851,0.82091,94918
0.20672,0.72072,95016
0.26203,0.71866,95053
0.21331,0.67855,95391
0.2297,0.73922,95615
0.29434,0.69006,95636
0.24547,0.7829,95901
0.30987,0.69832,96031
0.29068,0.7701,96036
0.1862,0.73009,96096
0.25882,0.78954,96453
0.21147,0.74223,96927
0.26441,0.75419,97018
0.3472,0.76173,97422
0.26299,0.68716,97428
0.24803,0.76108,97431
0.40662,0.71606,97534
0.24598,0.74878,97765
0.31646,0.7243,98110
0.3305,0.77041,98236
0.23567,0.7209,98347
0.20103,0.72741,98430
0.2154,0.78165,98787
0.25271,0.66608,98999
0.24572,0.73257,99194
0.21849,0.71632,99247
0.25368,0.6981,99618
0.28194,0.74699,99675
0.24283,0.65897,1.0006e+05
0.24928,0.64207,1.0011e+05
0.20687,0.73664,1.0049e+05
0.28593,0.73739,1.0074e+05
0.33547,0.7016,1.0075e+05
0.34014,0.82705,1.0103e+05
0.25784,0.72343,1.0132e+05
0.29641,0.64715,1.016e+05
0.30989,0.69174,1.0165e+05
0.25334,0.68055,1.0234e+05
0.30646,0.71687,1.0291e+05
0.34917,0.84349,1.0312e+05
0.25903,0.69292,1.0315e+05
0.33192,0.70474,1.0395e+05
0.22745,0.73823,1.0403e+05
0.43029,0.72825,1.0487e+05
0.31118,0.77895,1.0545e+05
0.18589,0.74254,1.0605e+05
0.31978,0.76839,1.0608e+05
0.37816,0.85176,1.0729e+05
0.2478,0.68541,1.0735e+05
0.29883,0.83236,1.0753e+05
0.24742,0.7456,1.0754e+05
0.32405,0.85428,1.0801e+05
0.32026,0.77763,1.0806e+05
0.27481,0.70074,1.0817e+05
0.25369,0.70354,1.0843e+05
0.23664,0.68094,1.0856e+05
0.30067,0.81062,1.0876e+05
0.24232,0.68414,1.0894e+05
0.26301,0.68409,1.0915e+05
0.2346,0.68497,1.0974e+05
0.20157,0.74722,1.098e+05
0.32697,0.71496,1.0981e+05
0.27503,0.76829,1.1004e+05
0.28333,0.69894,1.1084e+05
0.23709,0.69986,1.1124e+05
0.32104,0.71973,1.1124e+05
0.30289,0.74783,1.1147e+05
0.21114,0.66868,1.1154e+05
0.29546,0.74832,1.1167e+05
0.22943,0.66471,1.1193e+05
0.31772,0.86081,1.1195e+05
0.25458,0.67715,1.1197e+05
0.32067,0.85446,1.1276e+05
0.25217,0.70587,1.1305e+05
0.18934,0.74664,1.1307e+05
0.26609,0.67944,1.1334e+05
0.2134,0.67521,1.1334e+05
0.34219,0.86364,1.1341e+05
0.18277,0.79554,1.1343e+05
0.24377,0.69775,1.1369e+05
0.31888,0.75902,1.1425e+05
0.25264,0.76851,1.1445e+05
0.28311,0.76485,1.1485e+05
0.23128,0.74421,1.1499e+05
0.22849,0.68408,1.1523e+05
0.27235,0.72182,1.1529e+05
0.26118,0.70315,1.1539e+05
0.26674,0.69182,1.1545e+05
0.31868,0.71626,1.1666e+05
0.27927,0.76302,1.1668e+05
0.19824,0.75578,1.1699e+05
0.29904,0.74863,1.1721e+05
0.28727,0.70073,1.1725e+05
0.19091,0.73064,1.1777e+05
0.23039,0.69819,1.1815e+05
0.25067,0.72687,1.1829e+05
0.28008,0.72444,1.1834e+05
0.30967,0.63523,1.1953e+05
0.2378,0.74784,1.1978e+05
0.27585,0.71757,1.1984e+05
0.27858,0.77955,1.208e+05
0.25727,0.70545,1.2083e+05
0.28527,0.74954,1.2085e+05
0.30487,0.7912,1.2131e+05
0.28704,0.75469,1.2136e+05
0.28384,0.69676,1.2143e+05
0.24619,0.75843,1.2178e+05
0.22104,0.72819,1.2212e+05
0.24621,0.72184,1.2265e+05
0.29312,0.78349,1.2339e+05
0.22176,0.70781,1.2357e+05
0.2436,0.67283,1.2394e+05
0.32332,0.70199,1.2398e+05
0.2085,0.76196,1.2415e+05
0.25955,0.7852,1.2444e+05
0.27435,0.74032,1.248e+05
0.3164,0.73635,1.2521e+05
0.22421,0.71651,1.2528e+05
0.34818,0.77182,1.2565e+05
0.27095,0.67936,1.2591e+05
0.40399,0.77069,1.2591e+05
0.22089,0.70751,1.2591e+05
0.23076,0.725,1.2602e+05
0.28002,0.79506,1.2624e+05
0.22863,0.72528,1.2686e+05
0.3049,0.78186,1.2707e+05
0.21703,0.71855,1.2728e+05
0.2395,0.73099,1.2733e+05
0.24973,0.66345,1.2737e+05
0.24894,0.69959,1.2738e+05
0.22044,0.73825,1.2821e+05
0.27652,0.71973,1.2868e+05
0.43904,0.69437,1.287e+05
0.26171,0.70114,1.2875e+05
0.24814,0.65417,1.2912e+05
0.2951,0.64695,1.2913e+05
0.27642,0.73687,1.2929e+05
0.22704,0.71176,1.2942e+05
0.27802,0.79107,1.2977e+05
0.24088,0.74212,1.2985e+05
0.32657,0.74223,1.2991e+05
0.20318,0.68594,1.2998e+05
0.32471,0.76033,1.3005e+05
0.2347,0.77591,1.302e+05
0.21225,0.74962,1.3064e+05
0.30333,0.69568,1.3114e+05
0.21865,0.71585,1.3157e+05
0.30937,0.70961,1.3169e+05
0.31047,0.77496,1.3198e+05
0.25311,0.73084,1.3201e+05
0.3167,0.71778,1.3209e+05
0.20522,0.74179,1.3212e+05
0.44673,0.67619,1.322e+05
0.26471,0.74142,1.3237e+05
0.22988,0.69173,1.3239e+05
0.23481,0.7073,1.338e+05
0.23239,0.78455,1.3412e+05
0.30708,0.76132,1.343e+05
0.20484,0.78066,1.3504e+05
0.2158,0.66123,1.3546e+05
0.2886,0.81481,1.3593e+05
0.21835,0.73616,1.3597e+05
0.21943,0.75925,1.3599e+05
0.18683,0.76372,1.3644e+05
0.29401,0.84832,1.3673e+05
0.23312,0.65748,1.3696e+05
0.34481,0.78778,1.3703e+05
0.22089,0.66773,1.3712e+05
0.3303,0.78285,1.3754e+05
0.25782,0.70328,1.3766e+05
0.21324,0.75963,1.3782e+05
0.20879,0.69932,1.3818e+05
0.21198,0.75662,1.3881e+05
0.20111,0.72452,1.3886e+05
0.34514,0.87903,1.394e+05
0.33078,0.69087,1.3972e+05
0.22303,0.7371,1.3978e+05
0.19866,0.72101,1.3981e+05
0.27426,0.73799,1.399e+05
0.25055,0.66808,1.4002e+05
0.25966,0.77645,1.4003e+05
0.22812,0.75711,1.4028e+05
0.24779,0.79174,1.403e+05
0.18093,0.69663,1.4038e+05
0.20503,0.76187,1.4078e+05
0.23603,0.65802,1.4079e+05
0.18605,0.73648,1.409e+05
0.24288,0.76476,1.4116e+05
0.2,0.76637,1.4117e+05
0.30482,0.65863,1.4205e+05
0.22683,0.66621,1.4219e+05
0.3054,0.7769,1.4242e+05
0.22204,0.7833,1.4302e+05
0.22758,0.75172,1.4334e+05
0.19778,0.73323,1.438e+05
0.30583,0.68937,1.4419e+05
0.34416,0.70861,1.4447e+05
0.18811,0.74528,1.4484e+05
0.32388,0.92129,1.4494e+05
0.45098,0.69958,1.4562e+05
0.18066,0.69238,1.4573e+05
0.31565,0.68144,1.4645e+05
0.33744,0.7102,1.4657e+05
0.31394,0.88916,1.467e+05
0.23366,0.64726,1.4698e+05
0.21527,0.69611,1.4727e+05
0.23321,0.66396,1.4737e+05
0.31296,0.7055,1.4751e+05
0.30976,0.92525,1.4769e+05
0.23726,0.69291,1.4781e+05
0.35177,0.73527,1.4794e+05
0.32247,0.74929,1.4794e+05
0.26356,0.71039,1.4801e+05
0.22263,0.74377,1.4802e+05
0.32561,0.96382,1.4808e+05
0.27321,0.71771,1.4815e+05
0.31708,0.68229,1.4839e+05
0.25052,0.74932,1.4871e+05
0.31986,0.72472,1.4888e+05
0.1959,0.72218,1.4891e+05
0.23101,0.68931,1.4894e+05
0.20953,0.76681,1.4944e+05
0.26582,0.80393,1.4967e+05
0.33327,0.75316,1.498e+05
0.26185,0.65949,1.5012e+05
0.33504,0.69954,1.5027e+05
0.36809,0.92999,1.5041e+05
0.25858,0.78932,1.5069e+05
0.28206,0.65039,1.5076e+05
0.34597,0.97991,1.5082e+05
0.25324,0.70354,1.5082e+05
0.32654,0.69672,1.5083e+05
0.31938,0.72892,1.5093e+05
0.21154,0.7874,1.512e+05
0.31481,0.84128,1.5147e+05
0.27538,0.65725,1.5165e+05
0.27552,0.73578,1.517e+05
0.22784,0.80214,1.5175e+05
0.34576,0.69751,1.5193e+05
0.23698,0.68753,1.5233e+05
0.31437,0.75,1.5298e+05
0.31418,0.65513,1.5303e+05
0.33097,0.92267,1.5326e+05
0.26223,0.70735,1.5339e+05
0.31746,0.87444,1.5356e+05
0.23935,0.722,1.5357e+05
0.3605,0.73068,1.5376e+05
0.24669,0.69227,1.5417e+05
0.31673,0.91722,1.5435e+05
0.18989,0.69981,1.547e+05
0.29496,0.83593,1.5479e+05
0.1971,0.74249,1.5546e+05
0.30814,0.68298,1.5583e+05
0.33187,0.72754,1.5625e+05
0.3412,0.7579,1.5663e+05
0.16851,0.69815,1.5666e+05
0.31494,0.84469,1.5684e+05
0.18838,0.78242,1.5742e+05
0.22473,0.7206,1.5752e+05
0.32583,0.78056,1.578e+05
0.17736,0.75978,1.5784e+05
0.30591,0.65879,1.581e+05
0.21556,0.6739,1.5823e+05
0.36067,0.78899,1.5832e+05
0.2844,0.87551,1.5923e+05
0.30406,0.8481,1.5973e+05
0.26144,0.78486,1.6013e+05
0.18762,0.79813,1.6028e+05
0.25442,0.70721,1.6065e+05
0.18212,0.76125,1.6091e+05
0.28301,0.79012,1.6109e+05
0.33991,0.8876,1.6121e+05
0.3583,0.96257,1.6156e+05
0.29085,0.75722,1.616e+05
0.31294,0.81796,1.6174e+05
0.15625,0.69432,1.6195e+05
0.24884,0.71433,1.6221e+05
0.32331,0.80326,1.6234e+05
0.31995,0.81425,1.6252e+05
0.36265,0.75438,1.6277e+05
0.18995,0.71049,1.6303e+05
0.18115,0.69628,1.6343e+05
0.2865,0.87207,1.6371e+05
0.31454,0.82798,1.6385e+05
0.25117,0.77744,1.6393e+05
0.36157,0.74179,1.6422e+05
0.35264,0.69357,1.6443e+05
0.31795,0.7815,1.6485e+05
0.25233,0.71146,1.6486e+05
0.21732,0.70058,1.649e+05
0.27685,0.86672,1.6516e+05
0.22721,0.66095,1.6537e+05
0.30315,0.80839,1.6614e+05
0.30309,0.74066,1.6634e+05
0.35356,0.76091,1.6671e+05
0.29687,0.80924,1.6679e+05
0.3242,0.80821,1.6681e+05
0.24247,0.72214,1.6683e+05
0.20061,0.73479,1.6711e+05
0.27314,0.86519,1.673e+05
0.26286,0.7201,1.6759e+05
0.25222,0.72001,1.676e+05
0.33314,0.79906,1.676e+05
0.21229,0.71903,1.6768e+05
0.27584,0.75537,1.6794e+05
0.32949,0.84885,1.68e+05
0.3544,0.72628,1.681e+05
0.1604,0.69871,1.6844e+05
0.34468,0.82051,1.6891e+05
0.35039,0.83756,1.6901e+05
0.25913,0.69456,1.6921e+05
0.3175,0.81673,1.6969e+05
0.28794,0.8241,1.6976e+05
0.27705,0.71249,1.7061e+05
0.29527,0.89437,1.7104e+05
0.25787,0.77642,1.7116e+05
0.28918,0.80464,1.7158e+05
0.28881,0.74306,1.7165e+05
0.22495,0.66838,1.7208e+05
0.31755,0.72896,1.7245e+05
0.22305,0.75687,1.7293e+05
0.235,0.7463,1.7307e+05
0.28097,0.89209,1.7322e+05
0.30142,0.75036,1.7336e+05
0.32221,0.81795,1.7346e+05
0.27277,0.83261,1.7371e+05
0.23387,0.71114,1.738e+05
0.33559,0.76316,1.7452e+05
0.27726,0.69076,1.7474e+05
0.19045,0.69554,1.7501e+05
0.3072,0.73641,1.7521e+05
0.33809,0.78873,1.7531e+05
0.37668,0.76138,1.7534e+05
0.21947,0.71224,1.7555e+05
0.32794,0.80577,1.7604e+05
0.28315,0.89191,1.7621e+05
0.20132,0.76283,1.7643e+05
0.30889,0.72859,1.7656e+05
0.20118,0.75123,1.7656e+05
0.23204,0.69247,1.7657e+05
0.29468,0.70155,1.769e+05
0.24732,0.70822,1.7722e+05
0.17713,0.72301,1.7751e+05
0.16584,0.7064,1.7754e+05
0.35782,0.64733,1.7785e+05
0.19532,0.76305,1.7791e+05
0.3358,0.78802,1.7843e+05
0.301,0.78206,1.7872e+05
0.38116,0.77873,1.7926e+05
0.294,0.87407,1.7942e+05
0.37162,0.75747,1.7946e+05
0.32172,0.7348,1.8021e+05
0.34337,0.75941,1.8033e+05
0.28406,0.90647,1.8036e+05
0.28394,0.78375,1.8038e+05
0.36838,0.74842,1.8039e+05
0.17333,0.76273,1.8074e+05
0.21064,0.75796,1.8085e+05
0.27602,0.70936,1.821e+05
0.28474,0.74431,1.8243e+05
0.20989,0.75231,1.825e+05
0.25974,0.71216,1.8259e+05
0.4013,0.75267,1.8376e+05
0.18238,0.71448,1.8382e+05
0.34094,0.78648,1.8434e+05
0.39374,0.75864,1.8445e+05
0.23031,0.76577,1.8462e+05
0.35394,0.80254,1.8484e+05
0.38022,0.7639,1.8502e+05
0.38317,0.75287,1.8538e+05
0.26157,0.90685,1.8583e+05
0.2958,0.87322,1.8628e+05
0.13713,0.74684,1.8689e+05
0.38593,0.77562,1.8707e+05
0.3578,0.74459,1.8716e+05
0.33924,0.79203,1.8741e+05
0.40016,0.74963,1.8756e+05
0.30142,0.69273,1.8771e+05
0.20986,0.76913,1.8811e+05
0.43332,0.73047,1.8812e+05
0.20239,0.75022,1.8819e+05
0.20067,0.74618,1.8822e+05
0.35681,0.77976,1.8895e+05
0.44733,0.73856,1.8936e+05
0.23138,0.80863,1.903e+05
0.26257,0.91478,1.904e+05
0.29687,0.76945,1.909e+05
0.37655,0.7484,1.9098e+05
0.2349,0.84785,1.9114e+05
0.20438,0.76137,1.915e+05
0.31124,0.72354,1.9179e+05
0.38884,0.75757,1.9236e+05
0.30038,0.85487,1.9263e+05
0.21581,0.7591,1.9266e+05
0.19157,0.75489,1.9274e+05
0.39657,0.76919,1.929e+05
0.25578,0.90721,1.9291e+05
0.39589,0.75286,1.9336e+05
0.25046,0.79421,1.9346e+05
0.34867,0.7661,1.937e+05
0.38017,0.75685,1.9427e+05
0.37042,0.72934,1.9429e+05
0.30702,0.74695,1.9458e+05
0.24457,0.91057,1.9499e+05
0.21267,0.75325,1.9514e+05
0.39881,0.78238,1.9528e+05
0.37828,0.77755,1.953e+05
0.30271,0.80408,1.9583e+05
0.21459,0.7681,1.9605e+05
0.21398,0.74867,1.9658e+05
0.41319,0.74077,1.9695e+05
0.27097,0.80382,1.9725e+05
0.44423,0.73154,1.9731e+05
0.45173,0.78307,1.9734e+05
0.28564,0.72504,1.9797e+05
0.23137,0.74255,1.9798e+05
0.22815,0.83519,1.9821e+05
0.21506,0.75691,1.9869e+05
0.31718,0.76229,1.9912e+05
0.23191,0.72751,1.9917e+05
0.30789,0.76113,1.992e+05
0.21651,0.75934,1.9927e+05
0.3069,0.74035,1.9934e+05
0.21668,0.73026,2.0002e+05
0.45551,0.73249,2.0034e+05
0.39352,0.72507,2.0039e+05
0.31307,0.68879,2.0078e+05
0.23726,0.76289,2.0097e+05
0.25293,0.89497,2.0103e+05
0.44994,0.73957,2.0118e+05
0.30566,0.71788,2.0168e+05
0.19734,0.76633,2.0183e+05
0.24743,0.75384,2.0248e+05
0.24434,0.88827,2.026e+05
0.2372,0.77439,2.0331e+05
0.2299,0.77034,2.0389e+05
0.24409,0.78811,2.0392e+05
0.47189,0.75069,2.0435e+05
0.31101,0.72672,2.0441e+05
0.25962,0.91729,2.0518e+05
0.31468,0.72789,2.0536e+05
0.23508,0.84888,2.0595e+05
0.22275,0.7416,2.0641e+05
0.29411,0.67646,2.0688e+05
0.22509,0.71905,2.0692e+05
0.25862,0.75311,2.0698e+05
0.29073,0.75069,2.0742e+05
0.36737,0.79638,2.0747e+05
0.2512,0.69587,2.0801e+05
0.27889,0.67101,2.083e+05
0.23076,0.71465,2.0847e+05
0.21143,0.74525,2.089e+05
0.24239,0.74951,2.0899e+05
0.29907,0.93073,2.0919e+05
0.2143,0.79589,2.0924e+05
0.2837,0.93912,2.0929e+05
0.34302,0.77271,2.0951e+05
0.22729,0.73576,2.0957e+05
0.20124,0.77332,2.0973e+05
0.31669,0.76631,2.1017e+05
0.36618,0.7629,2.1026e+05
0.31053,0.9528,2.103e+05
0.35736,0.7514,2.1036e+05
0.34874,0.76676,2.1064e+05
0.22415,0.6657,2.1067e+05
0.34033,0.80079,2.111e+05
0.45327,0.75851,2.1144e+05
0.34019,0.74849,2.1145e+05
0.31493,0.80616,2.1157e+05
0.34806,0.78163,2.1182e+05
0.45568,0.73553,2.124e+05
0.20571,0.69207,2.1251e+05
0.24387,0.76816,2.1263e+05
0.25685,0.76193,2.134e+05
0.22034,0.74947,2.1343e+05
0.46067,0.78023,2.1406e+05
0.32241,0.75228,2.1418e+05
0.25979,0.91112,2.1436e+05
0.33417,0.71055,2.1557e+05
0.4153,0.79777,2.1568e+05
0.27578,0.73859,2.1577e+05
0.26831,0.94406,2.1585e+05
0.42177,0.77656,2.1598e+05
0.29865,0.90094,2.1631e+05
0.19706,0.71942,2.1647e+05
0.31425,0.72595,2.1674e+05
0.28443,0.71406,2.1704e+05
0.2319,0.81488,2.1723e+05
0.27782,0.75219,2.1797e+05
0.27616,0.67818,2.1798e+05
0.21861,0.77523,2.1811e+05
0.28515,0.78777,2.1814e+05
0.30086,0.79267,2.1825e+05
0.42427,0.75972,2.1922e+05
0.31179,0.76635,2.1928e+05
0.20467,0.78564,2.1964e+05
0.26317,0.93249,2.2023e+05
0.33291,0.90486,2.2026e+05
0.29461,0.72566,2.2044e+05
0.2651,0.8608,2.2061e+05
0.28537,0.79071,2.209e+05
0.28884,0.65641,2.2102e+05
0.2662,0.6777,2.2105e+05
0.31991,0.73425,2.2125e+05
0.34483,0.76713,2.2128e+05
0.41349,0.7835,2.2148e+05
0.29889,0.66147,2.216e+05
0.25398,0.97205,2.2181e+05
0.31024,0.81482,2.2189e+05
0.31844,0.83816,2.2198e+05
0.30642,0.69445,2.2215e+05
0.38213,0.78298,2.2223e+05
0.24154,0.91925,2.2239e+05
0.3048,0.66691,2.2265e+05
0.35733,0.8186,2.2274e+05
0.27001,0.73437,2.2278e+05
0.28217,0.94607,2.231e+05
0.3073,0.7911,2.237e+05
0.33675,0.79835,2.2376e+05
0.35512,0.73533,2.239e+05
0.21915,0.92613,2.24e+05
0.33148,0.73199,2.2403e+05
0.30443,0.86622,2.2438e+05
0.27134,0.87027,2.2467e+05
0.25796,0.67241,2.248e+05
0.4176,0.76596,2.2507e+05
0.32887,0.78055,2.2556e+05
0.22491,0.64086,2.2557e+05
0.39817,0.75838,2.2575e+05
0.31568,0.91478,2.2647e+05
0.24048,0.63834,2.267e+05
0.37556,0.82837,2.2696e+05
0.24957,0.73836,2.2699e+05
0.42726,0.71831,2.2727e+05
0.4037,0.78739,2.2855e+05
0.34712,0.73548,2.2926e+05
0.35686,0.76687,2.2979e+05
0.28436,0.67359,2.3012e+05
0.3692,0.79667,2.3029e+05
0.26833,0.73457,2.3058e+05
0.2374,0.72159,2.3106e+05
0.24671,0.76577,2.3196e+05
0.24701,0.95722,2.3247e+05
0.22207,0.71469,2.3275e+05
0.36537,0.76152,2.3278e+05
0.30501,0.78831,2.3303e+05
0.27418,0.7136,2.3348e+05
0.32176,0.83027,2.3349e+05
0.26169,0.76859,2.3368e+05
0.37877,0.80303,2.3399e+05
0.24843,0.71864,2.3515e+05
0.21038,0.71961,2.3533e+05
0.23239,0.93652,2.3574e+05
0.37182,0.77074,2.3601e+05
0.29006,0.80319,2.3613e+05
0.25919,0.76072,2.3696e+05
0.28307,0.72435,2.3716e+05
0.42034,0.74284,2.3745e+05
0.25785,0.71502,2.3887e+05
0.27478,0.75127,2.3892e+05
0.35988,0.77093,2.3916e+05
0.23124,0.71358,2.4044e+05
0.36725,0.75291,2.4057e+05
0.31523,0.72615,2.4088e+05
0.20289,0.74051,2.4161e+05
0.23986,0.75366,2.4225e+05
0.31854,0.71815,2.4233e+05
0.21755,0.92197,2.4234e+05
0.26035,0.79627,2.4244e+05
0.28067,0.76443,2.4268e+05
0.2549,0.70286,2.4283e+05
0.32424,0.71058,2.4386e+05
0.21143,0.81784,2.44e+05
0.31113,0.71218,2.4425e+05
0.33787,0.78433,2.4466e+05
0.39613,0.79831,2.4503e+05
0.26461,0.73243,2.4529e+05
0.27684,0.96159,2.4615e+05
0.28372,0.7806,2.4621e+05
0.33935,0.72226,2.4652e+05
0.22191,0.72547,2.4679e+05
0.17286,0.7545,2.4712e+05
0.23727,0.76427,2.474e+05
0.4151,0.7969,2.4744e+05
0.20985,0.96424,2.4783e+05
0.26668,0.96106,2.4822e+05
0.31677,0.69593,2.488e+05
0.22704,0.70155,2.4895e+05
0.23239,0.80814,2.4917e+05
0.31821,0.78628,2.4933e+05
0.34424,0.74636,2.4979e+05
0.43216,0.76969,2.504e+05
0.25971,0.76322,2.5115e+05
0.21914,0.70173,2.5154e+05
0.33457,0.73243,2.5156e+05
0.48219,0.74268,2.5169e+05
0.23599,0.89617,2.5173e+05
0.3351,0.77905,2.5186e+05
0.22062,0.70663,2.5234e+05
0.37914,0.77139,2.5256e+05
0.29149,0.67675,2.5264e+05
0.24332,0.78658,2.5309e+05
0.24372,0.69159,2.5311e+05
0.37389,0.74264,2.5321e+05
0.31503,0.67257,2.5346e+05
0.32273,0.75542,2.5392e+05
0.21474,0.75368,2.5408e+05
0.31265,0.67046,2.5447e+05
0.33341,0.81382,2.5448e+05
0.48195,0.74639,2.5512e+05
0.21553,0.73772,2.5591e+05
0.23901,0.67426,2.5608e+05
0.26552,0.77041,2.5609e+05
0.33971,0.81254,2.5656e+05
0.18856,0.81395,2.5658e+05
0.21997,0.70295,2.5678e+05
0.23733,0.71728,2.5689e+05
0.24059,0.87982,2.5761e+05
0.2527,0.69882,2.578e+05
0.27934,0.75755,2.5791e+05
0.24468,0.92233,2.5885e+05
0.22874,0.80341,2.5903e+05
0.29334,0.83486,2.5934e+05
0.37082,0.7357,2.5967e+05
0.33742,0.65843,2.5991e+05
0.23347,0.93068,2.5997e+05
0.37986,0.69353,2.6033e+05
0.21789,0.95197,2.6061e+05
0.2771,0.78552,2.6092e+05
0.32833,0.74198,2.6189e+05
0.38495,0.68957,2.6198e+05
0.38029,0.6882,2.6246e+05
0.25507,0.71674,2.6327e+05
0.21563,0.91907,2.6331e+05
0.21859,0.91139,2.6363e+05
0.26368,0.71922,2.6412e+05
0.26575,0.69943,2.6433e+05
0.18996,0.91329,2.6447e+05
0.46683,0.79094,2.654e+05
0.25385,0.94689,2.6614e+05
0.23608,0.73027,2.6659e+05
0.48168,0.75003,2.6686e+05
0.34377,0.70627,2.6745e+05
0.21833,0.89878,2.6764e+05
0.35986,0.78337,2.6804e+05
0.42205,0.7818,2.6866e+05
0.33882,0.74112,2.6871e+05
0.31352,0.73289,2.6887e+05
0.34978,0.68754,2.691e+05
0.21623,0.93601,2.7043e+05
0.27954,0.78619,2.7059e+05
0.25835,0.77784,2.7098e+05
0.26775,0.71462,2.7113e+05
0.42517,0.79548,2.7117e+05
0.23457,0.71166,2.713e+05
0.24167,0.92627,2.7166e+05
0.26723,0.72016,2.7172e+05
0.30147,0.7692,2.7188e+05
0.43816,0.78146,2.7189e+05
0.37802,0.76982,2.7199e+05
0.26511,0.78231,2.7213e+05
0.23446,0.77334,2.726e+05
0.49546,0.73877,2.728e+05
0.33123,0.72311,2.7286e+05
0.30266,0.77865,2.7322e+05
0.26663,0.72032,2.7326e+05
0.2639,0.9363,2.7343e+05
0.3406,0.72911,2.7371e+05
0.31379,0.71772,2.7382e+05
0.45935,0.80762,2.741e+05
0.46822,0.76629,2.7423e+05
0.2585,0.73871,2.7561e+05
0.2335,0.72565,2.7676e+05
0.24021,0.78535,2.7689e+05
0.31875,0.69181,2.7706e+05
0.26359,0.78045,2.7744e+05
0.26312,0.90643,2.7752e+05
0.27674,0.9984,2.779e+05
0.30939,0.68385,2.7799e+05
0.25479,0.90279,2.7813e+05
0.32269,0.65814,2.7864e+05
0.2856,0.99139,2.7875e+05
0.31836,0.72522,2.7876e+05
0.20934,0.88428,2.7911e+05
0.51491,0.7492,2.7932e+05
0.29884,0.66539,2.8019e+05
0.25824,0.90999,2.8022e+05
0.27423,0.62591,2.8047e+05
0.30231,0.6611,2.8058e+05
0.22389,0.78218,2.8075e+05
0.33165,0.7095,2.8094e+05
0.28644,0.99799,2.8108e+05
0.26181,0.75766,2.8194e+05
0.22587,0.76352,2.8261e+05
0.25224,0.91454,2.8339e+05
0.32561,0.6963,2.8353e+05
0.26243,0.78311,2.837e+05
0.19754,0.91239,2.8427e+05
0.21389,0.73488,2.8491e+05
0.2339,0.74431,2.8501e+05
0.24109,0.74704,2.8505e+05
0.32893,0.74332,2.8529e+05
0.29904,0.69538,2.862e+05
0.41084,0.76842,2.8627e+05
0.30874,0.75925,2.8659e+05
0.21064,0.74431,2.8734e+05
0.32753,0.78169,2.8779e+05
0.30413,0.70986,2.878e+05
0.30828,0.70446,2.8927e+05
0.23561,0.75645,2.8936e+05
0.2439,0.75804,2.9038e+05
0.22984,0.76722,2.9084e+05
0.32644,0.71632,2.9131e+05
0.23264,0.76933,2.917e+05
0.25999,0.92623,2.9187e+05
0.24033,0.78187,2.9188e+05
0.251,0.97206,2.9219e+05
0.20129,0.74542,2.9281e+05
0.46175,0.79642,2.9403e+05
0.28616,0.8292,2.9403e+05
0.29213,0.68093,2.949e+05
0.2437,0.74569,2.9597e+05
0.32339,0.70513,2.9616e+05
0.38658,0.77518,2.9632e+05
0.22635,0.74809,2.9709e+05
0.2261,0.76452,2.9738e+05
0.23565,0.70072,2.9759e+05
0.31507,0.7072,2.9808e+05
0.25262,0.71018,2.9861e+05
0.24181,0.92441,2.9882e+05
0.27873,0.87486,2.9883e+05
0.19463,0.74885,2.9912e+05
0.25324,0.73686,2.9931e+05
0.45482,0.78573,2.9957e+05
0.33529,0.78976,3.0011e+05
0.26049,0.71832,3.0046e+05
0.29846,0.77499,3.0106e+05
0.2989,0.70481,3.0129e+05
0.20179,0.79024,3.0168e+05
0.31249,0.68322,3.0228e+05
0.18591,0.87909,3.0229e+05
0.32516,0.70254,3.0285e+05
0.31381,0.81692,3.0327e+05
0.44776,0.813,3.0363e+05
0.2535,0.70908,3.0402e+05
0.36405,0.81429,3.0403e+05
0.33289,0.74736,3.0421e+05
0.30925,0.74493,3.0479e+05
0.37554,0.81555,3.058e+05
0.24291,0.69174,3.0589e+05
0.26859,0.71612,3.061e+05
0.31449,0.74094,3.0634e+05
0.46495,0.77631,3.0638e+05
0.26017,0.70246,3.066e+05
0.20766,0.78699,3.0666e+05
0.18336,0.7727,3.0723e+05
0.46712,0.78848,3.0757e+05
0.25279,0.78213,3.0763e+05
0.20629,0.73822,3.077e+05
0.30423,0.74809,3.0806e+05
0.25701,0.76589,3.0837e+05
0.31138,0.7964,3.0913e+05
0.49565,0.77761,3.0938e+05
0.16763,0.86257,3.0942e+05
0.51113,0.7959,3.0952e+05
0.35357,0.74941,3.0971e+05
0.30148,0.74962,3.0986e+05
0.17142,0.90088,3.1016e+05
0.39497,0.80253,3.1052e+05
0.45825,0.75375,3.1085e+05
0.29063,0.70826,3.1155e+05
0.25383,0.70506,3.1212e+05
0.33673,0.71556,3.1238e+05
0.23871,0.85857,3.1338e+05
0.30533,0.6932,3.1368e+05
0.25028,0.85608,3.1371e+05
0.36147,0.69582,3.1397e+05
0.37185,0.82153,3.1505e+05
0.18955,0.79396,3.1521e+05
0.23568,0.75022,3.1609e+05
0.31601,0.69627,3.1614e+05
0.26342,0.74252,3.1649e+05
0.229,0.70211,3.1654e+05
0.31718,0.71693,3.166e+05
0.24928,0.76835,3.1688e+05
0.21308,0.75122,3.1755e+05
0.23946,0.87239,3.1783e+05
0.30165,0.72136,3.18e+05
0.24435,0.7581,3.1879e+05
0.16732,0.84969,3.1911e+05
0.30843,0.74772,3.194e+05
0.2815,0.85903,3.1985e+05
0.29554,0.8108,3.199e+05
0.27048,0.76131,3.2006e+05
0.17198,0.79494,3.2051e+05
0.25315,0.80545,3.2069e+05
0.32686,0.65512,3.2132e+05
0.26223,0.8153,3.2251e+05
0.27181,0.81665,3.2307e+05
0.30044,0.85267,3.2341e+05
0.26166,0.90501,3.236e+05
0.31391,0.73435,3.237e+05
0.18925,0.87059,3.2415e+05
0.22164,0.76577,3.242e+05
0.32485,0.75479,3.244e+05
0.21531,0.75615,3.2479e+05
0.17903,0.78438,3.2482e+05
0.2603,0.81234,3.2486e+05
0.3262,0.69295,3.2531e+05
0.30734,0.75195,3.2556e+05
0.23956,0.77105,3.2568e+05
0.11808,0.79958,3.2596e+05
0.23659,0.72615,3.2618e+05
0.14526,0.7779,3.2641e+05
0.47713,0.74986,3.2654e+05
0.30795,0.69258,3.2663e+05
0.24778,0.68622,3.2672e+05
0.23202,0.74196,3.268e+05
0.28504,0.84572,3.2697e+05
0.51302,0.78095,3.2771e+05
0.2807,0.84762,3.282e+05
0.29785,0.90289,3.2838e+05
0.28234,0.7446,3.2894e+05
0.18637,0.70976,3.2925e+05
0.30051,0.85069,3.2942e+05
0.28594,0.73056,3.2955e+05
0.20062,0.76038,3.2966e+05
0.2908,0.85613,3.2999e+05
0.33412,0.64035,3.3021e+05
0.20982,0.80055,3.3097e+05
0.31679,0.68464,3.3101e+05
0.17731,0.86563,3.3112e+05
0.19067,0.71331,3.3168e+05
0.28277,0.67327,3.3236e+05
0.31452,0.6532,3.3354e+05
0.28852,0.82687,3.3364e+05
0.21203,0.80495,3.3516e+05
0.26393,0.61857,3.3545e+05
0.20837,0.72854,3.3564e+05
0.48235,0.73734,3.3585e+05
0.18748,0.72148,3.3587e+05
0.23406,0.87446,3.359e+05
0.23306,0.80512,3.3608e+05
0.50585,0.79029,3.362e+05
0.13156,0.80773,3.3645e+05
0.22662,0.75876,3.3656e+05
0.25142,0.73096,3.3659e+05
0.18787,0.70491,3.3661e+05
0.24998,0.89512,3.3689e+05
0.24173,0.73496,3.3767e+05
0.49547,0.78125,3.382e+05
0.309,0.73949,3.3879e+05
0.27545,0.77199,3.3952e+05
0.45048,0.79255,3.3964e+05
0.29077,0.76477,3.3986e+05
0.30248,0.77318,3.4003e+05
0.31118,0.73971,3.4032e+05
0.3188,0.75428,3.4041e+05
0.28,0.84944,3.4041e+05
0.2673,0.82653,3.4062e+05
0.26125,0.62025,3.4085e+05
0.50116,0.76948,3.4091e+05
0.15838,0.87412,3.4118e+05
0.44019,0.74341,3.4232e+05
0.49648,0.78181,3.4234e+05
0.3094,0.74254,3.4245e+05
0.2454,0.70398,3.4254e+05
0.30401,0.77809,3.4288e+05
0.2954,0.77918,3.4319e+05
0.49258,0.81281,3.4335e+05
0.20582,0.79658,3.4375e+05
0.51016,0.78548,3.4388e+05
0.34509,0.71858,3.4408e+05
0.29151,0.83459,3.4443e+05
0.22803,0.7445,3.4475e+05
0.21778,0.6965,3.4492e+05
0.26532,0.83734,3.4639e+05
0.14829,0.84178,3.4645e+05
0.53411,0.78092,3.4675e+05
0.23973,0.73051,3.4691e+05
0.53425,0.82846,3.4708e+05
0.54671,0.81825,3.4713e+05
0.20165,0.68884,3.4721e+05
0.32888,0.75172,3.4771e+05
0.27457,0.86408,3.4779e+05
0.29902,0.87071,3.4789e+05
0.26364,0.84927,3.4863e+05
0.29826,0.8974,3.4878e+05
0.28163,0.83672,3.4884e+05
0.25905,0.63684,3.4922e+05
0.24446,0.82044,3.4929e+05
0.27212,0.82083,3.4938e+05
0.16418,0.73523,3.4997e+05
0.2357,0.80957,3.4997e+05
0.48148,0.80026,3.5002e+05
0.33814,0.75809,3.5021e+05
0.5176,0.81196,3.5037e+05
0.28419,0.8288,3.5047e+05
0.36015,0.99751,3.5272e+05
0.29413,0.78293,3.5366e+05
0.20948,0.71586,3.5397e+05
0.20698,0.75436,3.5456e+05
0.29766,0.82018,3.5588e+05
0.20808,0.72446,3.5589e+05
0.21343,0.73299,3.5606e+05
0.23328,0.70384,3.5625e+05
0.2272,0.72334,3.5654e+05
0.29468,0.85034,3.5731e+05
0.21775,0.76281,3.5731e+05
0.32311,0.81867,3.5737e+05
0.28497,0.88984,3.5749e+05
0.1954,0.7228,3.578e+05
0.34708,0.62764,3.5786e+05
0.1618,0.70832,3.587e+05
0.22752,0.72312,3.5892e+05
0.22659,0.75142,3.5923e+05
0.36439,0.63117,3.5927e+05
0.24018,0.73748,3.5972e+05
0.45779,0.72721,3.5989e+05
0.23504,0.59253,3.6023e+05
0.2424,0.86431,3.6024e+05
0.19281,0.70218,3.6055e+05
0.31046,0.85591,3.6175e+05
0.19016,0.70517,3.6265e+05
0.21489,0.7309,3.6268e+05
0.28404,0.76286,3.6279e+05
0.33089,0.86727,3.6324e+05
0.27087,0.78405,3.6375e+05
0.20145,0.76648,3.6471e+05
0.23123,0.73985,3.6496e+05
0.253,0.8728,3.6497e+05
0.27131,0.77996,3.6502e+05
0.28096,0.77318,3.651e+05
0.24886,0.75553,3.6534e+05
0.25647,0.88024,3.6598e+05
0.2809,0.99883,3.6631e+05
0.19668,0.76952,3.6685e+05
0.30445,0.86132,3.684e+05
0.32104,0.84721,3.6856e+05
0.20797,0.72497,3.6878e+05
0.31206,0.83964,3.6922e+05
0.31565,0.76073,3.694e+05
0.28305,0.83449,3.6965e+05
0.32032,0.83309,3.6997e+05
0.26006,0.79228,3.701e+05
0.18615,0.71742,3.7159e+05
0.34749,0.83211,3.7297e+05
0.24782,0.56389,3.7337e+05
0.20728,0.7161,3.7348e+05
0.23235,0.71659,3.7394e+05
0.37393,0.76247,3.7408e+05
0.32156,0.83515,3.7523e+05
0.30704,0.88034,3.7548e+05
0.17194,0.73816,3.7587e+05
0.17112,0.70111,3.7603e+05
0.26619,0.547,3.7639e+05
0.23238,0.77476,3.7716e+05
0.2525,0.74841,3.7739e+05
0.24448,0.75951,3.7856e+05
0.19279,0.6925,3.7866e+05
0.33169,0.75201,3.7898e+05
0.29143,0.64728,3.7938e+05
0.35713,0.74472,3.7954e+05
0.20693,0.75739,3.797e+05
0.28609,0.82024,3.8036e+05
0.48082,0.78914,3.8057e+05
0.36589,0.78971,3.8115e+05
0.19331,0.72273,3.8134e+05
0.23294,0.74713,3.8188e+05
0.22894,0.75461,3.8235e+05
0.42762,0.7618,3.83e+05
0.25307,0.74544,3.835e+05
0.17495,0.72984,3.8399e+05
0.19071,0.67773,3.8495e+05
0.23023,0.74035,3.8572e+05
0.28969,0.73804,3.8626e+05
0.48579,0.82497,3.8683e+05
0.17823,0.7237,3.8696e+05
0.19454,0.72884,3.8697e+05
0.29932,0.62913,3.8806e+05
0.23395,0.73016,3.8818e+05
0.48274,0.81918,3.885e+05
0.3144,0.85896,3.8875e+05
0.52291,0.79392,3.8881e+05
0.19703,0.7261,3.8909e+05
0.2386,0.73491,3.8918e+05
0.50024,0.81742,3.892e+05
0.18175,0.66229,3.8987e+05
0.15912,0.66198,3.8999e+05
0.31518,0.79719,3.9073e+05
0.18814,0.71044,3.9131e+05
0.35191,0.80034,3.9144e+05
0.23497,0.89875,3.9219e+05
0.53217,0.82944,3.9309e+05
0.29552,0.80738,3.9385e+05
0.35819,0.84376,3.9407e+05
0.32026,0.82287,3.941e+05
0.13854,0.70443,3.942e+05
0.24289,0.73546,3.9444e+05
0.23881,0.71714,3.946e+05
0.24116,0.65716,3.953e+05
0.27241,0.7292,3.9584e+05
0.42406,0.71536,3.9641e+05
0.4344,0.70685,3.9704e+05
0.24115,0.73627,3.971e+05
0.24228,0.70977,3.9785e+05
0.54768,0.82937,3.9793e+05
0.34033,0.86066,3.9836e+05
0.21413,0.6241,3.9978e+05
0.44774,0.68147,3.9979e+05
0.44106,0.68005,4.0015e+05
0.26995,0.71505,4.0103e+05
0.20817,0.9076,4.0126e+05
0.12624,0.68677,4.0164e+05
0.11434,0.6852,4.0212e+05
0.22848,0.89475,4.0232e+05
0.12744,0.68261,4.0236e+05
0.35002,0.82067,4.0317e+05
0.53357,0.81631,4.0348e+05
0.32341,0.81317,4.0514e+05
0.29837,0.90183,4.0526e+05
0.32384,0.81174,4.0659e+05
0.25103,0.88899,4.0677e+05
0.3151,0.73429,4.0705e+05
0.23808,0.73582,4.0722e+05
0.45259,0.68052,4.0828e+05
0.4901,0.83346,4.0835e+05
0.2338,0.88709,4.0836e+05
0.23588,0.88419,4.0897e+05
0.44644,0.68255,4.1035e+05
0.44284,0.64514,4.1042e+05
0.43664,0.63597,4.1069e+05
0.3107,0.86044,4.1075e+05
0.33952,0.89879,4.1112e+05
0.25953,0.90739,4.1126e+05
0.42838,0.70732,4.1146e+05
0.55348,0.78845,4.1151e+05
0.46329,0.78609,4.1207e+05
0.31448,0.90279,4.1275e+05
0.33065,0.87586,4.1317e+05
0.48608,0.81601,4.1322e+05
0.31447,0.85199,4.1323e+05
0.33961,0.98417,4.1404e+05
0.32223,0.97079,4.1419e+05
0.35769,0.80997,4.1431e+05
0.4984,0.79515,4.153e+05
0.34272,0.80405,4.1581e+05
0.43505,0.67606,4.1595e+05
0.34767,0.70485,4.1699e+05
0.24586,0.88823,4.1713e+05
0.4463,0.66154,4.1755e+05
0.36985,0.7937,4.176e+05
0.3931,0.80404,4.1791e+05
0.29962,0.80681,4.1818e+05
0.33141,0.894,4.1929e+05
0.34668,0.90836,4.199e+05
0.18849,0.62491,4.2154e+05
0.17933,0.90966,4.2158e+05
0.36295,0.7611,4.2227e+05
0.31584,0.79616,4.2244e+05
0.25841,0.86295,4.2252e+05
0.44553,0.67672,4.2263e+05
0.51802,0.82775,4.2314e+05
0.34138,0.95453,4.2317e+05
0.19114,0.60146,4.2354e+05
0.30814,0.91263,4.2366e+05
0.17688,0.54893,4.2381e+05
0.15986,0.54422,4.241e+05
0.27641,0.95028,4.2424e+05
0.15267,0.54734,4.246e+05
0.32966,0.86628,4.2494e+05
0.33509,0.92418,4.2548e+05
0.25916,0.87205,4.2566e+05
0.52907,0.83617,4.265e+05
0.41645,0.66607,4.2747e+05
0.39852,0.63881,4.281e+05
0.22277,0.86407,4.2822e+05
0.25992,0.87244,4.2836e+05
0.29634,0.9828,4.2888e+05
0.33235,0.93974,4.2927e+05
0.50601,0.83556,4.2941e+05
0.15695,0.5689,4.3061e+05
0.32222,0.91852,4.3073e+05
0.17179,0.5582,4.3111e+05
0.17378,0.94236,4.3134e+05
0.25357,0.83955,4.3135e+05
0.43841,0.64528,4.3159e+05
0.23212,0.8758,4.3173e+05
0.2712,0.84612,4.3191e+05
0.45509,0.66662,4.322e+05
0.35186,0.80496,4.3232e+05
0.24688,0.87074,4.3252e+05
0.246,0.74011,4.3302e+05
0.44896,0.68535,4.3359e+05
0.53803,0.81826,4.3382e+05
0.21472,0.85479,4.3394e+05
0.28112,0.86262,4.3399e+05
0.25911,0.86707,4.3481e+05
0.47404,0.84745,4.3489e+05
0.48306,0.87648,4.3496e+05
0.29669,0.92468,4.3573e+05
0.27416,0.8322,4.3592e+05
0.18921,0.60618,4.361e+05
0.26603,0.83679,4.3613e+05
0.26043,0.8713,4.363e+05
0.29761,0.82894,4.3635e+05
0.44857,0.67848,4.3658e+05
0.24779,0.87558,4.366e+05
0.13679,0.56414,4.37e+05
0.25372,0.88431,4.3704e+05
0.25667,0.8522,4.3706e+05
0.25322,0.87874,4.3739e+05
0.23957,0.83445,4.3844e+05
0.11429,0.69176,4.3861e+05
0.22608,0.88416,4.3904e+05
0.32654,0.95973,4.3928e+05
0.18905,0.53866,4.3978e+05
0.35003,0.84079,4.4021e+05
0.50573,0.85209,4.4022e+05
0.36118,0.93751,4.4154e+05
0.27228,0.89159,4.4196e+05
0.46124,0.70799,4.4207e+05
0.20315,0.88518,4.4261e+05
0.5231,0.82653,4.4288e+05
0.20637,0.82781,4.4295e+05
0.25013,0.91126,4.4303e+05
0.45022,0.61717,4.4327e+05
0.19392,0.86046,4.4329e+05
0.27465,0.90698,4.434e+05
0.36482,0.83575,4.4361e+05
0.25052,0.87641,4.4394e+05
0.46415,0.71468,4.4407e+05
0.42713,0.63523,4.4409e+05
0.35402,0.796,4.443e+05
0.24482,0.84964,4.4444e+05
0.31453,0.96735,4.4465e+05
0.33574,0.86601,4.448e+05
0.48517,0.72302,4.4511e+05
0.2675,0.83623,4.4517e+05
0.17852,0.82317,4.4517e+05
0.23455,0.85043,4.4538e+05
0.13072,0.73107,4.4577e+05
0.26022,0.86875,4.4604e+05
0.53494,0.86237,4.4657e+05
0.2097,0.74546,4.4665e+05
0.15197,0.82911,4.4668e+05
0.29605,0.88319,4.4681e+05
0.32445,0.88414,4.4698e+05
0.25716,0.87624,4.4718e+05
0.26799,0.82532,4.4779e+05
0.48429,0.68905,4.4793e+05
0.30236,0.7897,4.4862e+05
0.24087,0.87326,4.4906e+05
0.22674,0.86257,4.4918e+05
0.25134,0.87699,4.493e+05
0.43486,0.67451,4.4933e+05
0.27122,0.83,4.4995e+05
0.21257,0.83538,4.5012e+05
0.13037,0.71417,4.5035e+05
0.30489,0.97523,4.5043e+05
0.30517,0.97224,4.5056e+05
0.41289,0.63714,4.5064e+05
0.17049,0.82272,4.5096e+05
0.16584,0.84279,4.5137e+05
0.22843,0.8826,4.515e+05
0.23804,0.89235,4.5225e+05
0.24215,0.83852,4.5235e+05
0.35367,0.82846,4.524e+05
0.38162,0.63768,4.5242e+05
0.23329,0.9019,4.5251e+05
0.28366,0.87838,4.5278e+05
0.24523,0.89757,4.5288e+05
0.30032,0.80948,4.5402e+05
0.25656,0.84619,4.5413e+05
0.29445,0.98997,4.5468e+05
0.36235,0.79384,4.5528e+05
0.35823,0.7952,4.5541e+05
0.3781,0.66071,4.5573e+05
0.30465,0.86819,4.5615e+05
0.42426,0.63112,4.5618e+05
0.34323,0.80998,4.563e+05
0.36961,0.84081,4.5663e+05
0.31446,0.79567,4.5685e+05
0.20936,0.90901,4.5715e+05
0.24941,0.87714,4.5818e+05
0.27961,0.91439,4.586e+05
0.36985,0.82031,4.5927e+05
0.24349,0.93305,4.5967e+05
0.32099,0.80485,4.597e+05
0.26005,0.90581,4.5984e+05
0.29301,0.88233,4.6013e+05
0.22192,0.94664,4.6025e+05
0.38052,0.80108,4.6141e+05
0.3101,0.97863,4.6163e+05
0.27047,0.93677,4.6291e+05
0.24977,0.85212,4.6297e+05
0.41185,0.83547,4.6299e+05
0.29592,0.77794,4.6344e+05
0.44896,0.65603,4.6355e+05
0.32401,0.80161,4.6379e+05
0.22503,0.93431,4.6385e+05
0.35284,0.80018,4.6397e+05
0.34673,0.82715,4.6402e+05
0.28507,0.88828,4.6423e+05
0.23874,0.86727,4.6435e+05
0.26778,0.85875,4.6452e+05
0.24097,0.92392,4.6465e+05
0.31395,0.97744,4.6487e+05
0.38172,0.84003,4.6528e+05
0.32792,0.8136,4.6562e+05
0.22918,0.94149,4.6586e+05
0.35288,0.77144,4.6595e+05
0.27179,0.95037,4.6625e+05
0.2995,0.85697,4.6632e+05
0.37125,0.80449,4.6658e+05
0.41589,0.63232,4.6715e+05
0.29746,0.77014,4.6762e+05
0.26647,0.90265,4.6784e+05
0.17929,0.86524,4.682e+05
0.21707,0.97052,4.6886e+05
0.26339,0.9378,4.6893e+05
0.19457,0.93164,4.6921e+05
0.20112,0.96236,4.6967e+05
0.29676,0.90198,4.7026e+05
0.19022,0.94204,4.706e+05
0.43777,0.6381,4.7075e+05
0.36569,0.77899,4.7096e+05
0.27224,0.80706,4.7106e+05
0.25948,0.92358,4.7129e+05
0.29102,0.88095,4.7134e+05
0.24674,0.94567,4.7167e+05
0.41169,0.79866,4.7168e+05
0.39134,0.66314,4.7168e+05
0.36524,0.76528,4.7185e+05
0.4197,0.66891,4.7197e+05
0.37889,0.82121,4.7215e+05
0.35599,0.79394,4.7222e+05
0.21883,0.85935,4.7226e+05
0.19003,0.90958,4.7243e+05
0.21486,0.95878,4.7334e+05
0.24066,0.95135,4.7417e+05
0.28424,0.84286,4.7423e+05
0.18852,0.93277,4.7505e+05
0.25433,0.83429,4.7534e+05
0.17613,0.92647,4.7552e+05
0.23549,0.94955,4.7602e+05
0.26642,0.89862,4.7619e+05
0.27889,0.86528,4.7659e+05
0.25224,0.91026,4.7747e+05
0.24935,0.91119,4.777e+05
0.23547,0.93508,4.7807e+05
0.39399,0.84346,4.7927e+05
0.31288,0.8949,4.7936e+05
0.31438,0.893,4.7944e+05
0.29322,0.96747,4.7948e+05
0.28618,0.89611,4.795e+05
0.27593,0.77799,4.7994e+05
0.38819,0.80385,4.8013e+05
0.38671,0.83334,4.8014e+05
0.3047,0.95094,4.8046e+05
0.28102,0.94599,4.807e+05
0.2553,0.92642,4.8079e+05
0.28112,0.86633,4.8092e+05
0.25671,0.83808,4.8097e+05
0.33124,0.81474,4.8107e+05
0.24895,0.92353,4.8108e+05
0.2344,0.91889,4.8141e+05
0.21393,0.95251,4.8155e+05
0.27728,0.76609,4.8163e+05
0.23393,0.90431,4.8167e+05
0.26108,0.89348,4.8187e+05
0.29055,0.97412,4.8192e+05
0.39852,0.86497,4.8201e+05
0.24931,0.80177,4.8232e+05
0.27155,0.87058,4.8301e+05
0.2732,0.75565,4.8308e+05
0.42313,0.7919,4.831e+05
0.28538,0.94612,4.8337e+05
0.28005,0.86925,4.834e+05
0.29599,0.90877,4.837e+05
0.26667,0.91971,4.839e+05
0.29729,0.87385,4.8419e+05
0.26361,0.7367,4.8426e+05
0.39813,0.77947,4.8427e+05
0.26562,0.94305,4.8463e+05
0.24119,0.89707,4.8494e+05
0.22243,0.90042,4.8524e+05
0.26315,0.93767,4.8606e+05
0.38634,0.88113,4.8629e+05
0.21826,0.84938,4.863e+05
0.26426,0.92364,4.8634e+05
0.18393,0.92962,4.8681e+05
0.26495,0.97409,4.8719e+05
0.18405,0.93215,4.8794e+05
0.23766,0.92911,4.8795e+05
0.28393,0.77272,4.8802e+05
0.20464,0.90066,4.8835e+05
0.2963,0.93943,4.8838e+05
0.29377,0.88773,4.8861e+05
0.29479,0.95915,4.8896e+05
0.18422,0.90955,4.8922e+05
0.29816,0.83791,4.8941e+05
0.25523,0.92877,4.8961e+05
0.28729,0.87197,4.8997e+05
0.29126,0.95734,4.9051e+05
0.29855,0.80509,4.9101e+05
0.24811,0.91232,4.9123e+05
0.40122,0.88779,4.9136e+05
0.265,0.96666,4.9171e+05
0.28594,0.85092,4.9218e+05
0.24326,0.9043,4.9238e+05
0.29262,0.94562,4.9246e+05
0.17568,0.9765,4.9259e+05
0.2661,0.76911,4.9265e+05
0.27313,0.78087,4.9283e+05
0.40145,0.82181,4.9298e+05
0.16345,0.93706,4.9298e+05
0.28437,0.94479,4.9304e+05
0.31812,0.84025,4.9329e+05
0.27786,0.92783,4.9418e+05
0.41338,0.84666,4.9477e+05
0.28826,0.92295,4.9479e+05
0.31289,0.94199,4.9479e+05
0.29381,0.86454,4.9501e+05
0.30604,0.97085,4.9502e+05
0.2995,0.90431,4.9503e+05
0.27464,0.74205,4.9559e+05
0.32257,0.81385,4.9588e+05
0.37524,0.91074,4.9592e+05
0.18291,0.93312,4.9659e+05
0.19306,0.88126,4.9674e+05
0.39426,0.7831,4.9679e+05
0.37128,0.84203,4.9704e+05
0.34369,0.93371,4.9708e+05
0.29295,0.93991,4.9723e+05
0.26529,0.89149,4.9742e+05
0.30195,0.86106,4.9781e+05
0.3039,0.9441,4.9797e+05
0.25272,0.99144,4.9829e+05
0.21111,0.84603,4.9845e+05
0.15677,0.94366,4.9846e+05
0.53479,0.84107,4.9857e+05
0.31648,0.86539,4.9897e+05
0.28269,0.8778,4.9919e+05
0.3475,0.94256,4.9929e+05
0.27351,0.86247,4.9935e+05
0.22391,0.86783,4.9954e+05
0.32655,0.94519,4.9982e+05
0.24674,0.96606,5.0001e+05
0.31372,0.8534,5.0041e+05
0.40235,0.7809,5.0048e+05
0.26674,0.9713,5.0095e+05
0.30607,0.77388,5.0164e+05
0.29031,0.92635,5.0189e+05
0.30834,0.89258,5.0193e+05
0.30489,0.96053,5.0202e+05
0.31613,0.93072,5.0212e+05
0.28286,0.9202,5.0258e+05
0.38521,0.7933,5.0275e+05
0.35294,0.95351,5.0284e+05
0.28945,0.94224,5.0292e+05
0.42609,0.85919,5.0362e+05
0.30981,0.96367,5.0419e+05
0.26328,0.88914,5.042e+05
0.4372,0.78708,5.0428e+05
0.28093,0.93219,5.0458e+05
0.25944,0.9012,5.0472e+05
0.22758,0.96571,5.051e+05
0.26965,0.89692,5.0522e+05
0.29729,0.88433,5.0536e+05
0.3217,0.86452,5.0554e+05
0.35926,0.95351,5.0566e+05
0.32357,0.81066,5.0609e+05
0.29187,0.90023,5.0622e+05
0.32142,0.83333,5.0651e+05
0.29214,0.8818,5.0654e+05
0.3755,0.92503,5.0655e+05
0.27683,0.89934,5.0661e+05
0.31738,0.88018,5.0689e+05
0.25807,0.95625,5.0714e+05
0.19137,0.88155,5.0733e+05
0.24099,0.83477,5.0753e+05
0.24113,0.87861,5.0778e+05
0.30274,0.89882,5.084e+05
0.40972,0.75562,5.084e+05
0.38234,0.73415,5.087e+05
0.35913,0.94341,5.0955e+05
0.5411,0.83628,5.1013e+05
0.36661,0.75182,5.1076e+05
0.22756,0.83589,5.1149e+05
0.28702,0.97328,5.1241e+05
0.3778,0.84318,5.1257e+05
0.40021,0.85754,5.1272e+05
0.33168,0.86539,5.1292e+05
0.31159,0.91219,5.132e+05
0.20399,0.91517,5.1321e+05
0.18576,0.8596,5.1335e+05
0.29229,0.87403,5.1335e+05
0.39051,0.74913,5.134e+05
0.35953,0.95851,5.135e+05
0.23868,0.83975,5.1365e+05
0.3057,0.93189,5.1369e+05
0.3832,0.77619,5.144e+05
0.24653,0.95817,5.1491e+05
0.31366,0.87698,5.1521e+05
0.52925,0.81689,5.1666e+05
0.24063,0.95817,5.1676e+05
0.26045,0.84281,5.1712e+05
0.26712,0.89169,5.1761e+05
0.40511,0.76975,5.1845e+05
0.28574,0.87507,5.1862e+05
0.24571,0.79052,5.1927e+05
0.3844,0.95478,5.1932e+05
0.32951,0.75231,5.1955e+05
0.17503,0.81029,5.1966e+05
0.25284,0.7995,5.1991e+05
0.18819,0.85853,5.203e+05
0.25073,0.95178,5.2065e+05
0.21981,0.8351,5.2135e+05
0.41325,0.78893,5.2135e+05
0.31264,0.87751,5.2183e+05
0.34274,0.80817,5.2201e+05
0.2649,0.89486,5.2226e+05
0.2547,0.97585,5.2227e+05
0.38083,0.77903,5.2235e+05
0.35287,0.7507,5.2245e+05
0.50727,0.79087,5.2289e+05
0.33301,0.75867,5.2293e+05
0.18169,0.92052,5.2305e+05
0.39544,0.80336,5.2365e+05
0.33738,0.95885,5.238e+05
0.25689,0.89123,5.2388e+05
0.21248,0.84169,5.2396e+05
0.24234,0.95122,5.2461e+05
0.25712,0.80101,5.2487e+05
0.33609,0.94609,5.2505e+05
0.19819,0.84834,5.2519e+05
0.40128,0.77108,5.2549e+05
0.2483,0.93778,5.2563e+05
0.33309,0.90012,5.2567e+05
0.3561,0.93713,5.2574e+05
0.40024,0.74022,5.2628e+05
0.3404,0.87972,5.2674e+05
0.27684,0.86317,5.2681e+05
0.26883,0.93043,5.2696e+05
0.22336,0.85284,5.2756e+05
0.2129,0.92132,5.2758e+05
0.25452,0.86731,5.2795e+05
0.2155,0.82966,5.2845e+05
0.36177,0.79562,5.2845e+05
0.26809,0.89068,5.2889e+05
0.28211,0.73838,5.2929e+05
0.38424,0.95131,5.293e+05
0.21714,0.89826,5.2954e+05
0.38138,0.80802,5.2981e+05
0.35054,0.96607,5.3049e+05
0.24616,0.89385,5.3054e+05
0.24067,0.90565,5.3097e+05
0.19737,0.77537,5.3107e+05
0.30647,0.97279,5.3168e+05
0.24467,0.93421,5.329e+05
0.30807,0.96974,5.3309e+05
0.31081,0.97173,5.3324e+05
0.29542,0.73368,5.3337e+05
0.21941,0.90975,5.334e+05
0.32538,0.87551,5.3351e+05
0.23354,0.84728,5.3413e+05
0.52996,0.8166,5.3418e+05
0.22537,0.87669,5.342e+05
0.24044,0.89012,5.3553e+05
0.2985,0.92752,5.3577e+05
0.25544,0.92637,5.362e+05
0.30233,0.98066,5.3639e+05
0.28195,0.87659,5.3641e+05
0.25113,0.82719,5.3642e+05
0.33555,0.76282,5.3664e+05
0.2973,0.89584,5.3665e+05
0.17752,0.91104,5.3673e+05
0.24164,0.97897,5.3711e+05
0.26474,0.77375,5.3723e+05
0.25961,0.88497,5.373e+05
0.34543,0.94213,5.3776e+05
0.35436,0.94045,5.378e+05
0.22835,0.90138,5.3791e+05
0.21879,0.86482,5.3804e+05
0.23626,0.96678,5.3807e+05
0.34085,0.93342,5.3855e+05
0.35142,0.95525,5.3913e+05
0.39622,0.95343,5.3917e+05
0.18671,0.87831,5.393e+05
0.27213,0.79133,5.3935e+05
0.56852,0.80236,5.396e+05
0.3945,0.7756,5.3983e+05
0.22599,0.93968,5.4041e+05
0.23876,0.90376,5.4051e+05
0.27347,0.95604,5.4058e+05
0.36177,0.96225,5.4113e+05
0.21576,0.82504,5.4138e+05
0.37021,0.97041,5.4139e+05
0.40632,0.76654,5.4143e+05
0.41441,0.94774,5.4159e+05
0.31343,0.89212,5.4186e+05
0.27254,0.78898,5.4189e+05
0.31808,0.98157,5.4276e+05
0.29708,0.90561,5.4282e+05
0.27997,0.97191,5.4289e+05
0.36176,0.76993,5.4298e+05
0.28314,0.9166,5.4308e+05
0.25219,0.81357,5.432e+05
0.40649,0.95679,5.4375e+05
0.20402,0.85398,5.4375e+05
0.28126,0.93769,5.4393e+05
0.22261,0.83436,5.4394e+05
0.29697,0.91721,5.4398e+05
0.27142,0.96382,5.4405e+05
0.22085,0.84255,5.4478e+05
0.27721,0.96188,5.45e+05
0.33932,0.87946,5.4509e+05
0.37775,0.77521,5.4514e+05
0.29408,0.96692,5.4545e+05
0.42146,0.95201,5.4634e+05
0.30179,0.92966,5.4636e+05
0.35864,0.75782,5.4672e+05
0.21783,0.83673,5.4749e+05
0.22895,0.95142,5.4801e+05
0.41352,0.77773,5.4808e+05
0.265,0.99404,5.4842e+05
0.31425,0.93466,5.4863e+05
0.24195,0.8254,5.4951e+05
0.42464,0.94293,5.4962e+05
0.25724,0.98435,5.5006e+05
0.27861,0.90921,5.5009e+05
0.23661,0.87737,5.5012e+05
0.29078,0.95024,5.5035e+05
0.20619,0.96259,5.5059e+05
0.23691,0.87138,5.5073e+05
0.17385,0.86563,5.5077e+05
0.41485,0.77,5.5117e+05
0.27139,0.90102,5.5127e+05
0.16768,0.89594,5.5135e+05
0.2216,0.95059,5.5173e+05
0.22723,0.93866,5.5183e+05
0.43242,0.94924,5.5223e+05
0.2271,0.88488,5.5231e+05
0.26715,0.99019,5.5265e+05
0.34673,0.96997,5.5313e+05
0.23833,0.82925,5.537e+05
0.40591,0.77305,5.5409e+05
0.21855,0.90375,5.543e+05
0.40609,0.91073,5.5433e+05
0.43582,0.97716,5.5445e+05
0.2544,0.86812,5.5512e+05
0.25274,0.84464,5.5594e+05
0.16727,0.88461,5.5609e+05
0.2961,0.84727,5.5623e+05
0.23341,0.96975,5.5631e+05
0.21198,0.83768,5.5636e+05
0.28934,0.87008,5.5641e+05
0.2169,0.92042,5.5649e+05
0.229,0.81138,5.5683e+05
0.21143,0.84277,5.5711e+05
0.40305,0.78554,5.5739e+05
0.34097,0.97551,5.5762e+05
0.25596,0.83069,5.5781e+05
0.37548,0.74136,5.5784e+05
0.27131,0.94792,5.5828e+05
0.25947,0.88399,5.5865e+05
0.24272,0.99467,5.5882e+05
0.2875,0.8653,5.5895e+05
0.41673,0.75037,5.5948e+05
0.2329,0.90345,5.5957e+05
0.28889,0.83128,5.5974e+05
0.21302,0.8164,5.6008e+05
0.41515,0.98004,5.6052e+05
0.17645,0.87845,5.6235e+05
0.2174,0.86775,5.6247e+05
0.1551,0.8708,5.6272e+05
0.38355,0.76707,5.6292e+05
0.18063,0.85218,5.6304e+05
0.28015,0.88486,5.6315e+05
0.20263,0.81504,5.6341e+05
0.30334,0.93707,5.6394e+05
0.40358,0.77966,5.6398e+05
0.18677,0.89502,5.6429e+05
0.20031,0.82734,5.6438e+05
0.24745,0.9347,5.644e+05
0.24855,0.92548,5.6449e+05
0.21266,0.97802,5.6513e+05
0.38904,0.99448,5.6537e+05
0.27698,0.8832,5.6537e+05
0.23404,0.88198,5.654e+05
0.22139,0.95236,5.655e+05
0.39558,0.72336,5.658e+05
0.43049,0.79637,5.6584e+05
0.26691,0.84931,5.6655e+05
0.21022,0.90196,5.6657e+05
0.18983,0.89227,5.6669e+05
0.17317,0.8864,5.671e+05
0.23287,0.80251,5.6735e+05
0.29355,0.96735,5.6811e+05
0.25391,0.99523,5.6822e+05
0.24335,0.96167,5.6902e+05
0.21914,0.90576,5.6907e+05
0.29859,0.89037,5.6966e+05
0.40204,0.80411,5.6966e+05
0.17599,0.88842,5.7003e+05
0.18279,0.85547,5.7015e+05
0.22837,0.81922,5.7052e+05
0.23331,0.94642,5.7096e+05
0.26878,0.86501,5.7109e+05
0.40338,0.69904,5.7131e+05
0.22692,0.83657,5.7132e+05
0.19898,0.79811,5.7133e+05
0.11851,0.86976,5.7197e+05
0.29515,0.87476,5.7209e+05
0.14926,0.84612,5.725e+05
0.19941,0.88872,5.7268e+05
0.2197,0.86291,5.7296e+05
0.20088,0.90686,5.7314e+05
0.12891,0.8774,5.7314e+05
0.28744,0.87258,5.7334e+05
0.19154,0.83439,5.7361e+05
0.22917,0.9431,5.7365e+05
0.26338,0.8976,5.7369e+05
0.21872,0.81563,5.7405e+05
0.3305,0.8576,5.7407e+05
0.24944,0.94352,5.7427e+05
0.17308,0.88982,5.7449e+05
0.24895,0.87619,5.7564e+05
0.20444,0.91871,5.7612e+05
0.12703,0.86724,5.7669e+05
0.26315,0.94329,5.7695e+05
0.22382,0.79249,5.7754e+05
0.4061,0.78876,5.7763e+05
0.2155,0.80733,5.7847e+05
0.13909,0.8616,5.787e+05
0.24119,0.81655,5.7877e+05
0.21708,0.93883,5.7902e+05
0.21939,0.97109,5.795e+05
0.23783,0.80803,5.7956e+05
0.25334,0.84765,5.7964e+05
0.38106,0.79274,5.8063e+05
0.41224,0.78245,5.8111e+05
0.35303,0.94152,5.812e+05
0.21608,0.83973,5.8171e+05
0.43058,0.79622,5.821e+05
0.35675,0.95063,5.8226e+05
0.14208,0.86831,5.8393e+05
0.17549,0.88093,5.8397e+05
0.30591,0.93656,5.8398e+05
0.24008,0.83577,5.8411e+05
0.10098,0.82859,5.8471e+05
0.17796,0.90634,5.8522e+05
0.20681,0.83038,5.8555e+05
0.39285,0.69367,5.867e+05
0.22598,0.80126,5.8672e+05
0.44829,0.8284,5.8719e+05
0.22571,0.81036,5.8852e+05
0.10238,0.82821,5.8856e+05
0.23164,0.99664,5.8911e+05
0.37354,0.7438,5.899e+05
0.29247,0.89194,5.8997e+05
0.20051,0.85276,5.9004e+05
0.19491,0.93646,5.9004e+05
0.12799,0.88167,5.9029e+05
0.38863,0.80273,5.907e+05
0.227,0.8622,5.9126e+05
0.41758,0.77778,5.9131e+05
0.43731,0.83021,5.9167e+05
0.22486,0.86512,5.9199e+05
0.14601,0.86424,5.9251e+05
0.21547,0.86253,5.9313e+05
0.25217,0.80857,5.9329e+05
0.26071,0.94906,5.9339e+05
0.4388,0.84453,5.9366e+05
0.10639,0.89384,5.9371e+05
0.27983,0.89857,5.939e+05
0.20479,0.76916,5.9391e+05
0.15539,0.91654,5.9394e+05
0.29719,0.92368,5.9418e+05
0.1929,0.86044,5.9438e+05
0.19784,0.85752,5.9506e+05
0.18634,0.88366,5.9515e+05
0.21941,0.91741,5.9537e+05
0.36856,0.80839,5.958e+05
0.25726,0.8524,5.9658e+05
0.28219,0.88181,5.9675e+05
0.25731,0.82144,5.9689e+05
0.43168,0.79506,5.9693e+05
0.37219,0.81527,5.9696e+05
0.1485,0.85743,5.9719e+05
0.47194,0.77247,5.974e+05
0.2192,0.8859,5.9745e+05
0.28955,0.85793,5.9826e+05
0.17019,0.84183,5.9842e+05
0.13389,0.86668,5.9859e+05
0.20337,0.92851,5.9902e+05
0.2729,0.88041,5.9955e+05
0.26412,0.91743,5.9981e+05
0.20714,0.8347,6.0042e+05
0.21374,0.87417,6.0058e+05
0.27356,0.84436,6.0091e+05
0.45592,0.79298,6.0096e+05
0.30154,0.90237,6.0123e+05
0.21373,0.93413,6.0136e+05
0.20937,0.85888,6.0162e+05
0.14888,0.83333,6.0208e+05
0.43995,0.77751,6.0237e+05
0.30312,0.87105,6.0265e+05
0.15596,0.89522,6.0284e+05
0.20905,0.92304,6.0369e+05
0.23769,0.93385,6.0416e+05
0.18298,0.85338,6.046e+05
0.14408,0.82846,6.0489e+05
0.2919,0.87345,6.0613e+05
0.44567,0.83899,6.0653e+05
0.43352,0.80486,6.0673e+05
0.17506,0.84622,6.0694e+05
0.43153,0.84636,6.0763e+05
0.13283,0.83278,6.0768e+05
0.22808,0.87586,6.082e+05
0.4585,0.86254,6.0855e+05
0.41553,0.80084,6.086e+05
0.21258,0.91088,6.0875e+05
0.21675,0.90659,6.0897e+05
0.24934,0.90502,6.0905e+05
0.22177,0.93632,6.098e+05
0.23034,0.78931,6.1003e+05
0.23216,0.89336,6.107e+05
0.16739,0.83795,6.1203e+05
0.1593,0.80512,6.125e+05
0.1314,0.82791,6.1395e+05
0.4548,0.79537,6.1485e+05
0.11494,0.8337,6.1524e+05
0.43613,0.81888,6.1525e+05
0.10272,0.86755,6.1541e+05
0.28028,0.80923,6.1556e+05
0.20646,0.91745,6.1576e+05
0.23216,0.91478,6.1579e+05
0.44467,0.78811,6.1599e+05
0.22424,0.82619,6.1628e+05
0.26781,0.80857,6.166e+05
0.2399,0.79206,6.1704e+05
0.22573,0.92204,6.1866e+05
0.45147,0.83204,6.1937e+05
0.23219,0.93058,6.1988e+05
0.41689,0.7853,6.1991e+05
0.4715,0.7953,6.202e+05
0.47532,0.80231,6.2073e+05
0.22021,0.91126,6.2121e+05
0.20517,0.89997,6.2178e+05
0.2261,0.9286,6.2202e+05
0.41507,0.80315,6.2232e+05
0.23182,0.87765,6.2255e+05
0.23586,0.91206,6.2265e+05
0.22117,0.88789,6.2273e+05
0.3007,0.82256,6.2281e+05
0.29415,0.80895,6.2314e+05
0.2531,0.88046,6.2421e+05
0.47108,0.82477,6.2468e+05
0.23201,0.81369,6.2503e+05
0.29612,0.77536,6.2553e+05
0.28238,0.79889,6.2602e+05
0.21088,0.88358,6.2702e+05
0.20073,0.9218,6.2702e+05
0.21044,0.8237,6.2743e+05
0.27231,0.82367,6.2757e+05
0.23179,0.79849,6.278e+05
0.21924,0.89921,6.278e+05
0.21942,0.85376,6.2783e+05
0.20885,0.92614,6.2785e+05
0.40076,0.76998,6.2791e+05
0.45354,0.80095,6.2834e+05
0.46657,0.812,6.284e+05
0.26057,0.81765,6.2934e+05
0.27275,0.85339,6.2977e+05
0.21135,0.92045,6.2979e+05
0.1825,0.90603,6.2986e+05
0.19436,0.90508,6.3008e+05
0.44104,0.82485,6.3036e+05
0.19994,0.88644,6.3036e+05
0.25117,0.89509,6.3051e+05
0.16286,0.91026,6.3066e+05
0.29477,0.8356,6.3078e+05
0.23403,0.91141,6.3162e+05
0.50997,0.80862,6.3166e+05
0.22738,0.92855,6.3168e+05
0.14356,0.92588,6.3318e+05
0.24094,0.88162,6.3377e+05
0.20108,0.89557,6.3458e+05
0.21423,0.93457,6.3483e+05
0.26434,0.93719,6.3484e+05
0.31954,0.87274,6.353e+05
0.26573,0.78274,6.3581e+05
0.23364,0.93378,6.3592e+05
0.20931,0.86155,6.3632e+05
0.18085,0.92483,6.3636e+05
0.28917,0.83219,6.3681e+05
0.29399,0.85062,6.3688e+05
0.30163,0.8487,6.3707e+05
0.28826,0.86631,6.3745e+05
0.24579,0.92687,6.375e+05
0.21172,0.8287,6.3766e+05
0.21539,0.90692,6.3797e+05
0.48274,0.84992,6.3898e+05
0.4559,0.82109,6.4053e+05
0.40388,0.80044,6.4063e+05
0.27732,0.89057,6.4074e+05
0.57466,0.83317,6.4088e+05
0.20411,0.92693,6.4108e+05
0.16776,0.9251,6.4192e+05
0.46784,0.82286,6.4199e+05
0.42415,0.75749,6.4216e+05
0.56259,0.81664,6.4253e+05
0.19793,0.90042,6.4271e+05
0.54305,0.79889,6.4324e+05
0.29309,0.81754,6.4474e+05
0.21839,0.78591,6.4575e+05
0.43,0.8229,6.4576e+05
0.18495,0.91897,6.4583e+05
0.29976,0.82024,6.4586e+05
0.29408,0.84513,6.4588e+05
0.43916,0.81426,6.4739e+05
0.25823,0.87687,6.4902e+05
0.2149,0.92093,6.4991e+05
0.24183,0.95426,6.4992e+05
0.47074,0.83377,6.5062e+05
0.23107,0.924,6.5068e+05
0.39999,0.81692,6.5071e+05
0.48925,0.8577,6.5075e+05
0.24933,0.94374,6.5108e+05
0.2615,0.9425,6.5135e+05
0.28914,0.77671,6.5193e+05
0.29801,0.80408,6.5244e+05
0.18493,0.90257,6.5305e+05
0.29132,0.801,6.5326e+05
0.4299,0.78627,6.536e+05
0.41743,0.77483,6.5407e+05
0.21454,0.91416,6.5459e+05
0.26741,0.79638,6.5496e+05
0.17654,0.8954,6.5534e+05
0.1313,0.93014,6.5556e+05
0.17268,0.89021,6.5643e+05
0.28338,0.8511,6.5749e+05
0.27318,0.7897,6.5818e+05
0.15621,0.88998,6.5865e+05
0.21616,0.93884,6.5981e+05
0.26594,0.78824,6.5999e+05
0.22429,0.8915,6.6101e+05
0.23411,0.96002,6.6193e+05
0.20174,0.91585,6.6201e+05
0.2044,0.91245,6.6203e+05
0.17594,0.88464,6.6247e+05
0.25613,0.76601,6.6286e+05
0.25483,0.80285,6.6319e+05
0.2381,0.97932,6.6359e+05
0.40543,0.81418,6.6385e+05
0.36793,0.81194,6.6497e+05
0.21964,0.89103,6.6536e+05
0.2623,0.78048,6.6562e+05
0.28918,0.84078,6.6564e+05
0.39806,0.75524,6.6567e+05
0.23905,0.90651,6.6568e+05
0.30267,0.95318,6.6599e+05
0.17628,0.90641,6.6613e+05
0.14799,0.90703,6.6617e+05
0.15657,0.92908,6.6755e+05
0.31523,0.92545,6.6759e+05
0.25999,0.73659,6.6798e+05
0.20883,0.98469,6.686e+05
0.39067,0.78982,6.6949e+05
0.19295,0.91079,6.6957e+05
0.23292,0.88018,6.6995e+05
0.18722,0.9982,6.7029e+05
0.41644,0.80703,6.7059e+05
0.18564,0.98516,6.7119e+05
0.14744,0.99899,6.7139e+05
0.13986,0.8982,6.714e+05
0.2638,0.79678,6.7145e+05
0.41391,0.81342,6.7163e+05
0.36929,0.78872,6.7163e+05
0.25708,0.78979,6.7193e+05
0.15667,0.97715,6.7232e+05
0.18564,0.97086,6.7251e+05
0.21209,0.86847,6.7319e+05
0.21593,0.87784,6.7481e+05
0.17801,0.96279,6.7506e+05
0.23467,0.88879,6.7727e+05
0.19438,0.86175,6.7815e+05
0.1931,0.93939,6.7951e+05
0.17902,0.96453,6.8006e+05
0.16555,0.94892,6.8163e+05
0.1472,0.99465,6.8218e+05
0.17186,0.88918,6.8328e+05
0.38626,0.83871,6.8345e+05
0.18625,0.8966,6.8386e+05
0.1793,0.86486,6.8511e+05
0.17708,0.88777,6.8522e+05
0.18865,0.9317,6.8527e+05
0.1608,0.88436,6.8548e+05
0.12808,0.96087,6.8639e+05
0.16321,0.95059,6.8662e+05
0.42201,0.83089,6.8713e+05
0.40935,0.82668,6.8789e+05
0.19512,0.86002,6.8836e+05
0.40882,0.83671,6.8885e+05
0.11043,0.89077,6.8893e+05
0.19362,0.87635,6.8896e+05
0.2002,0.95648,6.8925e+05
0.1983,0.8843,6.8941e+05
0.21208,0.85993,6.8956e+05
0.13104,0.99046,6.8989e+05
0.39707,0.82259,6.9107e+05
0.37394,0.85542,6.913e+05
0.15294,0.97221,6.9153e+05
0.24149,0.87776,6.9162e+05
0.14717,0.99845,6.9166e+05
0.065026,0.99868,6.9218e+05
0.26967,0.88719,6.9371e+05
0.14819,0.87275,6.9398e+05
0.13631,0.99344,6.9402e+05
0.44139,0.78492,6.9415e+05
0.16651,0.88423,6.9425e+05
0.18421,0.95896,6.9454e+05
0.17336,0.96499,6.948e+05
0.2167,0.84291,6.9537e+05
0.33189,0.93699,6.9572e+05
0.37703,0.8182,6.9623e+05
0.23264,0.96509,6.9662e+05
0.36892,0.84783,6.9667e+05
0.31384,0.9366,6.9672e+05
0.43307,0.80602,6.9709e+05
0.43249,0.78633,6.9729e+05
0.1806,0.91023,6.9764e+05
0.09909,0.90527,6.9925e+05
0.12652,0.8844,6.9946e+05
0.11682,0.89349,6.996e+05
0.42697,0.82613,7.0054e+05
0.1949,0.89868,7.0071e+05
0.14742,0.96168,7.0081e+05
0.47937,0.78188,7.0108e+05
0.38859,0.76736,7.0128e+05
0.1195,0.99971,7.014e+05
0.20192,0.88884,7.0156e+05
0.19462,0.90729,7.0178e+05
0.43844,0.81193,7.0198e+05
0.40906,0.87015,7.0214e+05
0.15597,0.94756,7.0222e+05
0.37589,0.7426,7.0327e+05
0.36033,0.87788,7.0432e+05
0.18817,0.8801,7.0513e+05
0.31146,0.90867,7.0525e+05
0.15325,0.97968,7.0528e+05
0.22111,0.90212,7.0554e+05
0.36109,0.87467,7.0567e+05
0.1592,0.87537,7.0577e+05
0.38045,0.83297,7.0582e+05
0.09931,0.99709,7.0627e+05
0.47734,0.7686,7.063e+05
0.49613,0.79656,7.066e+05
0.22343,0.85181,7.0677e+05
0.4592,0.80231,7.0684e+05
0.41399,0.84774,7.0712e+05
0.18569,0.87602,7.0742e+05
0.1191,0.88524,7.0785e+05
0.13457,0.957,7.0815e+05
0.11873,0.99461,7.0823e+05
0.36281,0.83275,7.0857e+05
0.11976,0.93582,7.0876e+05
0.17308,0.97136,7.0929e+05
0.2522,0.84714,7.1023e+05
0.42278,0.78049,7.1057e+05
0.12028,0.91617,7.1074e+05
0.16517,0.95163,7.1088e+05
0.49553,0.78562,7.1122e+05
0.50759,0.79425,7.1149e+05
0.17217,0.8258,7.1159e+05
0.16516,0.99216,7.1185e+05
0.16061,0.84174,7.1202e+05
0.38781,0.79949,7.1245e+05
0.16179,0.91007,7.126e+05
0.20683,0.95708,7.1334e+05
0.18114,0.93685,7.1436e+05
0.1532,0.98264,7.1466e+05
0.21329,0.90958,7.155e+05
0.12244,0.99693,7.1689e+05
0.19665,0.91372,7.1785e+05
0.19297,0.9496,7.1801e+05
0.53593,0.81199,7.184e+05
0.22056,0.81838,7.1866e+05
0.35308,0.7892,7.1915e+05
0.15471,0.98366,7.2036e+05
0.15746,0.93353,7.2048e+05
0.3566,0.77961,7.2085e+05
0.41804,0.82976,7.2109e+05
0.15743,0.97883,7.2191e+05
0.35342,0.78028,7.2199e+05
0.17041,0.91733,7.2212e+05
0.18926,0.94456,7.2213e+05
0.13975,0.88762,7.2232e+05
0.40906,0.78519,7.2273e+05
0.18541,0.94619,7.2288e+05
0.21994,0.95519,7.2312e+05
0.17578,0.95322,7.2363e+05
0.14438,0.95591,7.2516e+05
0.47327,0.76726,7.253e+05
0.16525,0.90592,7.2571e+05
0.42259,0.8075,7.2621e+05
0.41165,0.84259,7.268e+05
0.18943,0.90916,7.2691e+05
0.17782,0.9839,7.2795e+05
0.1543,0.96268,7.2828e+05
0.37321,0.78472,7.2916e+05
0.1198,0.97385,7.3038e+05
0.36208,0.76281,7.3044e+05
0.15321,0.96412,7.3081e+05
0.16531,0.99708,7.3134e+05
0.36852,0.80297,7.3187e+05
0.16765,0.97074,7.3358e+05
0.18548,0.93982,7.3411e+05
0.15964,0.83704,7.3457e+05
0.15478,0.86771,7.3491e+05
0.34677,0.80228,7.3494e+05
0.3888,0.85289,7.3535e+05
0.13033,0.96998,7.3578e+05
0.43464,0.77078,7.3588e+05
0.18684,0.98967,7.3602e+05
0.35455,0.75322,7.3704e+05
0.15245,0.99668,7.3705e+05
0.18784,0.93811,7.3737e+05
0.12344,0.95429,7.3767e+05
0.33441,0.75194,7.378e+05
0.3656,0.84311,7.3811e+05
0.18623,0.98417,7.3813e+05
0.29509,0.76096,7.3833e+05
0.1305,0.85323,7.3913e+05
0.10817,0.99926,7.4033e+05
0.16139,0.99962,7.4033e+05
0.24341,0.95225,7.4051e+05
0.17612,0.97971,7.4056e+05
0.17394,0.95398,7.4081e+05
0.17263,0.91015,7.4095e+05
0.10068,0.9289,7.4114e+05
0.33569,0.78231,7.4115e+05
0.17468,0.9718,7.4191e+05
0.3645,0.80013,7.4266e+05
0.34343,0.75723,7.4267e+05
0.15038,0.97277,7.4271e+05
0.14449,0.83789,7.4289e+05
0.17759,0.9177,7.4312e+05
0.14422,0.97538,7.4356e+05
0.29694,0.78899,7.4435e+05
0.32399,0.79233,7.4478e+05
0.17842,0.92903,7.4515e+05
0.31458,0.82218,7.4536e+05
0.28574,0.78516,7.4561e+05
0.084286,0.979,7.4564e+05
0.18977,0.92882,7.4613e+05
0.17074,0.96744,7.4634e+05
0.19026,0.94309,7.4655e+05
0.30885,0.79375,7.4674e+05
0.34795,0.80143,7.4712e+05
0.097934,0.92772,7.4831e+05
0.22872,0.92974,7.4842e+05
0.36226,0.793,7.4945e+05
0.34132,0.75764,7.5127e+05
0.1781,0.91043,7.5268e+05
0.30101,0.76197,7.5313e+05
0.3659,0.76,7.5333e+05
0.311,0.82669,7.5409e+05
0.32858,0.79507,7.544e+05
0.16338,0.92573,7.544e+05
0.17089,0.94359,7.5501e+05
0.17165,0.92139,7.5503e+05
0.18895,0.97681,7.5536e+05
0.35886,0.85774,7.5547e+05
0.32081,0.81659,7.5551e+05
0.13549,0.91839,7.5561e+05
0.34513,0.73599,7.5588e+05
0.29153,0.77795,7.5605e+05
0.13289,0.93133,7.5615e+05
0.32716,0.79156,7.5684e+05
0.38802,0.84664,7.5698e+05
0.17274,0.96527,7.5758e+05
0.17722,0.89838,7.5775e+05
0.21054,0.90696,7.58e+05
0.36246,0.78498,7.583e+05
0.11636,0.96462,7.5879e+05
0.32312,0.82076,7.588e+05
0.2007,0.9382,7.5969e+05
0.16466,0.90427,7.598e+05
0.16545,0.9908,7.6053e+05
0.17693,0.97832,7.6065e+05
0.17948,0.95516,7.6082e+05
0.112,0.97569,7.6114e+05
0.31407,0.81755,7.6114e+05
0.16129,0.82482,7.6159e+05
0.17625,0.92167,7.6159e+05
0.36736,0.79452,7.6161e+05
0.20004,0.88097,7.619e+05
0.15159,0.90547,7.6195e+05
0.20192,0.90418,7.62e+05
0.19052,0.86332,7.6204e+05
0.32912,0.78547,7.6212e+05
0.166,0.86789,7.6225e+05
0.19203,0.95946,7.6237e+05
0.31191,0.79495,7.6245e+05
0.17269,0.92734,7.6288e+05
0.37165,0.79752,7.6305e+05
0.16943,0.83191,7.6345e+05
0.22169,0.85399,7.6368e+05
0.1806,0.93466,7.6495e+05
0.17675,0.94016,7.6502e+05
0.17733,0.97969,7.6504e+05
0.20881,0.91682,7.6528e+05
0.30351,0.74073,7.6613e+05
0.16253,0.95995,7.6631e+05
0.21766,0.91158,7.6676e+05
0.34386,0.79591,7.6687e+05
0.17646,0.88493,7.6787e+05
0.25499,0.8155,7.6809e+05
0.15186,0.91931,7.688e+05
0.17567,0.9479,7.6907e+05
0.16317,0.93316,7.7e+05
0.16698,0.93821,7.7078e+05
0.14397,0.92445,7.708e+05
0.17606,0.94977,7.7087e+05
0.1268,0.91336,7.709e+05
0.28568,0.75753,7.709e+05
0.17766,0.9314,7.7099e+05
0.15396,0.96657,7.7135e+05
0.17341,0.9949,7.7136e+05
0.13474,0.82409,7.7193e+05
0.13559,0.93139,7.7288e+05
0.22097,0.90046,7.7498e+05
0.19825,0.98935,7.7575e+05
0.15548,0.83007,7.7638e+05
0.12298,0.8457,7.7682e+05
0.10263,0.83464,7.7728e+05
0.21003,0.99697,7.7728e+05
0.11567,0.93054,7.778e+05
0.19781,0.92311,7.7845e+05
0.12019,0.89683,7.7889e+05
0.15486,0.98088,7.8152e+05
0.19583,0.9631,7.8162e+05
0.27081,0.77332,7.8163e+05
0.18404,0.9355,7.8223e+05
0.25176,0.938,7.825e+05
0.19001,0.93297,7.8307e+05
0.27337,0.78855,7.8353e+05
0.32951,0.80504,7.8467e+05
0.13944,0.95362,7.8518e+05
0.129,0.84099,7.8522e+05
0.24777,0.78304,7.8535e+05
0.26355,0.78754,7.8616e+05
0.28972,0.74933,7.8635e+05
0.10761,0.97285,7.8644e+05
0.11178,0.80855,7.8677e+05
0.39981,0.80982,7.8727e+05
0.35556,0.77853,7.8746e+05
0.11245,0.79844,7.8763e+05
0.27095,0.79278,7.8808e+05
0.18202,0.90912,7.8835e+05
0.12853,0.98283,7.8844e+05
0.32684,0.77541,7.8846e+05
0.3064,0.86921,7.8856e+05
0.09149,0.95859,7.889e+05
0.21533,0.95609,7.8895e+05
0.11338,0.79907,7.8911e+05
0.11184,0.84497,7.8923e+05
0.096795,0.80571,7.8944e+05
0.17078,0.95476,7.9074e+05
0.23831,0.89359,7.9163e+05
0.14889,0.81113,7.9171e+05
0.14435,0.89901,7.919e+05
0.14446,0.87442,7.9356e+05
0.12329,0.82169,7.9451e+05
0.10296,0.83705,7.9459e+05
0.26141,0.91105,7.9554e+05
0.23038,0.81097,7.9556e+05
0.28354,0.76246,7.9565e+05
0.20208,0.90101,7.959e+05
0.17495,0.92046,7.9596e+05
0.12194,0.81409,7.9612e+05
0.35147,0.78969,7.9647e+05
0.33054,0.78676,7.9709e+05
0.24323,0.79231,7.9754e+05
0.13267,0.85452,7.9766e+05
0.1154,0.93136,7.9787e+05
0.27203,0.72484,7.9851e+05
0.16848,0.91381,8.0026e+05
0.108,0.79897,8.0061e+05
0.097051,0.93496,8.017e+05
0.12382,0.83786,8.0191e+05
0.22706,0.93252,8.0193e+05
0.11637,0.83657,8.0206e+05
0.36445,0.75698,8.0209e+05
0.14352,0.97096,8.022e+05
0.10656,0.93836,8.0278e+05
0.18065,0.82614,8.0333e+05
0.1112,0.80945,8.0383e+05
0.11666,0.85077,8.0393e+05
0.092693,0.84618,8.0435e+05
0.2543,0.80822,8.0474e+05
0.1531,0.84524,8.0534e+05
0.15727,0.9066,8.0542e+05
0.3683,0.74109,8.0581e+05
0.17609,0.90652,8.0718e+05
0.13647,0.87802,8.0762e+05
0.12613,0.82039,8.0844e+05
0.11478,0.78861,8.0846e+05
0.10542,0.94938,8.0954e+05
0.15439,0.8808,8.0967e+05
0.13779,0.92967,8.098e+05
0.17523,0.82645,8.1003e+05
0.093153,0.9432,8.1005e+05
0.10211,0.85758,8.103e+05
0.066173,0.83847,8.1062e+05
0.086185,0.83354,8.1336e+05
0.24303,0.76683,8.1339e+05
0.26615,0.72315,8.1386e+05
0.072918,0.83897,8.139e+05
0.293,0.73626,8.1411e+05
0.19053,0.90877,8.1461e+05
0.21027,0.77544,8.1475e+05
0.16547,0.92375,8.1567e+05
0.30894,0.71876,8.1595e+05
0.11754,0.88304,8.1601e+05
0.086618,0.81166,8.1657e+05
0.30858,0.72952,8.1683e+05
0.18558,0.93291,8.1753e+05
0.15407,0.89793,8.1793e+05
0.1279,0.81629,8.1804e+05
0.35509,0.71675,8.1946e+05
0.30794,0.73578,8.2098e+05
0.31057,0.74331,8.2158e+05
0.31266,0.73113,8.2201e+05
0.15332,0.93106,8.2227e+05
0.16826,0.91749,8.2325e+05
0.23781,0.97745,8.2458e+05
0.1256,0.82481,8.2485e+05
0.12838,0.8077,8.2525e+05
0.32528,0.70887,8.2579e+05
0.32465,0.70414,8.263e+05
0.13887,0.97065,8.2738e+05
0.1647,0.97873,8.2757e+05
0.11552,0.80932,8.281e+05
0.3014,0.75717,8.2812e+05
0.31603,0.72457,8.2883e+05
0.33589,0.70289,8.2982e+05
0.33986,0.73867,8.3042e+05
0.12789,0.97073,8.3073e+05
0.34395,0.71846,8.3132e+05
0.20137,0.91151,8.3156e+05
0.13639,0.95911,8.3188e+05
0.32456,0.72454,8.3199e+05
0.33796,0.73896,8.3257e+05
0.15591,0.89325,8.3266e+05
0.17483,0.94871,8.3277e+05
0.34274,0.71563,8.3278e+05
0.17694,0.90205,8.3356e+05
0.32877,0.64617,8.3361e+05
0.15611,0.8051,8.3372e+05
0.3282,0.72722,8.3416e+05
0.35624,0.71236,8.342e+05
0.32133,0.74409,8.3446e+05
0.082272,0.96307,8.3462e+05
0.15321,0.88195,8.3587e+05
0.15554,0.90232,8.3596e+05
0.18939,0.76393,8.3692e+05
0.34494,0.64242,8.3725e+05
0.16086,0.90756,8.3774e+05
0.18053,0.95814,8.3775e+05
0.090312,0.81116,8.3779e+05
0.18858,0.94561,8.3807e+05
0.15565,0.95189,8.3824e+05
0.2782,0.73666,8.384e+05
0.16302,0.9564,8.3919e+05
0.14117,0.94453,8.4094e+05
0.10709,0.7888,8.4142e+05
0.35052,0.74899,8.4162e+05
0.33665,0.63901,8.4216e+05
0.36764,0.62974,8.4227e+05
0.31235,0.70112,8.4412e+05
0.32686,0.73336,8.4428e+05
0.31623,0.62756,8.4454e+05
0.34494,0.62136,8.4454e+05
0.16025,0.96964,8.446e+05
0.15966,0.91987,8.4533e+05
0.33342,0.71706,8.4549e+05
0.13684,0.92019,8.4586e+05
0.35402,0.60469,8.4586e+05
0.3043,0.72433,8.462e+05
0.28485,0.59745,8.4638e+05
0.27639,0.68026,8.4665e+05
0.11341,0.90897,8.468e+05
0.35774,0.76051,8.4684e+05
0.32949,0.69141,8.4685e+05
0.1594,0.87823,8.4712e+05
0.33993,0.57003,8.4728e+05
0.17327,0.97348,8.4729e+05
0.30565,0.74076,8.4737e+05
0.33922,0.68526,8.4808e+05
0.15825,0.96767,8.4839e+05
0.31402,0.71256,8.4945e+05
0.32503,0.69699,8.4977e+05
0.19206,0.90925,8.5024e+05
0.17806,0.89905,8.513e+05
0.31515,0.70405,8.5236e+05
0.12884,0.95919,8.5297e+05
0.21204,0.91494,8.5336e+05
0.37658,0.61636,8.5481e+05
0.32043,0.69797,8.5495e+05
0.30063,0.55673,8.5608e+05
0.36251,0.60664,8.5626e+05
0.20887,0.92578,8.5733e+05
0.21925,0.94891,8.6006e+05
0.16777,0.91707,8.619e+05
0.33876,0.61341,8.6289e+05
0.22262,0.93799,8.6307e+05
0.17236,0.88914,8.6412e+05
0.1676,0.95112,8.646e+05
0.23782,0.96853,8.6465e+05
0.34089,0.72919,8.6533e+05
0.18298,0.92014,8.6609e+05
0.12215,0.93527,8.6625e+05
0.32972,0.7462,8.672e+05
0.34417,0.73313,8.6747e+05
0.34611,0.67791,8.6783e+05
0.10567,0.78133,8.6786e+05
0.34873,0.6753,8.6803e+05
0.085124,0.78058,8.6806e+05
0.34101,0.58787,8.6821e+05
0.39776,0.67642,8.6874e+05
0.33783,0.59259,8.6917e+05
0.17698,0.90221,8.697e+05
0.10133,0.764,8.6981e+05
0.13257,0.9482,8.7121e+05
0.13496,0.97772,8.7152e+05
0.093872,0.77153,8.7177e+05
0.35872,0.65561,8.726e+05
0.085934,0.77453,8.7318e+05
0.31494,0.55693,8.7324e+05
0.37225,0.65745,8.7451e+05
0.15435,0.93838,8.751e+05
0.32878,0.68556,8.751e+05
0.089493,0.79999,8.7589e+05
0.3463,0.71374,8.7755e+05
0.27052,0.94138,8.7794e+05
0.30909,0.5487,8.7893e+05
0.13532,0.94695,8.795e+05
0.31273,0.72337,8.8091e+05
0.32052,0.55989,8.8211e+05
0.27555,0.93495,8.8218e+05
0.14071,0.75745,8.8259e+05
0.23153,0.96014,8.8332e+05
0.34207,0.70145,8.8388e+05
0.15442,0.76097,8.8416e+05
0.37473,0.71654,8.8429e+05
0.23725,0.96633,8.8441e+05
0.17645,0.92761,8.8535e+05
0.3339,0.58691,8.8562e+05
0.31499,0.53582,8.8593e+05
0.35342,0.7116,8.8602e+05
0.18825,0.91251,8.8647e+05
0.21649,0.98566,8.8659e+05
0.09766,0.74495,8.8707e+05
0.18808,0.9777,8.8719e+05
0.19494,0.90031,8.8721e+05
0.35296,0.62318,8.888e+05
0.19452,0.98224,8.891e+05
0.30073,0.55439,8.911e+05
0.090342,0.78745,8.9137e+05
0.26331,0.97362,8.9149e+05
0.13471,0.99925,8.9155e+05
0.24391,0.97988,8.9169e+05
0.16999,0.99026,8.9198e+05
0.17232,0.97542,8.9246e+05
0.35407,0.61031,8.9298e+05
0.33372,0.57991,8.9381e+05
0.14903,0.97996,8.9426e+05
0.060158,0.74471,8.949e+05
0.34533,0.56628,8.9509e+05
0.10569,0.79621,8.9519e+05
0.11888,0.78226,8.9565e+05
0.32083,0.58816,8.9602e+05
0.19854,0.98987,8.9638e+05
0.30614,0.57714,8.977e+05
0.34512,0.55975,8.9781e+05
0.34802,0.55922,8.9878e+05
0.33673,0.55929,8.9917e+05
0.18433,0.93967,8.9929e+05
0.10205,0.76209,9.004e+05
0.19825,0.88906,9.0065e+05
0.34115,0.54649,9.0114e+05
0.26074,0.54046,9.0231e+05
0.29975,0.58447,9.0237e+05
0.12143,0.81307,9.0486e+05
0.11862,0.78435,9.058e+05
0.33962,0.55547,9.0607e+05
0.34125,0.53333,9.0692e+05
0.34734,0.52275,9.0724e+05
0.28759,0.53654,9.0861e+05
0.33774,0.54091,9.0878e+05
0.32951,0.59208,9.0988e+05
0.076257,0.76651,9.0988e+05
0.18368,0.89911,9.1015e+05
0.38293,0.56618,9.1058e+05
0.33457,0.60433,9.1064e+05
0.28793,0.55463,9.1064e+05
0.3203,0.57581,9.1092e+05
0.11292,0.79428,9.1129e+05
0.31918,0.58807,9.1137e+05
0.30946,0.63087,9.1138e+05
0.36772,0.53867,9.1167e+05
0.073571,0.78226,9.1236e+05
0.34699,0.55458,9.124e+05
0.06922,0.75391,9.1252e+05
0.31092,0.60298,9.1267e+05
0.28974,0.5524,9.1511e+05
0.34762,0.56393,9.1556e+05
0.4005,0.53364,9.1564e+05
0.20415,0.90745,9.1582e+05
0.13497,0.77133,9.1591e+05
0.14413,0.92254,9.162e+05
0.18463,0.87995,9.1631e+05
0.35618,0.55092,9.1796e+05
0.33012,0.56191,9.1923e+05
0.14186,0.75679,9.1928e+05
0.080689,0.77305,9.1959e+05
0.20899,0.89447,9.2008e+05
0.31127,0.58386,9.2028e+05
0.22954,0.55427,9.2114e+05
0.36487,0.58629,9.2138e+05
0.41025,0.54203,9.2156e+05
0.44305,0.52213,9.2165e+05
0.1872,0.91329,9.2238e+05
0.33721,0.62381,9.2255e+05
0.2872,0.6411,9.2263e+05
0.15335,0.88208,9.2263e+05
0.22507,0.99388,9.2265e+05
0.35153,0.56147,9.2282e+05
0.084963,0.7893,9.2343e+05
0.263,0.54228,9.2357e+05
0.30931,0.53661,9.2383e+05
0.36873,0.58175,9.2474e+05
0.21077,0.87269,9.248e+05
0.30612,0.52117,9.2551e+05
0.16258,0.90268,9.2603e+05
0.28479,0.59364,9.2612e+05
0.093024,0.78992,9.2716e+05
0.21908,0.59578,9.2776e+05
0.16513,0.87619,9.2869e+05
0.2816,0.58829,9.294e+05
0.34771,0.53381,9.3082e+05
0.42148,0.53076,9.3121e+05
0.25567,0.6756,9.3146e+05
0.23256,0.56605,9.3189e+05
0.37464,0.58998,9.3242e+05
0.072912,0.7934,9.3288e+05
0.33204,0.61698,9.33e+05
0.33727,0.53514,9.3466e+05
0.32962,0.54294,9.3481e+05
0.12016,0.79213,9.3491e+05
0.42675,0.52091,9.3551e+05
0.27425,0.57049,9.3675e+05
0.37588,0.5843,9.369e+05
0.26873,0.55836,9.3783e+05
0.058224,0.79001,9.3804e+05
0.36458,0.56174,9.3887e+05
0.10182,0.76038,9.3952e+05
0.16597,0.90175,9.3961e+05
0.09629,0.80687,9.4017e+05
0.45938,0.56029,9.4106e+05
0.40625,0.57377,9.4172e+05
0.024667,0.776,9.4213e+05
0.41899,0.56831,9.4225e+05
0.22012,0.87396,9.4238e+05
0.29371,0.57439,9.4392e+05
0.18331,0.86592,9.4451e+05
0.19611,0.86473,9.4465e+05
0.19504,0.87384,9.448e+05
0.27495,0.59882,9.4487e+05
0.43255,0.58327,9.4489e+05
0.42401,0.6005,9.4627e+05
0.15337,0.98945,9.4677e+05
0.43463,0.54312,9.468e+05
0.43962,0.55409,9.4729e+05
0.17093,0.87719,9.4777e+05
0.35641,0.59305,9.4826e+05
0.10431,0.80642,9.4837e+05
0.0023919,0.76305,9.4872e+05
0.23474,0.9062,9.4878e+05
0.1058,0.75968,9.4923e+05
0.22102,0.96526,9.4942e+05
0.32896,0.55962,9.5051e+05
0.34775,0.64869,9.5057e+05
0.25014,0.89473,9.507e+05
0.26771,0.57845,9.5218e+05
0.26535,0.60642,9.5248e+05
0.37248,0.59649,9.5312e+05
0.30746,0.53245,9.532e+05
0.32658,0.59004,9.5324e+05
0.20774,0.87711,9.5346e+05
0.31396,0.55211,9.5399e+05
0.071204,0.77096,9.5399e+05
0.30325,0.50679,9.5467e+05
0.19746,0.93669,9.5486e+05
0.27905,0.5794,9.5515e+05
0.0569,0.77818,9.5552e+05
0.28725,0.57855,9.5719e+05
0.28264,0.57684,9.5805e+05
0.2989,0.60234,9.5812e+05
0.12347,0.90548,9.5882e+05
0.35333,0.58265,9.5893e+05
0.27922,0.61087,9.5895e+05
0.3488,0.60238,9.5977e+05
0.38562,0.66792,9.598e+05
0.31079,0.61479,9.6e+05
0.36259,0.53523,9.6056e+05
0.30682,0.61935,9.6107e+05
0.20586,0.85923,9.611e+05
0.22088,0.88972,9.6135e+05
0.29721,0.52738,9.615e+05
0.28702,0.55778,9.6187e+05
0.054927,0.7704,9.6202e+05
0.26774,0.59737,9.627e+05
0.31842,0.55199,9.6322e+05
0.17155,0.99589,9.637e+05
0.28726,0.59019,9.6413e+05
0.30824,0.57342,9.6552e+05
0.29782,0.51339,9.6604e+05
0.34438,0.58161,9.6712e+05
0.18196,0.95142,9.6825e+05
0.27037,0.59913,9.6955e+05
0.2179,0.84865,9.705e+05
0.22254,0.84709,9.706e+05
0.20992,0.8691,9.7167e+05
0.071795,0.77366,9.717e+05
0.27304,0.57405,9.7234e+05
0.22043,0.80958,9.743e+05
0.32908,0.55236,9.7437e+05
0.16528,0.86708,9.748e+05
0.16734,0.96256,9.7532e+05
0.33869,0.60135,9.7584e+05
0.32628,0.55603,9.7601e+05
0.19123,0.96385,9.761e+05
0.18111,0.88722,9.7617e+05
0.37219,0.5877,9.7635e+05
0.3228,0.65081,9.7666e+05
0.19696,0.87611,9.7709e+05
0.34591,0.60853,9.7716e+05
0.21014,0.9194,9.776e+05
0.20524,0.91088,9.7818e+05
0.19045,0.96179,9.7834e+05
0.20985,0.8699,9.7959e+05
0.33546,0.58147,9.8084e+05
0.38663,0.65745,9.8086e+05
0.27143,0.58512,9.8095e+05
0.19518,0.97643,9.8155e+05
0.1566,0.96438,9.818e+05
0.33368,0.59173,9.8205e+05
0.37702,0.57561,9.8237e+05
0.26681,0.5918,9.8278e+05
0.19249,0.89827,9.8285e+05
0.26727,0.61798,9.8314e+05
0.25382,0.57442,9.8324e+05
0.20965,0.80314,9.8347e+05
0.19644,0.87904,9.8418e+05
0.040396,0.75803,9.8422e+05
0.16512,0.97127,9.8492e+05
0.20435,0.88521,9.8535e+05
0.33811,0.57641,9.8561e+05
0.29154,0.57553,9.8583e+05
0.32307,0.51239,9.8606e+05
0.040846,0.75083,9.8613e+05
0.36691,0.57865,9.8634e+05
0.30556,0.61561,9.8637e+05
0.19989,0.84307,9.8717e+05
0.28823,0.5581,9.8767e+05
0.30465,0.54402,9.8897e+05
0.21836,0.85445,9.8903e+05
0.20207,0.88373,9.8928e+05
0.19734,0.86974,9.8969e+05
0.18088,0.88131,9.8972e+05
0.22745,0.90782,9.8982e+05
0.25478,0.55662,9.8995e+05
0.27481,0.5756,9.9003e+05
0.06004,0.78131,9.9026e+05
0.26021,0.54507,9.9034e+05
0.28594,0.55748,9.9046e+05
0.20839,0.87572,9.9166e+05
0.20128,0.87382,9.9179e+05
0.2786,0.52851,9.9213e+05
0.13691,0.97175,9.9226e+05
0.31135,0.53543,9.9239e+05
0.37232,0.57107,9.9281e+05
0.19064,0.86407,9.9306e+05
0.28132,0.55543,9.9314e+05
0.37961,0.61577,9.9325e+05
0.17859,0.8909,9.9327e+05
0.07064,0.78063,9.9344e+05
0.29142,0.62725,9.9367e+05
0.35962,0.57554,9.9387e+05
0.20814,0.84979,9.9398e+05
0.25466,0.52245,9.9447e+05
0.28298,0.56036,9.9451e+05
0.29452,0.58698,9.9456e+05
0.1775,0.95439,9.9474e+05
0.15173,0.93814,9.9501e+05
0.24288,0.54698,9.9512e+05
0.18052,0.94615,9.9541e+05
0.22292,0.83705,9.9614e+05
0.31819,0.64376,9.9645e+05
0.13752,0.94577,9.9725e+05
0.32709,0.53953,9.9742e+05
0.20997,0.84482,9.9899e+05
0.20429,0.84926,9.9925e+05
0.2808,0.64177,9.9927e+05
0.26113,0.67449,9.9933e+05
0.21392,0.87654,9.9969e+05
0.33635,0.58418,1.0005e+06
0.26654,0.69909,1.0008e+06
0.26985,0.53451,1.0009e+06
0.34463,0.57818,1.001e+06
0.18313,0.86346,1.0017e+06
0.22611,0.86794,1.0042e+06
0.075644,0.75752,1.0048e+06
0.2854,0.62753,1.005e+06
0.037086,0.74694,1.0053e+06
0.22565,0.8539,1.0064e+06
0.43868,0.56043,1.0069e+06
0.31876,0.53781,1.0084e+06
0.1932,0.82003,1.0086e+06
0.25831,0.54736,1.0087e+06
0.10984,0.92972,1.009e+06
0.47755,0.5569,1.009e+06
0.24657,0.82785,1.0091e+06
0.28619,0.60276,1.0092e+06
0.30218,0.56346,1.0092e+06
0.031917,0.74598,1.0092e+06
0.28081,0.60873,1.0108e+06
0.17883,0.84775,1.0112e+06
0.02969,0.7607,1.0116e+06
0.1749,0.81371,1.012e+06
0.08397,0.9574,1.0121e+06
0.28762,0.55661,1.0122e+06
0.19938,0.84133,1.0127e+06
0.33242,0.57642,1.0129e+06
0.26245,0.81696,1.013e+06
0.28413,0.57791,1.0132e+06
0.26653,0.64031,1.0135e+06
0.32199,0.59316,1.0141e+06
0.25137,0.59843,1.0142e+06
0.096731,0.92936,1.0145e+06
0.41057,0.5488,1.015e+06
0.27029,0.61408,1.0152e+06
0.26102,0.60658,1.0153e+06
0.27334,0.61369,1.0154e+06
0.26114,0.52864,1.0154e+06
0.16082,0.79409,1.0154e+06
0.30973,0.5681,1.0163e+06
0.23017,0.57893,1.0166e+06
0.18334,0.82547,1.0166e+06
0.36975,0.56714,1.0168e+06
0.024823,0.74153,1.0173e+06
0.27053,0.5995,1.0177e+06
0.3722,0.58317,1.0187e+06
0.32075,0.50535,1.0197e+06
0.40294,0.51466,1.0198e+06
0.19174,0.87599,1.0199e+06
0.22348,0.85756,1.0203e+06
0.3587,0.58196,1.0213e+06
0.22806,0.83208,1.0216e+06
0.49352,0.56204,1.0218e+06
0.19245,0.80044,1.0219e+06
0.28615,0.63216,1.022e+06
0.034733,0.77597,1.0224e+06
0.29525,0.50252,1.0227e+06
0.19163,0.78916,1.0229e+06
0.24719,0.56583,1.023e+06
0.20353,0.86419,1.0234e+06
0.34797,0.54002,1.0239e+06
0.34689,0.52179,1.0244e+06
0.26097,0.60567,1.0246e+06
0.21443,0.55598,1.0252e+06
0.21421,0.7999,1.0255e+06
0.19,0.82255,1.0256e+06
0.22566,0.8722,1.026e+06
0.21371,0.85866,1.0262e+06
0.37271,0.52834,1.0268e+06
0.013328,0.81378,1.0271e+06
0.24791,0.91375,1.0277e+06
0.29168,0.83214,1.0296e+06
0.29176,0.57293,1.0309e+06
0.27614,0.5945,1.0309e+06
0.17594,0.83863,1.0315e+06
0.27115,0.60415,1.0327e+06
0.22435,0.54689,1.0331e+06
0.37577,0.51447,1.0336e+06
0.33962,0.53206,1.0349e+06
0.20027,0.51328,1.0353e+06
0.34321,0.56777,1.0357e+06
0.37872,0.49341,1.036e+06
0.20705,0.7852,1.0372e+06
0.15969,0.91226,1.0378e+06
0.02426,0.8349,1.0379e+06
0.24184,0.61292,1.039e+06
0.24178,0.5972,1.0392e+06
0.3938,0.60433,1.0393e+06
0.24227,0.63233,1.0403e+06
0.20447,0.49534,1.0409e+06
0.358,0.50667,1.0411e+06
0.42269,0.5992,1.0426e+06
0.26342,0.5946,1.0436e+06
0.39407,0.50536,1.0439e+06
0.38689,0.51782,1.044e+06
0.29228,0.56193,1.044e+06
0.38529,0.52025,1.0443e+06
0.3695,0.4972,1.0445e+06
0.37208,0.53401,1.0445e+06
0.22492,0.63558,1.0448e+06
0.22259,0.89192,1.0453e+06
0.283,0.61631,1.0456e+06
0.44218,0.57201,1.0459e+06
0.21311,0.82756,1.0472e+06
0.38625,0.54496,1.0478e+06
0.17419,0.92683,1.0481e+06
0.37324,0.50943,1.049e+06
0.34585,0.50502,1.0491e+06
0.34206,0.52744,1.0495e+06
0.52516,0.5606,1.0496e+06
0.34632,0.55272,1.0498e+06
0.19932,0.94863,1.0498e+06
0.39993,0.46112,1.05e+06
0.16485,0.92508,1.0502e+06
0.30268,0.57134,1.0507e+06
0.362,0.553,1.0508e+06
0.39995,0.48373,1.0523e+06
0.28933,0.576,1.0528e+06
0.52656,0.55399,1.0541e+06
0.25076,0.65639,1.0552e+06
0.16841,0.96304,1.0554e+06
0.20498,0.63597,1.0557e+06
0.36743,0.5204,1.0558e+06
0.19472,0.80247,1.0562e+06
0.3531,0.51561,1.0581e+06
0.38937,0.45503,1.0583e+06
0.40686,0.46639,1.0588e+06
0.2786,0.52076,1.0589e+06
0.22567,0.86465,1.0603e+06
0.40128,0.58029,1.0606e+06
0.031638,0.83573,1.0608e+06
0.28661,0.57555,1.0616e+06
0.40674,0.44504,1.0622e+06
0.52676,0.52693,1.0624e+06
0.31626,0.52725,1.0628e+06
0.22555,0.53538,1.0636e+06
0.3065,0.54283,1.064e+06
0.28004,0.56664,1.0641e+06
0.51433,0.55267,1.0641e+06
0.1903,0.55353,1.0644e+06
0.24606,0.65757,1.065e+06
0.34724,0.50002,1.0652e+06
0.42563,0.57789,1.0671e+06
0.55376,0.57122,1.0671e+06
0.39896,0.47215,1.0679e+06
0.32882,0.50893,1.0681e+06
0.38707,0.46824,1.0682e+06
0.42781,0.53381,1.0687e+06
0.44112,0.56377,1.0699e+06
0.33737,0.53545,1.0701e+06
0.32227,0.50583,1.0705e+06
0.56641,0.56174,1.0707e+06
0.27629,0.56853,1.0732e+06
0.46901,0.53811,1.0739e+06
0.54041,0.53233,1.0753e+06
0.19631,0.60551,1.0761e+06
0.37388,0.52217,1.0761e+06
0.29335,0.55991,1.0774e+06
0.51311,0.54879,1.08e+06
0.34222,0.53447,1.082e+06
0.4093,0.5769,1.0821e+06
0.5443,0.54562,1.0833e+06
0.46614,0.56284,1.0834e+06
0.41524,0.59787,1.0848e+06
0.58322,0.56537,1.0849e+06
0.33755,0.50898,1.0864e+06
0.34299,0.5019,1.0887e+06
0.3259,0.53957,1.0901e+06
0.28972,0.54616,1.0904e+06
0.51425,0.55133,1.0906e+06
0.36927,0.49439,1.0923e+06
0.5032,0.55389,1.0938e+06
0.5243,0.52089,1.0957e+06
0.54833,0.52226,1.0996e+06
0.45493,0.54683,1.1018e+06
0.5441,0.54375,1.1058e+06


==> figure/Sim_Exp/cluster_emp_2.txt <==
0.6946,0.61563,2.7585e+06
0.71531,0.63014,2.7586e+06
0.6473,0.63833,2.7586e+06
0.64203,0.62261,2.7675e+06
0.6448,0.68279,2.7876e+06
0.64405,0.67346,2.788e+06
0.64623,0.67012,2.7908e+06
0.67273,0.69144,2.7938e+06
0.63002,0.67605,2.7969e+06
0.57864,0.64677,2.7992e+06
0.67039,0.65026,2.8e+06
0.52571,0.6424,2.8001e+06
0.62179,0.66633,2.8009e+06
0.63719,0.62741,2.8013e+06
0.64606,0.6984,2.8044e+06
0.66106,0.67004,2.8048e+06
0.5672,0.62713,2.8077e+06
0.68227,0.66765,2.8079e+06
0.66866,0.66762,2.8123e+06
0.68212,0.67943,2.8125e+06
0.62094,0.63705,2.8128e+06
0.69194,0.68062,2.8131e+06
0.68041,0.68058,2.817e+06
0.68261,0.67793,2.8209e+06
0.62034,0.64701,2.8229e+06
0.64345,0.62904,2.8354e+06
0.64662,0.58528,2.8375e+06
0.64557,0.58511,2.8375e+06
0.60423,0.56203,2.8379e+06
0.58562,0.56098,2.8388e+06
0.68384,0.67157,2.8394e+06
0.59528,0.55716,2.8406e+06
0.53899,0.60162,2.8415e+06
0.67491,0.68721,2.8428e+06
0.52543,0.61391,2.8431e+06
0.66842,0.68167,2.8441e+06
0.68824,0.68012,2.8474e+06
0.63085,0.55635,2.8485e+06
0.60754,0.54253,2.8489e+06
0.60304,0.55593,2.849e+06
0.64002,0.65284,2.8499e+06
0.62357,0.53926,2.8505e+06
0.69039,0.70458,2.8519e+06
0.66872,0.52832,2.8541e+06
0.67673,0.53284,2.8563e+06
0.65917,0.55058,2.8575e+06
0.64111,0.69257,2.8591e+06
0.67034,0.55269,2.8614e+06
0.64788,0.59542,2.8643e+06
0.66486,0.56198,2.8654e+06
0.66495,0.58853,2.8679e+06
0.68183,0.53336,2.8694e+06
0.60672,0.56939,2.8708e+06
0.66073,0.53414,2.8734e+06
0.66759,0.61378,2.8741e+06
0.67409,0.62758,2.8742e+06
0.61382,0.67242,2.8774e+06
0.70249,0.61449,2.8788e+06
0.62524,0.57434,2.8796e+06
0.72619,0.59977,2.8806e+06
0.67375,0.53269,2.8843e+06
0.67546,0.57368,2.885e+06
0.66945,0.54154,2.8887e+06
0.67199,0.51365,2.8891e+06
0.66594,0.51055,2.8894e+06
0.56533,0.57239,2.8897e+06
0.68873,0.49239,2.8905e+06
0.67724,0.48064,2.8909e+06
0.69897,0.48344,2.8929e+06
0.59007,0.5566,2.894e+06
0.61819,0.52671,2.8943e+06
0.65031,0.48868,2.8965e+06
0.73272,0.48989,2.8967e+06
0.71331,0.47598,2.8983e+06
0.59226,0.57281,2.8983e+06
0.60851,0.56251,2.8987e+06
0.61035,0.53457,2.899e+06
0.65739,0.56822,2.8995e+06
0.67545,0.55593,2.9022e+06
0.65982,0.55592,2.9023e+06
0.67056,0.5308,2.9033e+06
0.72777,0.50865,2.9035e+06
0.69691,0.53989,2.9037e+06
0.58787,0.56479,2.9041e+06
0.70553,0.524,2.9043e+06
0.61959,0.55088,2.9043e+06
0.7211,0.49191,2.9047e+06
0.69791,0.51584,2.9048e+06
0.70041,0.4792,2.9059e+06
0.62362,0.50311,2.9069e+06
0.68315,0.43365,2.9075e+06
0.66044,0.47855,2.9084e+06
0.66428,0.54991,2.9112e+06
0.73692,0.51271,2.9135e+06
0.6222,0.50393,2.9143e+06
0.67793,0.48701,2.9153e+06
0.65496,0.49837,2.9153e+06
0.63667,0.47649,2.9156e+06
0.57509,0.59297,2.9164e+06
0.6907,0.46844,2.9201e+06
0.66781,0.51866,2.9205e+06
0.72596,0.4846,2.9215e+06
0.7971,0.52082,2.9237e+06
0.64096,0.57732,2.9239e+06
0.79343,0.51673,2.9248e+06
0.79446,0.51755,2.9248e+06
0.827,0.50303,2.9252e+06
0.78457,0.52066,2.926e+06
0.65899,0.56044,2.927e+06
0.74987,0.50359,2.9274e+06
0.6723,0.53884,2.9283e+06
0.64555,0.55946,2.9287e+06
0.79634,0.52324,2.9291e+06
0.83742,0.49904,2.9308e+06
0.82923,0.47538,2.931e+06
0.56307,0.61242,2.9324e+06
0.65258,0.55231,2.9339e+06
0.67894,0.57712,2.9341e+06
0.77984,0.5194,2.9358e+06
0.69776,0.51276,2.9369e+06
0.6872,0.60924,2.9381e+06
0.58807,0.60726,2.9401e+06
0.685,0.51016,2.9409e+06
0.81178,0.52891,2.9415e+06
0.59353,0.57749,2.9422e+06
0.84586,0.49273,2.9422e+06
0.56464,0.6285,2.9429e+06
0.57101,0.62468,2.9441e+06
0.68081,0.55624,2.9442e+06
0.71887,0.51323,2.9448e+06
0.77059,0.48553,2.9454e+06
0.58121,0.62435,2.9455e+06
0.56832,0.6158,2.9456e+06
0.68836,0.4953,2.9457e+06
0.58345,0.60113,2.9465e+06
0.5566,0.64132,2.9475e+06
0.53833,0.60191,2.9477e+06
0.79537,0.52686,2.9481e+06
0.61689,0.60289,2.9499e+06
0.69883,0.46981,2.9502e+06
0.6718,0.44748,2.9514e+06
0.84314,0.4612,2.9531e+06
0.75779,0.50216,2.9542e+06
0.80623,0.44383,2.9549e+06
0.65169,0.43792,2.9556e+06
0.6784,0.5454,2.9569e+06
0.66813,0.51401,2.9569e+06
0.66162,0.52354,2.9571e+06
0.60549,0.59278,2.9574e+06
0.58628,0.59748,2.958e+06
0.66609,0.48853,2.958e+06
0.69956,0.52348,2.9581e+06
0.67168,0.51082,2.9581e+06
0.6812,0.61953,2.9598e+06
0.69268,0.50831,2.96e+06
0.68194,0.58519,2.9601e+06
0.58438,0.63202,2.9609e+06
0.5676,0.63786,2.9616e+06
0.66023,0.48798,2.9628e+06
0.79195,0.54171,2.963e+06
0.84219,0.43962,2.9635e+06
0.60474,0.65569,2.9637e+06
0.7418,0.46108,2.9638e+06
0.78852,0.50032,2.9645e+06
0.68117,0.56184,2.9646e+06
0.68787,0.57471,2.9669e+06
0.70841,0.53649,2.967e+06
0.54918,0.60845,2.9676e+06
0.59394,0.66681,2.9677e+06
0.70732,0.49697,2.9683e+06
0.78258,0.51846,2.9684e+06
0.84397,0.40715,2.9689e+06
0.59056,0.64779,2.9691e+06
0.71118,0.49769,2.9696e+06
0.68139,0.45514,2.97e+06
0.60012,0.58168,2.9705e+06
0.87426,0.49427,2.9706e+06
0.56263,0.67295,2.9718e+06
0.56482,0.61262,2.9748e+06
0.78776,0.51872,2.9756e+06
0.69945,0.53512,2.9759e+06
0.56114,0.64507,2.9775e+06
0.57782,0.66949,2.9776e+06
0.81597,0.46466,2.9798e+06
0.6038,0.57802,2.9798e+06
0.54299,0.61804,2.9817e+06
0.63808,0.56115,2.9818e+06
0.57682,0.57575,2.9819e+06
0.65159,0.54772,2.9821e+06
0.84056,0.46287,2.9823e+06
0.57474,0.57192,2.9848e+06
0.77484,0.53411,2.9857e+06
0.72126,0.50453,2.9859e+06
0.72964,0.42195,2.9861e+06
0.71726,0.48556,2.9868e+06
0.56221,0.56229,2.9868e+06
0.50844,0.62506,2.987e+06
0.72684,0.45582,2.9873e+06
0.72634,0.44871,2.9879e+06
0.6905,0.50982,2.9879e+06
0.83883,0.46395,2.988e+06
0.71649,0.40105,2.9882e+06
0.7188,0.44448,2.9883e+06
0.55519,0.69098,2.9884e+06
0.54455,0.62707,2.9905e+06
0.71673,0.46071,2.9914e+06
0.7568,0.43942,2.9915e+06
0.7249,0.42428,2.9926e+06
0.82736,0.46096,2.993e+06
0.6215,0.53269,2.9939e+06
0.7001,0.49725,2.9958e+06
0.74058,0.43937,2.9963e+06
0.74191,0.46928,2.997e+06
0.69883,0.39668,2.9977e+06
0.72978,0.41672,2.9977e+06
0.73432,0.4636,2.9987e+06
0.73039,0.42463,3.0008e+06
0.73249,0.43774,3.0013e+06
0.79465,0.48772,3.0014e+06
0.76414,0.46658,3.0031e+06
0.68324,0.49742,3.0032e+06
0.71798,0.46265,3.0047e+06
0.61804,0.6239,3.0049e+06
0.74371,0.42124,3.0052e+06
0.71019,0.44656,3.008e+06
0.69482,0.42444,3.0094e+06
0.56388,0.63169,3.0097e+06
0.69204,0.44256,3.0102e+06
0.55418,0.61346,3.0106e+06
0.54513,0.65309,3.0106e+06
0.52994,0.64973,3.011e+06
0.73612,0.47512,3.0111e+06
0.67817,0.38643,3.0111e+06
0.55606,0.66438,3.0139e+06
0.73289,0.48143,3.0141e+06
0.53853,0.60621,3.0142e+06
0.61337,0.52133,3.016e+06
0.72588,0.44283,3.0179e+06
0.5551,0.60522,3.018e+06
0.53771,0.68171,3.0185e+06
0.74571,0.51137,3.0192e+06
0.5778,0.61536,3.0196e+06
0.79748,0.49162,3.0198e+06
0.69287,0.4252,3.0202e+06
0.81392,0.4783,3.0218e+06
0.54746,0.65662,3.0244e+06
0.79571,0.51953,3.0282e+06
0.70715,0.51478,3.0287e+06
0.75656,0.45548,3.029e+06
0.78523,0.46034,3.0296e+06
0.75509,0.4527,3.0303e+06
0.55743,0.6173,3.0304e+06
0.77373,0.43836,3.0309e+06
0.74572,0.44304,3.0321e+06
0.78397,0.46219,3.0326e+06
0.56876,0.65699,3.0331e+06
0.59995,0.60093,3.0343e+06
0.57194,0.60792,3.0343e+06
0.5492,0.60348,3.0344e+06
0.53876,0.62561,3.035e+06
0.74653,0.47079,3.0364e+06
0.61248,0.56619,3.0377e+06
0.57344,0.58542,3.0381e+06
0.77315,0.44062,3.0388e+06
0.74663,0.4683,3.0393e+06
0.77684,0.4567,3.0403e+06
0.71491,0.4462,3.0409e+06
0.77648,0.50375,3.0413e+06
0.73263,0.40171,3.0432e+06
0.78148,0.44145,3.0438e+06
0.55198,0.6042,3.044e+06
0.56218,0.60679,3.0456e+06
0.77252,0.52716,3.047e+06
0.60017,0.60552,3.0491e+06
0.50875,0.64142,3.0514e+06
0.75441,0.44461,3.0528e+06
0.75696,0.50722,3.0529e+06
0.79104,0.45507,3.0535e+06
0.51933,0.64104,3.0538e+06
0.77816,0.40631,3.0541e+06
0.80263,0.43247,3.0542e+06
0.78633,0.46878,3.0547e+06
0.75265,0.45018,3.0555e+06
0.76557,0.4285,3.0557e+06
0.54641,0.65652,3.0587e+06
0.51478,0.6375,3.0668e+06
0.78581,0.49625,3.0668e+06
0.49448,0.63623,3.0705e+06
0.78276,0.4148,3.072e+06
0.80279,0.44717,3.0733e+06
0.50942,0.61697,3.0739e+06
0.80241,0.36323,3.0749e+06
0.54314,0.64752,3.0769e+06
0.80275,0.40679,3.0791e+06
0.78337,0.38966,3.0794e+06
0.83211,0.37483,3.0825e+06
0.81595,0.38317,3.0826e+06
0.5631,0.66788,3.0856e+06
0.81066,0.38634,3.086e+06
0.49252,0.63644,3.0863e+06
0.78556,0.3685,3.0869e+06
0.57614,0.67373,3.0902e+06
0.78555,0.32098,3.0911e+06
0.76759,0.43102,3.0918e+06
0.79772,0.39961,3.0923e+06
0.80728,0.35033,3.0928e+06
0.73373,0.43209,3.0929e+06
0.71973,0.39127,3.0929e+06
0.83499,0.36347,3.0943e+06
0.81994,0.33101,3.0963e+06
0.77687,0.39771,3.0975e+06
0.70668,0.37591,3.0981e+06
0.80341,0.37069,3.0984e+06
0.81808,0.39037,3.0993e+06
0.79588,0.31512,3.0995e+06
0.77399,0.37882,3.0996e+06
0.82322,0.42091,3.1011e+06
0.79501,0.34051,3.1016e+06
0.81497,0.37798,3.1019e+06
0.83842,0.41136,3.1033e+06
0.82153,0.44058,3.1045e+06
0.52313,0.66275,3.1046e+06
0.81015,0.35081,3.1047e+06
0.81236,0.3684,3.1059e+06
0.79982,0.4235,3.1063e+06
0.82042,0.32727,3.1064e+06
0.77185,0.31076,3.1065e+06
0.78098,0.33979,3.1073e+06
0.80417,0.33139,3.108e+06
0.77789,0.30227,3.1094e+06
0.84581,0.43895,3.1113e+06
0.76034,0.30046,3.1123e+06
0.77859,0.29928,3.1126e+06
0.75288,0.29706,3.1133e+06
0.75282,0.3234,3.1139e+06
0.73392,0.41413,3.1147e+06
0.8147,0.32932,3.1149e+06
0.79669,0.31188,3.1149e+06
0.82039,0.42255,3.1152e+06
0.7851,0.2837,3.1159e+06
0.72019,0.43403,3.1162e+06
0.73214,0.45457,3.117e+06
0.76845,0.26701,3.1172e+06
0.71286,0.39871,3.1178e+06
0.83138,0.34917,3.119e+06
0.79294,0.34526,3.1203e+06
0.80347,0.35491,3.1206e+06
0.79593,0.28898,3.1208e+06
0.76691,0.35799,3.1209e+06
0.75794,0.30576,3.1211e+06
0.77868,0.36464,3.1214e+06
0.83302,0.39844,3.1215e+06
0.82032,0.33846,3.1215e+06
0.79688,0.26481,3.1216e+06
0.73655,0.35435,3.1225e+06
0.79016,0.27413,3.1226e+06
0.80123,0.34739,3.1239e+06
0.68389,0.40162,3.1254e+06
0.81071,0.3707,3.1257e+06
0.80645,0.2724,3.1274e+06
0.68277,0.4514,3.1275e+06
0.82488,0.26502,3.1284e+06
0.77347,0.34452,3.1291e+06
0.87876,0.41144,3.1292e+06
0.85426,0.39923,3.1292e+06
0.82767,0.3397,3.1299e+06
0.82105,0.28693,3.1299e+06
0.79005,0.2765,3.131e+06
0.81889,0.33428,3.1311e+06
0.91217,0.39214,3.1317e+06
0.73246,0.39555,3.1319e+06
0.76268,0.27269,3.1325e+06
0.82465,0.32552,3.1329e+06
0.74851,0.322,3.1337e+06
0.73625,0.46009,3.1338e+06
0.81154,0.37498,3.1339e+06
0.82096,0.38967,3.1355e+06
0.71852,0.37637,3.1357e+06
0.77315,0.26642,3.1361e+06
0.80687,0.32803,3.1363e+06
0.76198,0.45128,3.1366e+06
0.80586,0.26857,3.1381e+06
0.76902,0.26195,3.1391e+06
0.7852,0.3702,3.1392e+06
0.71976,0.41475,3.1392e+06
0.75705,0.26106,3.1392e+06
0.77804,0.36722,3.1394e+06
0.81941,0.33157,3.1396e+06
0.80095,0.39209,3.1396e+06
0.76327,0.25169,3.1398e+06
0.76762,0.27066,3.1406e+06
0.77479,0.26476,3.1411e+06
0.81361,0.32319,3.1414e+06
0.77944,0.26599,3.1422e+06
0.83425,0.38226,3.1434e+06
0.73492,0.40355,3.1441e+06
0.82014,0.31886,3.1441e+06
0.75954,0.22767,3.1459e+06
0.70532,0.40348,3.1464e+06
0.81301,0.32666,3.1478e+06
0.7729,0.394,3.1485e+06
0.77761,0.36959,3.1493e+06
0.78558,0.33254,3.1512e+06
0.66217,0.40645,3.1516e+06
0.7799,0.33813,3.1518e+06
0.70665,0.41588,3.152e+06
0.83854,0.36428,3.1524e+06
0.68636,0.39432,3.1536e+06
0.82983,0.37543,3.1537e+06
0.78918,0.36481,3.1549e+06
0.80772,0.30426,3.1549e+06
0.77397,0.34196,3.155e+06
0.81235,0.24979,3.1551e+06
0.81258,0.35672,3.1556e+06
0.70986,0.40905,3.156e+06
0.77651,0.377,3.1562e+06
0.80682,0.29049,3.1579e+06
0.72319,0.42982,3.158e+06
0.69689,0.44639,3.1581e+06
0.68625,0.40171,3.1589e+06
0.78228,0.35926,3.1592e+06
0.82139,0.37757,3.1595e+06
0.79787,0.23504,3.1603e+06
0.78592,0.38516,3.1605e+06
0.75259,0.33851,3.1607e+06
0.75492,0.3244,3.1617e+06
0.80171,0.36263,3.1626e+06
0.66621,0.4163,3.1627e+06
0.73122,0.42541,3.1628e+06
0.78794,0.38015,3.1631e+06
0.77521,0.40015,3.164e+06
0.77032,0.35619,3.1641e+06
0.73101,0.43921,3.1641e+06
0.70987,0.43017,3.1643e+06
0.75399,0.36987,3.1654e+06
0.78925,0.22828,3.1655e+06
0.81354,0.36898,3.1656e+06
0.79124,0.24546,3.1661e+06
0.83397,0.39698,3.1667e+06
0.66126,0.40456,3.1671e+06
0.8074,0.27273,3.1673e+06
0.7629,0.3818,3.1679e+06
0.69967,0.44241,3.1681e+06
0.66287,0.39433,3.1683e+06
0.79521,0.36704,3.1683e+06
0.71479,0.3838,3.1684e+06
0.81586,0.30266,3.1685e+06
0.77585,0.32509,3.1688e+06
0.70743,0.40389,3.1716e+06
0.7737,0.41735,3.1718e+06
0.76204,0.36189,3.1719e+06
0.79202,0.30034,3.1721e+06
0.80334,0.29111,3.1724e+06
0.7818,0.38274,3.1745e+06
0.77221,0.23453,3.1747e+06
0.68951,0.40958,3.1756e+06
0.76833,0.21633,3.1761e+06
0.71838,0.42834,3.1768e+06
0.81199,0.35652,3.1775e+06
0.75669,0.33867,3.1786e+06
0.80076,0.23809,3.1788e+06
0.72159,0.39764,3.1792e+06
0.77354,0.23395,3.1805e+06
0.80882,0.3892,3.1806e+06
0.79941,0.27373,3.1813e+06
0.78973,0.33793,3.1822e+06
0.748,0.22135,3.1822e+06
0.65223,0.4095,3.183e+06
0.78259,0.41725,3.1836e+06
0.8115,0.26319,3.1845e+06
0.80683,0.2508,3.1852e+06
0.79266,0.3978,3.1866e+06
0.73886,0.24326,3.1867e+06
0.74305,0.3809,3.1886e+06
0.85307,0.41005,3.1894e+06
0.80806,0.36083,3.1903e+06
0.85863,0.39232,3.1903e+06
0.79744,0.23954,3.1904e+06
0.83477,0.29185,3.1913e+06
0.78456,0.34084,3.1916e+06
0.80488,0.37314,3.192e+06
0.78599,0.31582,3.1921e+06
0.7579,0.23939,3.1922e+06
0.80886,0.32016,3.1924e+06
0.88655,0.39398,3.1928e+06
0.83344,0.27484,3.1928e+06
0.72971,0.20537,3.1931e+06
0.80384,0.39419,3.1947e+06
0.8077,0.28956,3.1954e+06
0.75492,0.22062,3.1956e+06
0.75051,0.19294,3.1959e+06
0.80536,0.24155,3.1967e+06
0.81418,0.36699,3.1972e+06
0.78383,0.3115,3.1977e+06
0.72692,0.17933,3.199e+06
0.86838,0.37973,3.1995e+06
0.7764,0.36117,3.1998e+06
0.81994,0.35265,3.2e+06
0.72411,0.23848,3.2e+06
0.84684,0.31123,3.2015e+06
0.75466,0.43834,3.2015e+06
0.73917,0.18207,3.2016e+06
0.79387,0.36089,3.2017e+06
0.71101,0.40735,3.2019e+06
0.8095,0.34562,3.2023e+06
0.79837,0.22667,3.2023e+06
0.80067,0.38501,3.2029e+06
0.6541,0.44099,3.2031e+06
0.72868,0.13418,3.2038e+06
0.8128,0.23754,3.2039e+06
0.75572,0.24677,3.2043e+06
0.79224,0.35036,3.2053e+06
0.7991,0.25424,3.2055e+06
0.77955,0.36691,3.2063e+06
0.82067,0.23204,3.2071e+06
0.78886,0.39423,3.2072e+06
0.77662,0.37681,3.2073e+06
0.79384,0.36474,3.2075e+06
0.77778,0.39082,3.2076e+06
0.82551,0.36488,3.208e+06
0.76624,0.38854,3.208e+06
0.78987,0.34899,3.2082e+06
0.82584,0.32691,3.2086e+06
0.80601,0.3037,3.2086e+06
0.77652,0.40185,3.2089e+06
0.68807,0.39908,3.2089e+06
0.75057,0.18332,3.209e+06
0.75222,0.23784,3.2092e+06
0.70107,0.39804,3.2098e+06
0.72713,0.41335,3.2103e+06
0.84625,0.36575,3.2108e+06
0.81071,0.26665,3.2109e+06
0.73086,0.16238,3.2118e+06
0.71664,0.18886,3.2129e+06
0.76472,0.2056,3.213e+06
0.84995,0.3745,3.2149e+06
0.76548,0.35628,3.2153e+06
0.80556,0.24494,3.2155e+06
0.80485,0.37981,3.2157e+06
0.68481,0.40909,3.2158e+06
0.77187,0.38689,3.2166e+06
0.79952,0.37158,3.2175e+06
0.79929,0.40734,3.2182e+06
0.74274,0.14795,3.2183e+06
0.70904,0.42848,3.2184e+06
0.7715,0.45612,3.2187e+06
0.78909,0.38629,3.219e+06
0.76205,0.37093,3.2195e+06
0.80119,0.36373,3.2196e+06
0.88239,0.38797,3.2207e+06
0.69963,0.39063,3.221e+06
0.77462,0.30433,3.2211e+06
0.81577,0.2337,3.2212e+06
0.71217,0.19747,3.2213e+06
0.8193,0.24068,3.222e+06
0.79447,0.26758,3.2228e+06
0.79854,0.39018,3.2228e+06
0.68584,0.40549,3.2233e+06
0.81109,0.21226,3.2237e+06
0.7745,0.36318,3.2242e+06
0.81801,0.23373,3.2242e+06
0.69973,0.43212,3.2242e+06
0.77898,0.20597,3.2246e+06
0.68671,0.414,3.2253e+06
0.79364,0.38009,3.2257e+06
0.80768,0.25528,3.2259e+06
0.79757,0.37381,3.2261e+06
0.76093,0.37435,3.2263e+06
0.77372,0.21442,3.2267e+06
0.81983,0.23618,3.2268e+06
0.71787,0.22005,3.2269e+06
0.69066,0.35542,3.227e+06
0.76755,0.42296,3.2272e+06
0.8029,0.23377,3.2272e+06
0.73917,0.37718,3.2275e+06
0.81829,0.3784,3.2292e+06
0.77006,0.39707,3.2292e+06
0.81259,0.39421,3.2296e+06
0.71499,0.16438,3.2297e+06
0.69388,0.40668,3.2298e+06
0.79145,0.41148,3.23e+06
0.7336,0.17072,3.2301e+06
0.82627,0.25956,3.2306e+06
0.68447,0.35599,3.2306e+06
0.74604,0.1799,3.2308e+06
0.87061,0.27457,3.2314e+06
0.79899,0.21347,3.2317e+06
0.71521,0.3989,3.2319e+06
0.72778,0.18205,3.2327e+06
0.67751,0.42526,3.2328e+06
0.71012,0.20009,3.2329e+06
0.81897,0.36084,3.233e+06
0.70283,0.19961,3.2336e+06
0.75509,0.35231,3.2339e+06
0.76496,0.34962,3.234e+06
0.79026,0.37218,3.2349e+06
0.75157,0.19696,3.2353e+06
0.69632,0.43321,3.2356e+06
0.69006,0.34491,3.2362e+06
0.7804,0.38899,3.2362e+06
0.82939,0.46332,3.2363e+06
0.72936,0.37392,3.2364e+06
0.84037,0.25247,3.2369e+06
0.80857,0.20878,3.237e+06
0.74717,0.17364,3.2376e+06
0.80601,0.22876,3.2377e+06
0.7463,0.35251,3.2385e+06
0.75638,0.18396,3.2388e+06
0.88211,0.37045,3.2389e+06
0.83453,0.37689,3.239e+06
0.82971,0.40753,3.2393e+06
0.8347,0.34761,3.2401e+06
0.70202,0.33656,3.2404e+06
0.72357,0.1614,3.2405e+06
0.74245,0.19207,3.2407e+06
0.77976,0.36759,3.2407e+06
0.8165,0.2202,3.2407e+06
0.78243,0.38906,3.241e+06
0.75501,0.19582,3.2415e+06
0.8294,0.42837,3.2419e+06
0.72608,0.37122,3.2423e+06
0.81652,0.37482,3.243e+06
0.74514,0.38184,3.2431e+06
0.71467,0.34776,3.2434e+06
0.78552,0.34657,3.2434e+06
0.71462,0.37639,3.2437e+06
0.67605,0.36685,3.2447e+06
0.80575,0.40021,3.2448e+06
0.67421,0.4434,3.2448e+06
0.80609,0.45032,3.2453e+06
0.82807,0.37044,3.2454e+06
0.73156,0.16408,3.2457e+06
0.6954,0.3216,3.2457e+06
0.77562,0.17657,3.2459e+06
0.8014,0.40042,3.2471e+06
0.85148,0.30513,3.2471e+06
0.82309,0.47388,3.2474e+06
0.76615,0.36035,3.2483e+06
0.73086,0.12335,3.2486e+06
0.76251,0.38665,3.2486e+06
0.83249,0.46389,3.2495e+06
0.8255,0.28716,3.2496e+06
0.87126,0.25417,3.2506e+06
0.73525,0.17496,3.2508e+06
0.75428,0.16775,3.2511e+06
0.73065,0.14898,3.2512e+06
0.67659,0.39758,3.2512e+06
0.84141,0.35199,3.2517e+06
0.80431,0.35835,3.2521e+06
0.85893,0.21427,3.2525e+06
0.80872,0.3976,3.2529e+06
0.66375,0.35317,3.253e+06
0.82289,0.4191,3.2534e+06
0.69609,0.12309,3.2534e+06
0.75107,0.15659,3.2541e+06
0.75669,0.15568,3.2544e+06
0.78458,0.20319,3.2548e+06
0.80044,0.42617,3.2548e+06
0.75054,0.39029,3.2549e+06
0.81864,0.2877,3.2554e+06
0.8665,0.35501,3.2555e+06
0.75291,0.38288,3.2564e+06
0.71879,0.15194,3.2566e+06
0.82724,0.28635,3.257e+06
0.76344,0.13634,3.2574e+06
0.83749,0.36934,3.2574e+06
0.75044,0.1879,3.2579e+06
0.77689,0.19652,3.2585e+06
0.88609,0.2735,3.2587e+06
0.80952,0.4513,3.2592e+06
0.83383,0.40758,3.2592e+06
0.81773,0.2726,3.2593e+06
0.77544,0.3843,3.2596e+06
0.75952,0.15354,3.26e+06
0.81118,0.49754,3.2604e+06
0.81549,0.41428,3.2606e+06
0.75598,0.39606,3.2607e+06
0.81507,0.44678,3.2607e+06
0.83513,0.42366,3.2608e+06
0.83484,0.25553,3.2615e+06
0.82304,0.31684,3.2616e+06
0.76971,0.43208,3.262e+06
0.74191,0.36187,3.263e+06
0.75032,0.19582,3.2636e+06
0.79369,0.43475,3.264e+06
0.75446,0.39571,3.2641e+06
0.68229,0.36851,3.2641e+06
0.83683,0.49102,3.2642e+06
0.74431,0.14829,3.2646e+06
0.85057,0.2733,3.2648e+06
0.84339,0.29818,3.2651e+06
0.80395,0.40737,3.2653e+06
0.7599,0.13433,3.2657e+06
0.74271,0.4058,3.2659e+06
0.78983,0.2128,3.266e+06
0.76651,0.12066,3.2669e+06
0.82651,0.32437,3.2671e+06
0.77759,0.41984,3.2672e+06
0.80533,0.41676,3.2677e+06
0.83162,0.26247,3.2693e+06
0.76672,0.19212,3.2693e+06
0.80252,0.43482,3.2697e+06
0.74878,0.37279,3.2699e+06
0.80136,0.30785,3.2704e+06
0.83781,0.37541,3.2706e+06
0.75871,0.11023,3.2706e+06
0.88628,0.29655,3.2709e+06
0.78048,0.43642,3.2709e+06
0.75356,0.42165,3.271e+06
0.7466,0.44876,3.2713e+06
0.84591,0.30878,3.2713e+06
0.76529,0.20291,3.2716e+06
0.74885,0.37648,3.2739e+06
0.82279,0.41402,3.2743e+06
0.75675,0.35952,3.2748e+06
0.80596,0.40502,3.2762e+06
0.77657,0.17421,3.2768e+06
0.85573,0.18395,3.2768e+06
0.83245,0.27367,3.2771e+06
0.81412,0.43369,3.2782e+06
0.75914,0.20457,3.2786e+06
0.83279,0.46615,3.2789e+06
0.83393,0.31827,3.2793e+06
0.85488,0.23313,3.2794e+06
0.73476,0.17157,3.2796e+06
0.81144,0.40889,3.2798e+06
0.84588,0.16779,3.2807e+06
0.82771,0.30883,3.2807e+06
0.76343,0.17441,3.2814e+06
0.82865,0.27345,3.2821e+06
0.84816,0.2556,3.2828e+06
0.87463,0.14637,3.2831e+06
0.85437,0.24746,3.2831e+06
0.80275,0.4014,3.2832e+06
0.81201,0.42681,3.2835e+06
0.82331,0.25213,3.2836e+06
0.75674,0.12733,3.2847e+06
0.84387,0.41829,3.2848e+06
0.8551,0.3443,3.285e+06
0.84013,0.21683,3.2857e+06
0.88288,0.2783,3.2858e+06
0.84707,0.35189,3.286e+06
0.84293,0.26883,3.287e+06
0.82206,0.1853,3.2876e+06
0.75342,0.16453,3.2881e+06
0.8606,0.26804,3.2884e+06
0.84936,0.48745,3.2884e+06
0.83145,0.3127,3.2889e+06
0.74403,0.47703,3.2896e+06
0.79491,0.41971,3.2898e+06
0.7861,0.42656,3.2902e+06
0.84842,0.17235,3.2903e+06
0.79117,0.38671,3.2907e+06
0.71505,0.14972,3.2908e+06
0.85695,0.43656,3.291e+06
0.77791,0.3646,3.291e+06
0.89479,0.28661,3.2914e+06
0.84696,0.16437,3.2918e+06
0.85721,0.17282,3.2919e+06
0.84257,0.41755,3.2928e+06
0.80408,0.38458,3.2946e+06
0.82169,0.43034,3.2947e+06
0.7102,0.13831,3.295e+06
0.8164,0.28133,3.2951e+06
0.86249,0.42492,3.2952e+06
0.78813,0.38533,3.2963e+06
0.87862,0.4563,3.297e+06
0.84156,0.21698,3.2981e+06
0.85715,0.18237,3.2984e+06
0.87839,0.42777,3.2985e+06
0.87147,0.41825,3.2989e+06
0.87573,0.16817,3.2992e+06
0.72839,0.10914,3.2999e+06
0.83417,0.34122,3.2999e+06
0.85043,0.19716,3.3001e+06
0.89111,0.30304,3.3004e+06
0.87392,0.42554,3.3007e+06
0.89926,0.33188,3.3013e+06
0.84294,0.42347,3.3015e+06
0.7578,0.36326,3.3019e+06
0.85353,0.29127,3.3022e+06
0.88421,0.17381,3.3024e+06
0.86086,0.3147,3.3027e+06
0.90277,0.3116,3.3028e+06
0.71171,0.17029,3.3028e+06
0.79604,0.23731,3.3029e+06
0.82318,0.41086,3.3031e+06
0.86554,0.24827,3.3036e+06
0.86499,0.32408,3.304e+06
0.69752,0.17611,3.3041e+06
0.833,0.42298,3.3042e+06
0.84381,0.14674,3.3049e+06
0.9002,0.1663,3.3055e+06
0.91116,0.3173,3.3055e+06
0.8569,0.36684,3.306e+06
0.87757,0.27993,3.3062e+06
0.84146,0.34747,3.3064e+06
0.70461,0.14241,3.3065e+06
0.86453,0.34975,3.3065e+06
0.77472,0.35683,3.3069e+06
0.89044,0.29552,3.3069e+06
0.80557,0.30401,3.307e+06
0.72375,0.11511,3.3071e+06
0.86484,0.29701,3.3073e+06
0.87704,0.27451,3.3077e+06
0.78743,0.20266,3.3078e+06
0.81683,0.25392,3.308e+06
0.84197,0.39501,3.3082e+06
0.87621,0.17679,3.3084e+06
0.83617,0.19699,3.3087e+06
0.78006,0.19773,3.3093e+06
0.925,0.29071,3.3095e+06
0.88627,0.31961,3.3096e+06
0.88137,0.35956,3.3102e+06
0.88422,0.28734,3.3106e+06
0.76215,0.20976,3.3107e+06
0.80763,0.20773,3.3109e+06
0.83842,0.28703,3.3112e+06
0.84524,0.36174,3.3112e+06
0.88415,0.33809,3.3115e+06
0.95511,0.32008,3.312e+06
0.85346,0.41494,3.312e+06
0.85833,0.33176,3.3121e+06
0.84243,0.3818,3.3122e+06
0.85256,0.23903,3.3125e+06
0.83706,0.35001,3.3143e+06
0.81252,0.30241,3.315e+06
0.87734,0.28472,3.3154e+06
0.8739,0.32578,3.3157e+06
0.83307,0.39447,3.3159e+06
0.9061,0.35194,3.316e+06
0.84428,0.42542,3.316e+06
0.85005,0.43844,3.3161e+06
0.80191,0.24076,3.3161e+06
0.81151,0.43146,3.3164e+06
0.87865,0.32083,3.3165e+06
0.83703,0.46625,3.3168e+06
0.85293,0.32434,3.3171e+06
0.8257,0.17177,3.3174e+06
0.85172,0.3585,3.3175e+06
0.85506,0.3703,3.3178e+06
0.86776,0.357,3.3187e+06
0.8595,0.37416,3.319e+06
0.83082,0.37465,3.319e+06
0.84993,0.28905,3.3198e+06
0.84217,0.39451,3.32e+06
0.88308,0.16672,3.32e+06
0.83277,0.41599,3.3201e+06
0.8915,0.32337,3.3201e+06
0.89271,0.37435,3.3202e+06
0.85969,0.42492,3.3205e+06
0.88484,0.43932,3.3207e+06
0.77571,0.20464,3.3207e+06
0.8494,0.38848,3.3209e+06
0.74237,0.45725,3.3214e+06
0.80175,0.43556,3.3214e+06
0.86073,0.34716,3.3215e+06
0.87042,0.41406,3.3219e+06
0.7639,0.42932,3.3219e+06
0.88756,0.36357,3.3219e+06
0.84291,0.43768,3.3223e+06
0.87675,0.36855,3.3224e+06
0.86935,0.18811,3.3226e+06
0.86831,0.37594,3.3227e+06
0.83667,0.32866,3.3229e+06
0.8917,0.3592,3.3229e+06
0.71253,0.46382,3.3233e+06
0.89558,0.36168,3.3233e+06
0.83577,0.31436,3.3234e+06
0.7532,0.24248,3.3239e+06
0.90317,0.34363,3.3239e+06
0.82064,0.3604,3.3245e+06
0.9274,0.35393,3.3251e+06
0.91241,0.41221,3.3252e+06
0.92994,0.36044,3.3252e+06
0.82027,0.35972,3.3255e+06
0.86466,0.16987,3.3255e+06
0.77734,0.38589,3.3256e+06
0.86825,0.39758,3.3258e+06
0.82486,0.37238,3.3266e+06
0.85204,0.24158,3.3268e+06
0.80213,0.42503,3.3268e+06
0.82749,0.37492,3.3268e+06
0.88903,0.33786,3.3274e+06
0.85617,0.36514,3.3274e+06
0.81893,0.40879,3.3274e+06
0.88256,0.36378,3.3275e+06
0.86301,0.25909,3.3276e+06
0.92118,0.38016,3.328e+06
0.84146,0.47281,3.328e+06
0.8946,0.33993,3.3282e+06
0.78984,0.37352,3.3286e+06
0.88751,0.37275,3.3286e+06
0.89833,0.30696,3.3287e+06
0.79536,0.20832,3.3289e+06
0.90518,0.35074,3.329e+06
0.84243,0.38021,3.329e+06
0.88315,0.3422,3.3293e+06
0.8051,0.39539,3.3296e+06
0.84606,0.37693,3.3297e+06
0.91437,0.31737,3.3297e+06
0.77368,0.42412,3.3298e+06
0.82397,0.39283,3.3299e+06
0.88773,0.32311,3.3299e+06
0.83562,0.4022,3.33e+06
0.91389,0.36336,3.3306e+06
0.84659,0.37104,3.3307e+06
0.91286,0.34402,3.3308e+06
0.818,0.3263,3.3309e+06
0.8184,0.19874,3.3312e+06
0.89385,0.258,3.3312e+06
0.87549,0.17248,3.3314e+06
0.91407,0.16757,3.3314e+06
0.89708,0.14566,3.3316e+06
0.89333,0.32356,3.3317e+06
0.91832,0.36296,3.3319e+06
0.86233,0.15771,3.332e+06
0.87426,0.26775,3.3321e+06
0.82403,0.38666,3.3321e+06
0.90005,0.27598,3.3326e+06
0.88554,0.22326,3.3326e+06
0.74433,0.48031,3.3327e+06
0.90847,0.27891,3.3328e+06
0.88609,0.27682,3.3331e+06
0.75233,0.50002,3.3332e+06
0.83043,0.39652,3.3334e+06
0.84336,0.40066,3.3335e+06
0.82708,0.32064,3.3335e+06
0.84225,0.31267,3.3336e+06
0.78036,0.43824,3.3336e+06
0.79286,0.18609,3.3337e+06
0.89039,0.30844,3.3339e+06
0.84084,0.43601,3.3339e+06
0.73906,0.47208,3.3341e+06
0.76112,0.49126,3.3343e+06
0.89052,0.32708,3.3347e+06
0.78324,0.19993,3.3356e+06
0.79341,0.39597,3.3357e+06
0.9362,0.44833,3.3362e+06
0.89401,0.34877,3.3363e+06
0.86339,0.38755,3.3363e+06
0.85307,0.2433,3.3364e+06
0.80294,0.18448,3.3365e+06
0.77488,0.48592,3.3366e+06
0.89684,0.3344,3.3366e+06
0.89761,0.2881,3.3369e+06
0.82871,0.3657,3.3371e+06
0.91314,0.30803,3.3371e+06
0.80046,0.23082,3.3375e+06
0.84355,0.42482,3.3375e+06
0.8196,0.20506,3.3376e+06
0.73729,0.50916,3.3377e+06
0.90099,0.31152,3.3383e+06
0.84169,0.34986,3.3384e+06
0.82654,0.41992,3.3384e+06
0.75267,0.48273,3.3388e+06
0.84642,0.27447,3.3392e+06
0.8954,0.18013,3.3395e+06
0.87029,0.46507,3.3397e+06
0.91211,0.33428,3.3397e+06
0.90706,0.16747,3.34e+06
0.79835,0.3562,3.3402e+06
0.84095,0.38911,3.3407e+06
0.88283,0.34507,3.3407e+06
0.91354,0.35342,3.3408e+06
0.81591,0.40737,3.3425e+06
0.8876,0.31856,3.3426e+06
0.80833,0.18558,3.3428e+06
0.75645,0.37364,3.3428e+06
0.8403,0.35103,3.343e+06
0.80288,0.40867,3.343e+06
0.79282,0.27412,3.3432e+06
0.82067,0.41657,3.3432e+06
0.92971,0.475,3.3441e+06
0.87012,0.23228,3.3443e+06
0.80718,0.33744,3.3444e+06
0.7786,0.37284,3.345e+06
0.75214,0.43443,3.3451e+06
0.88412,0.17213,3.3456e+06
0.8062,0.2148,3.3464e+06
0.81011,0.17839,3.3465e+06
0.81528,0.36565,3.3467e+06
0.91066,0.35501,3.3468e+06
0.77791,0.34581,3.3469e+06
0.86618,0.14534,3.3481e+06
0.74462,0.43621,3.3482e+06
0.76453,0.33838,3.3482e+06
0.79633,0.38774,3.3482e+06
0.8264,0.3964,3.3482e+06
0.88058,0.19418,3.3485e+06
0.89814,0.16249,3.349e+06
0.89141,0.29817,3.3494e+06
0.94251,0.3523,3.3494e+06
0.87008,0.42305,3.3497e+06
0.83208,0.42742,3.3498e+06
0.81961,0.3762,3.3499e+06
0.83795,0.40235,3.3501e+06
0.95065,0.17502,3.3504e+06
0.91146,0.33377,3.3505e+06
0.78164,0.21523,3.3505e+06
0.79534,0.45429,3.3512e+06
0.76293,0.34103,3.3514e+06
0.86429,0.17504,3.3521e+06
0.8155,0.37166,3.3522e+06
0.77654,0.34144,3.3524e+06
0.83743,0.37894,3.3526e+06
0.853,0.35636,3.3528e+06
0.8549,0.22169,3.3529e+06
0.88272,0.14552,3.3532e+06
0.81602,0.38287,3.3533e+06
0.9076,0.13953,3.3534e+06
0.84341,0.35133,3.3536e+06
0.82959,0.38866,3.354e+06
0.84421,0.23898,3.3541e+06
0.80711,0.37517,3.3542e+06
0.99438,0.36254,3.3542e+06
0.81775,0.40045,3.3544e+06
0.88043,0.13864,3.3545e+06
0.79535,0.3922,3.3552e+06
0.76627,0.3427,3.3553e+06
0.82327,0.38472,3.3554e+06
0.88053,0.17667,3.3558e+06
0.83922,0.29128,3.3559e+06
0.93038,0.35582,3.3563e+06
0.85415,0.39125,3.3565e+06
0.79586,0.3879,3.3566e+06
0.88822,0.12484,3.3567e+06
0.84866,0.3063,3.3569e+06
0.82713,0.35256,3.3573e+06
0.80399,0.3198,3.3576e+06
0.84372,0.38639,3.3576e+06
0.83915,0.38474,3.358e+06
0.81688,0.39835,3.3581e+06
0.95804,0.46559,3.3582e+06
0.88923,0.29102,3.3582e+06
0.8938,0.3234,3.3584e+06
0.86488,0.36476,3.359e+06
0.74822,0.34213,3.3591e+06
0.90978,0.16489,3.3594e+06
0.74259,0.34121,3.3595e+06
0.86554,0.38068,3.3601e+06
0.8998,0.16768,3.3602e+06
0.83849,0.39578,3.3611e+06
0.94073,0.14433,3.3617e+06
0.84747,0.29259,3.362e+06
0.95789,0.19389,3.3622e+06
0.8578,0.36681,3.3624e+06
0.76013,0.34521,3.3625e+06
0.80296,0.42365,3.3627e+06
0.84045,0.33215,3.3631e+06
0.82447,0.44073,3.3633e+06
0.80365,0.41692,3.3634e+06
0.8773,0.41392,3.3643e+06
0.80506,0.30302,3.3646e+06
0.77647,0.33637,3.3649e+06
0.84447,0.38103,3.3652e+06
0.85804,0.38011,3.3657e+06
0.88657,0.17519,3.3658e+06
0.8406,0.42742,3.3662e+06
0.7616,0.33779,3.3664e+06
0.72983,0.35304,3.3664e+06
0.90312,0.17353,3.3667e+06
0.88637,0.18855,3.367e+06
0.83328,0.40042,3.3673e+06
0.81775,0.44493,3.3674e+06
0.83565,0.265,3.3674e+06
0.8121,0.4148,3.3677e+06
0.77332,0.305,3.3677e+06
0.83193,0.44971,3.3679e+06
0.91434,0.36857,3.3681e+06
0.79542,0.32692,3.3683e+06
0.83898,0.095657,3.3683e+06
0.83858,0.46299,3.3684e+06
0.82556,0.41487,3.3686e+06
0.87305,0.36518,3.3687e+06
0.7457,0.52993,3.3689e+06
0.86479,0.3141,3.3689e+06
0.78001,0.28385,3.3689e+06
0.79151,0.45434,3.3689e+06
0.80869,0.4208,3.3691e+06
0.80841,0.39503,3.3693e+06
0.94107,0.15306,3.3693e+06
0.71748,0.35069,3.3694e+06
0.81419,0.46979,3.3696e+06
0.72267,0.33708,3.3697e+06
0.83809,0.366,3.3699e+06
0.81672,0.41187,3.37e+06
0.95807,0.16245,3.37e+06
0.76576,0.27086,3.3706e+06
0.95141,0.48738,3.371e+06
0.85375,0.12344,3.3713e+06
0.87094,0.15609,3.3717e+06
0.85399,0.49885,3.3727e+06
0.84144,0.13681,3.3727e+06
0.81777,0.40609,3.3729e+06
0.82236,0.27626,3.373e+06
0.80464,0.46986,3.3733e+06
0.77182,0.45497,3.374e+06
0.79025,0.3954,3.3744e+06
0.74361,0.54166,3.3744e+06
0.79108,0.43594,3.3747e+06
0.88102,0.36582,3.3747e+06
0.76695,0.28319,3.3747e+06
0.86308,0.2478,3.3749e+06
0.91913,0.16896,3.3752e+06
0.82306,0.43421,3.3753e+06
0.91834,0.3621,3.3756e+06
0.7734,0.31424,3.3758e+06
0.84121,0.39514,3.3763e+06
0.84396,0.14045,3.3768e+06
0.87377,0.33628,3.3768e+06
0.82395,0.47797,3.3775e+06
0.76837,0.26953,3.3776e+06
0.79269,0.19691,3.3782e+06
0.80444,0.40443,3.3786e+06
0.85104,0.33809,3.3786e+06
0.81811,0.28535,3.379e+06
0.787,0.46875,3.3797e+06
0.87858,0.24018,3.3798e+06
0.85552,0.21253,3.3799e+06
0.7376,0.34557,3.38e+06
0.87805,0.28591,3.3805e+06
0.95316,0.13877,3.3815e+06
0.73785,0.24386,3.3816e+06
0.78471,0.48523,3.382e+06
0.77788,0.42845,3.382e+06
0.77667,0.46628,3.3822e+06
0.92119,0.17368,3.3822e+06
0.86945,0.4023,3.3823e+06
0.8979,0.33898,3.3824e+06
0.85228,0.20866,3.383e+06
0.90621,0.19896,3.3836e+06
0.83951,0.31864,3.3837e+06
0.85188,0.25784,3.3849e+06
0.81802,0.44079,3.3855e+06
0.88887,0.20239,3.3865e+06
0.91552,0.1489,3.3866e+06
0.85999,0.39477,3.3867e+06
0.83883,0.15559,3.3869e+06
0.84554,0.4815,3.3869e+06
0.82493,0.12655,3.3874e+06
0.82762,0.45114,3.3877e+06
0.8592,0.14516,3.3877e+06
0.90328,0.16566,3.388e+06
0.90503,0.15453,3.3888e+06
0.85361,0.40091,3.3889e+06
0.86828,0.34425,3.3891e+06
0.83405,0.45499,3.3901e+06
0.86968,0.24916,3.3905e+06
0.83862,0.45612,3.3906e+06
0.8322,0.29929,3.3906e+06
0.87749,0.47617,3.3906e+06
0.86179,0.32676,3.3915e+06
0.93829,0.21794,3.3918e+06
0.96189,0.12727,3.3934e+06
0.84176,0.45337,3.3937e+06
0.90987,0.16149,3.3937e+06
0.81482,0.30723,3.394e+06
0.80292,0.2699,3.3944e+06
0.84912,0.37362,3.3962e+06
0.82904,0.37425,3.3965e+06
0.84959,0.50237,3.397e+06
0.89322,0.17996,3.397e+06
0.89058,0.35983,3.3974e+06
0.88951,0.19759,3.3974e+06
0.88796,0.19211,3.3979e+06
0.85344,0.1615,3.3987e+06
0.90145,0.32275,3.3993e+06
0.89368,0.21185,3.3995e+06
0.92522,0.29756,3.3996e+06
0.76881,0.34447,3.4e+06
0.83984,0.38412,3.4001e+06
0.8966,0.32101,3.4004e+06
0.88233,0.49012,3.4004e+06
0.82466,0.28269,3.4004e+06
0.85042,0.17947,3.4005e+06
0.86306,0.42593,3.4006e+06
0.89706,0.14946,3.4012e+06
0.77799,0.48605,3.4016e+06
0.74851,0.45929,3.4017e+06
0.85367,0.47982,3.4018e+06
0.9504,0.12155,3.4019e+06
0.86569,0.10815,3.4019e+06
0.84545,0.37967,3.4021e+06
0.9184,0.17715,3.4032e+06
0.87889,0.2843,3.4032e+06
0.88884,0.18658,3.4034e+06
0.87059,0.18409,3.4035e+06
0.96302,0.13346,3.404e+06
0.9301,0.22159,3.4042e+06
0.88753,0.34007,3.4047e+06
0.83155,0.16049,3.405e+06
0.91682,0.26076,3.4054e+06
0.83853,0.41077,3.4057e+06
0.78103,0.36143,3.4057e+06
0.88431,0.19761,3.406e+06
0.84787,0.18634,3.4068e+06
0.94271,0.31745,3.4075e+06
0.84671,0.51894,3.4084e+06
0.73373,0.45647,3.4086e+06
0.87866,0.11965,3.4094e+06
0.74843,0.52908,3.4097e+06
0.95884,0.13199,3.4106e+06
0.82387,0.17931,3.4111e+06
0.82022,0.26235,3.4118e+06
0.86432,0.45625,3.412e+06
0.90296,0.14,3.4122e+06
0.75462,0.31824,3.4129e+06
0.8852,0.45266,3.4132e+06
0.87627,0.31573,3.4134e+06
0.9668,0.15864,3.4142e+06
0.8629,0.40751,3.4162e+06
0.73255,0.45359,3.4164e+06
0.89257,0.19836,3.4165e+06
0.83427,0.24349,3.417e+06
0.75179,0.46858,3.417e+06
0.903,0.15049,3.4171e+06
0.9731,0.17377,3.4177e+06
0.90026,0.24674,3.4178e+06
0.99655,0.11365,3.4182e+06
0.74261,0.45802,3.4183e+06
0.99538,0.12672,3.4183e+06
0.85706,0.39332,3.4185e+06
0.70593,0.4484,3.4185e+06
0.88485,0.46042,3.4188e+06
0.84119,0.46316,3.4188e+06
0.82134,0.44975,3.4193e+06
0.92713,0.13524,3.4195e+06
0.75155,0.44209,3.4197e+06
0.84913,0.38625,3.4203e+06
0.83176,0.32513,3.4205e+06
0.73241,0.31975,3.4214e+06
0.86142,0.47899,3.4214e+06
0.85344,0.39634,3.4217e+06
0.95006,0.17624,3.4219e+06
0.9391,0.13691,3.4219e+06
0.76877,0.525,3.422e+06
0.91015,0.3411,3.422e+06
0.76124,0.52781,3.422e+06
0.82582,0.17155,3.4224e+06
0.84937,0.3874,3.4228e+06
0.88847,0.43889,3.4228e+06
0.8867,0.21508,3.4232e+06
0.7833,0.52043,3.4237e+06
0.72112,0.3027,3.424e+06
0.98726,0.20467,3.4245e+06
0.76186,0.51641,3.4245e+06
0.92125,0.3036,3.4246e+06
0.85325,0.4692,3.4247e+06
0.77424,0.52875,3.4248e+06
0.85388,0.52365,3.4248e+06
0.86573,0.48265,3.425e+06
0.8996,0.18149,3.4251e+06
0.81202,0.43894,3.4255e+06
0.83863,0.1614,3.426e+06
0.78934,0.16739,3.4262e+06
0.7579,0.45216,3.4265e+06
0.78903,0.16371,3.4265e+06
0.82464,0.3528,3.4266e+06
0.82137,0.41006,3.4269e+06
0.80282,0.36983,3.4273e+06
0.88213,0.27578,3.4277e+06
0.85647,0.17561,3.4277e+06
0.90566,0.17336,3.4282e+06
0.80879,0.36592,3.4284e+06
0.78955,0.18201,3.4287e+06
0.82334,0.40664,3.4288e+06
0.85171,0.47234,3.4294e+06
0.86795,0.16897,3.4294e+06
0.81125,0.44187,3.4297e+06
0.90304,0.42894,3.431e+06
0.81773,0.52005,3.4314e+06
0.81398,0.42096,3.4314e+06
0.85018,0.50162,3.4316e+06
0.78251,0.16625,3.4325e+06
0.87964,0.17025,3.4325e+06
0.80882,0.16047,3.4329e+06
0.78909,0.52021,3.433e+06
0.87449,0.42462,3.4335e+06
0.7361,0.32189,3.4347e+06
0.75485,0.34404,3.4352e+06
0.89022,0.42899,3.4352e+06
0.82539,0.16672,3.4353e+06
0.81457,0.1412,3.4357e+06
0.92556,0.43594,3.4357e+06
0.82695,0.38275,3.4362e+06
0.79326,0.43859,3.4364e+06
0.78997,0.12636,3.4373e+06
0.86886,0.53566,3.4376e+06
0.88023,0.4558,3.4376e+06
0.92886,0.13729,3.4377e+06
0.8993,0.15846,3.438e+06
0.76873,0.369,3.438e+06
0.8045,0.38357,3.4381e+06
0.7925,0.091956,3.4381e+06
0.9146,0.14692,3.4381e+06
0.80738,0.52687,3.4384e+06
0.86549,0.16029,3.4394e+06
0.80347,0.4427,3.4397e+06
0.7729,0.15157,3.4401e+06
0.76741,0.36759,3.4402e+06
0.80338,0.3729,3.4404e+06
0.89821,0.45247,3.4405e+06
0.84613,0.17506,3.4408e+06
0.84378,0.4839,3.441e+06
0.84062,0.37171,3.441e+06
0.95359,0.1419,3.4411e+06
0.7769,0.18252,3.4412e+06
0.799,0.1335,3.4416e+06
0.97028,0.16463,3.4417e+06
0.91599,0.30938,3.442e+06
0.86891,0.20637,3.4424e+06
0.87925,0.43144,3.4425e+06
0.77505,0.32721,3.443e+06
0.74426,0.1881,3.4431e+06
0.84886,0.090463,3.4432e+06
0.87581,0.17833,3.4434e+06
0.76677,0.36355,3.4435e+06
0.87838,0.43349,3.4438e+06
0.86739,0.1627,3.4438e+06
0.7754,0.18127,3.4451e+06
0.8319,0.47444,3.4452e+06
0.81563,0.38974,3.4453e+06
0.82469,0.38101,3.4453e+06
0.84577,0.47564,3.4457e+06
0.80215,0.10504,3.4457e+06
0.91572,0.13256,3.4459e+06
0.83014,0.47922,3.4464e+06
0.74758,0.35415,3.4465e+06
0.80439,0.49042,3.4471e+06
0.7846,0.38799,3.4472e+06
0.8376,0.15443,3.4478e+06
0.85668,0.18216,3.4479e+06
0.88791,0.13705,3.4486e+06
0.86909,0.14837,3.4487e+06
0.81954,0.35706,3.4489e+06
0.79194,0.39552,3.4498e+06
0.82431,0.5154,3.4499e+06
0.87299,0.18452,3.4505e+06
0.85349,0.23798,3.4505e+06
0.81439,0.45073,3.4506e+06
0.84581,0.45372,3.4507e+06
0.85949,0.51725,3.4508e+06
0.97046,0.14237,3.451e+06
0.80723,0.33768,3.4515e+06
0.83073,0.49705,3.4515e+06
0.81092,0.21893,3.4516e+06
0.85948,0.17686,3.4519e+06
0.80912,0.48933,3.4519e+06
0.79498,0.11605,3.4522e+06
0.84941,0.20968,3.4523e+06
0.82637,0.24337,3.4523e+06
0.88715,0.51351,3.4523e+06
0.80547,0.3835,3.4524e+06
0.84762,0.20883,3.4526e+06
0.82055,0.49659,3.4531e+06
0.79304,0.33099,3.4531e+06
0.73865,0.36955,3.4539e+06
0.85657,0.1936,3.4543e+06
0.85814,0.52507,3.4544e+06
0.85511,0.20103,3.4544e+06
0.76701,0.38055,3.4546e+06
0.82519,0.4909,3.4546e+06
0.87452,0.52173,3.4547e+06
0.82963,0.48941,3.4548e+06
0.80397,0.26357,3.4548e+06
0.84337,0.44701,3.4549e+06
0.86254,0.55745,3.4551e+06
0.82797,0.4901,3.4551e+06
0.82517,0.3955,3.4555e+06
0.81452,0.48035,3.4557e+06
0.85739,0.24129,3.4557e+06
0.87843,0.23866,3.4558e+06
0.83595,0.43563,3.4559e+06
0.76269,0.42401,3.4561e+06
0.78764,0.11128,3.4562e+06
0.77632,0.091292,3.4562e+06
0.80889,0.50267,3.4568e+06
0.73213,0.33712,3.4568e+06
0.82374,0.53914,3.4572e+06
0.80921,0.50571,3.4573e+06
0.80353,0.12432,3.4574e+06
0.75791,0.38854,3.4576e+06
0.81938,0.41787,3.4579e+06
0.81352,0.1085,3.4582e+06
0.82225,0.52292,3.4582e+06
0.89095,0.47129,3.4585e+06
0.82945,0.51625,3.4586e+06
0.79125,0.5138,3.4587e+06
0.88365,0.51828,3.4588e+06
0.90094,0.22113,3.4589e+06
0.70765,0.29773,3.4592e+06
0.80041,0.42839,3.4592e+06
0.83851,0.23853,3.4593e+06
0.83425,0.50822,3.4594e+06
0.80091,0.51391,3.4598e+06
0.80448,0.43086,3.4599e+06
0.89397,0.44359,3.4599e+06
0.81173,0.54623,3.46e+06
0.81868,0.23061,3.4601e+06
0.80832,0.26048,3.4602e+06
0.8107,0.49312,3.4603e+06
0.86037,0.13207,3.4608e+06
0.73967,0.33756,3.4609e+06
0.89233,0.45901,3.4612e+06
0.79849,0.10783,3.4612e+06
0.82106,0.50306,3.4613e+06
0.82914,0.19662,3.4614e+06
0.88882,0.54408,3.4614e+06
0.89317,0.43414,3.4615e+06
0.81998,0.22967,3.4616e+06
0.82036,0.28189,3.4617e+06
0.91882,0.14367,3.4621e+06
0.83221,0.53854,3.4623e+06
0.90458,0.4272,3.4623e+06
0.83832,0.41247,3.4624e+06
0.89209,0.5041,3.4626e+06
0.8153,0.50821,3.4626e+06
0.8549,0.55218,3.4627e+06
0.85278,0.54728,3.4629e+06
0.85475,0.15595,3.4629e+06
0.83978,0.24433,3.4631e+06
0.8962,0.47131,3.4631e+06
0.72761,0.32296,3.4631e+06
0.78259,0.12792,3.4635e+06
0.83238,0.1189,3.4635e+06
0.83829,0.53958,3.4636e+06
0.792,0.34359,3.4638e+06
0.88117,0.5225,3.4639e+06
0.83115,0.17856,3.4641e+06
0.87167,0.18278,3.4643e+06
0.87364,0.42306,3.4647e+06
0.80563,0.37892,3.465e+06
0.77118,0.088775,3.4654e+06
0.7784,0.1273,3.4658e+06
0.72732,0.33733,3.4659e+06
0.73033,0.34985,3.466e+06
0.68889,0.26382,3.4661e+06
0.8741,0.18981,3.4673e+06
0.77589,0.34627,3.4674e+06
0.67337,0.24627,3.4674e+06
0.79685,0.086549,3.4675e+06
0.83837,0.36603,3.4675e+06
0.80932,0.51848,3.4676e+06
0.82111,0.3872,3.4676e+06
0.80493,0.39072,3.4678e+06
0.82806,0.1021,3.4679e+06
0.81339,0.12988,3.4688e+06
0.81905,0.25898,3.4692e+06
0.82987,0.2308,3.4694e+06
0.91393,0.47068,3.4697e+06
0.80361,0.4368,3.4698e+06
0.82461,0.36889,3.4699e+06
0.75468,0.37298,3.47e+06
0.80969,0.24038,3.4707e+06
0.78164,0.30684,3.4708e+06
0.72461,0.34369,3.4708e+06
0.78269,0.16789,3.4716e+06
0.80265,0.51522,3.4719e+06
0.81611,0.16283,3.4721e+06
0.75084,0.37057,3.4725e+06
0.80773,0.42296,3.4732e+06
0.79912,0.43416,3.4733e+06
0.73568,0.34685,3.4737e+06
0.81654,0.425,3.4742e+06
0.76837,0.31385,3.4749e+06
0.8218,0.39064,3.4749e+06
0.80183,0.46327,3.4751e+06
0.92498,0.46994,3.4752e+06
0.82761,0.27783,3.4754e+06
0.83989,0.29271,3.4756e+06
0.83312,0.53141,3.4766e+06
0.85923,0.47354,3.4768e+06
0.77851,0.31725,3.4773e+06
0.79376,0.31355,3.4775e+06
0.89173,0.44031,3.4778e+06
0.82235,0.29304,3.4781e+06
0.8306,0.49219,3.4786e+06
0.76015,0.32083,3.479e+06
0.81959,0.27569,3.4793e+06
0.74687,0.37329,3.4796e+06
0.89824,0.40345,3.4798e+06
0.89302,0.44337,3.4798e+06
0.83569,0.065617,3.4802e+06
0.83708,0.205,3.4806e+06
0.83219,0.22892,3.4813e+06
0.80642,0.34742,3.4815e+06
0.80457,0.49488,3.4821e+06
0.82035,0.32146,3.4821e+06
0.80934,0.093617,3.4822e+06
0.71424,0.31363,3.4823e+06
0.84393,0.53841,3.4827e+06
0.77556,0.29369,3.4827e+06
0.92331,0.54869,3.4829e+06
0.75628,0.32389,3.4831e+06
0.88778,0.45244,3.4832e+06
0.91139,0.44528,3.4833e+06
0.82468,0.3281,3.4834e+06
0.72656,0.31257,3.4834e+06
0.82693,0.093706,3.4837e+06
0.85294,0.30341,3.4838e+06
0.72117,0.35969,3.4838e+06
0.78298,0.13619,3.4839e+06
0.92599,0.46725,3.484e+06
0.81031,0.10474,3.4841e+06
0.85647,0.51798,3.4842e+06
0.90282,0.42411,3.4843e+06
0.88224,0.25926,3.4845e+06
0.83587,0.077047,3.4849e+06
0.79889,0.20922,3.4849e+06
0.76407,0.47009,3.4851e+06
0.77706,0.2852,3.4852e+06
0.8975,0.41517,3.4853e+06
0.72259,0.37925,3.4853e+06
0.75442,0.28557,3.4855e+06
0.82903,0.51846,3.4857e+06
0.89723,0.54716,3.4857e+06
0.81234,0.20807,3.4858e+06
0.77376,0.16811,3.4858e+06
0.83582,0.30377,3.4859e+06
0.87527,0.40032,3.4859e+06
0.90904,0.42178,3.4859e+06
0.82093,0.076098,3.4863e+06
0.77829,0.15677,3.4864e+06
0.8976,0.13988,3.4867e+06
0.84003,0.35947,3.487e+06
0.80471,0.24925,3.4874e+06
0.82923,0.053348,3.4875e+06
0.72817,0.33765,3.4876e+06
0.80126,0.20768,3.488e+06
0.93678,0.46535,3.488e+06
0.82714,0.084607,3.4882e+06
0.85043,0.5354,3.4887e+06
0.8362,0.34192,3.4889e+06
0.80107,0.14395,3.4889e+06
0.8289,0.19549,3.49e+06
0.78801,0.29689,3.4901e+06
0.87808,0.10927,3.4903e+06
0.82217,0.057526,3.4904e+06
0.83141,0.35251,3.4904e+06
0.78206,0.19605,3.4908e+06
0.76617,0.19707,3.4908e+06
0.78115,0.43794,3.4909e+06
0.70828,0.29832,3.4912e+06
0.77327,0.42807,3.4916e+06
0.85808,0.28965,3.4919e+06
0.78323,0.217,3.492e+06
0.81048,0.058474,3.4923e+06
0.86011,0.20996,3.4923e+06
0.8116,0.090309,3.4929e+06
0.78421,0.46803,3.4935e+06
0.80386,0.50756,3.4935e+06
0.83009,0.04266,3.4939e+06
0.86253,0.20421,3.4941e+06
0.84078,0.2046,3.4942e+06
0.79152,0.12087,3.4945e+06
0.97733,0.53715,3.4946e+06
0.80023,0.11606,3.4946e+06
0.95131,0.55961,3.4946e+06
0.84113,0.34229,3.4949e+06
0.86064,0.35776,3.4951e+06
0.82092,0.30827,3.4951e+06
0.74478,0.39013,3.4954e+06
0.86284,0.085679,3.4956e+06
0.8479,0.32047,3.496e+06
0.83659,0.1841,3.4962e+06
0.72672,0.4044,3.4967e+06
0.82134,0.10605,3.4969e+06
0.89313,0.54672,3.497e+06
0.88904,0.54459,3.497e+06
0.9444,0.52449,3.4972e+06
0.85862,0.43163,3.4972e+06
0.82648,0.32114,3.4973e+06
0.67918,0.29608,3.4975e+06
0.83191,0.30723,3.4977e+06
0.77396,0.16949,3.4978e+06
0.84226,0.28505,3.4978e+06
0.69244,0.2575,3.4978e+06
0.82366,0.33312,3.4979e+06
0.76728,0.28547,3.498e+06
0.74001,0.21632,3.4981e+06
0.77419,0.3643,3.4981e+06
0.82196,0.28787,3.4983e+06
0.92915,0.50746,3.4985e+06
0.87353,0.54433,3.4987e+06
0.84412,0.32615,3.4988e+06
0.78055,0.47923,3.4994e+06
0.69329,0.31822,3.4994e+06
0.84924,0.33793,3.4994e+06
0.90529,0.15673,3.4999e+06
0.923,0.57575,3.5001e+06
0.82654,0.30207,3.5003e+06
0.79843,0.14387,3.5003e+06
0.77327,0.16859,3.5009e+06
0.80448,0.29981,3.501e+06
0.82535,0.52022,3.5012e+06
0.92633,0.53458,3.5016e+06
0.82346,0.31449,3.5016e+06
0.70609,0.25035,3.5019e+06
0.73304,0.36348,3.502e+06
0.96877,0.54275,3.502e+06
0.80703,0.34439,3.502e+06
0.80418,0.14416,3.5022e+06
0.85652,0.21177,3.5023e+06
0.92666,0.52932,3.5029e+06
0.99724,0.13028,3.5029e+06
0.8016,0.084722,3.5031e+06
0.80434,0.51897,3.5032e+06
0.83631,0.27541,3.5034e+06
0.70556,0.26857,3.5036e+06
0.7659,0.31376,3.5036e+06
0.82954,0.32619,3.504e+06
0.69403,0.31956,3.504e+06
0.84865,0.35258,3.5041e+06
0.87992,0.57055,3.5042e+06
0.75451,0.30053,3.5042e+06
0.88364,0.22607,3.5045e+06
0.70325,0.28989,3.5047e+06
0.87571,0.33435,3.5048e+06
0.80889,0.27354,3.5049e+06
0.7966,0.31025,3.505e+06
0.7749,0.33604,3.5054e+06
0.80502,0.30123,3.5054e+06
0.76565,0.15408,3.5055e+06
0.94275,0.53853,3.5056e+06
0.87232,0.3769,3.5057e+06
0.85024,0.39522,3.5057e+06
0.84681,0.34601,3.5058e+06
0.78645,0.37146,3.5058e+06
0.76086,0.33281,3.5059e+06
0.71506,0.3827,3.506e+06
0.91627,0.44997,3.5061e+06
0.82213,0.31756,3.5062e+06
0.75667,0.43184,3.5062e+06
0.73393,0.35357,3.5065e+06
0.92015,0.56261,3.5065e+06
0.76593,0.47356,3.5068e+06
0.72801,0.24242,3.5068e+06
0.7568,0.42108,3.5069e+06
0.84925,0.29799,3.5072e+06
0.73681,0.21003,3.5073e+06
0.74956,0.36868,3.5077e+06
0.77455,0.29198,3.5077e+06
0.72343,0.25329,3.5078e+06
0.94442,0.53126,3.5079e+06
0.85984,0.30053,3.5079e+06
0.71472,0.18464,3.5081e+06
0.81293,0.17234,3.5086e+06
0.8204,0.33371,3.5088e+06
0.81363,0.3275,3.5093e+06
0.86461,0.38394,3.5093e+06
0.82591,0.55422,3.5094e+06
0.82421,0.565,3.5095e+06
0.84671,0.30665,3.5095e+06
0.83741,0.29386,3.5095e+06
0.87206,0.35969,3.5096e+06
0.74563,0.47043,3.5098e+06
0.72037,0.312,3.5098e+06
0.80537,0.50888,3.51e+06
0.71957,0.39605,3.5101e+06
0.83164,0.28977,3.5103e+06
0.77535,0.26413,3.5103e+06
0.86656,0.26216,3.5105e+06
0.70547,0.32266,3.5105e+06
0.80158,0.26037,3.5107e+06
0.84433,0.38544,3.5109e+06
0.76243,0.24399,3.5112e+06
0.8436,0.26747,3.5118e+06
0.77316,0.28031,3.5118e+06
0.74885,0.29053,3.5122e+06
0.73898,0.19528,3.5123e+06
0.74992,0.12245,3.5125e+06
0.904,0.45143,3.5126e+06
0.82341,0.13286,3.5126e+06
0.77094,0.23787,3.5128e+06
0.8019,0.33153,3.513e+06
0.75753,0.37239,3.5132e+06
0.82189,0.31928,3.5141e+06
0.82691,0.25802,3.5142e+06
0.86524,0.3653,3.5145e+06
0.73904,0.34753,3.5145e+06
0.85507,0.34495,3.5146e+06
0.74598,0.26043,3.5149e+06
0.76172,0.26237,3.515e+06
0.76007,0.34793,3.5154e+06
0.72775,0.18424,3.5156e+06
0.82578,0.41049,3.5157e+06
0.88181,0.30764,3.5159e+06
0.80114,0.27076,3.5159e+06
0.76279,0.45208,3.516e+06
0.86745,0.55651,3.5161e+06
0.85962,0.31293,3.5162e+06
0.75837,0.37435,3.5166e+06
0.82638,0.30248,3.5168e+06
0.89052,0.21158,3.5173e+06
0.67937,0.39521,3.5177e+06
0.69535,0.21445,3.5178e+06
0.85523,0.26011,3.5187e+06
0.82794,0.5601,3.5189e+06
0.85991,0.23245,3.5192e+06
0.7419,0.30784,3.5192e+06
0.72216,0.24891,3.5193e+06
0.81074,0.30469,3.5194e+06
0.78868,0.43904,3.5195e+06
0.77547,0.12145,3.5195e+06
0.81138,0.39121,3.52e+06
0.83514,0.22654,3.5201e+06
0.7764,0.34578,3.5204e+06
0.75981,0.31021,3.5212e+06
0.73274,0.23669,3.5212e+06
0.74982,0.37718,3.5213e+06
0.85192,0.2627,3.5214e+06
0.79351,0.43559,3.5215e+06
0.79937,0.41287,3.5215e+06
0.69368,0.17398,3.5215e+06
0.76317,0.22992,3.5215e+06
0.78977,0.33862,3.5215e+06
0.77678,0.26892,3.5217e+06
0.77909,0.29866,3.522e+06
0.81872,0.30096,3.5223e+06
0.76104,0.48232,3.5223e+06
0.78485,0.12091,3.5224e+06
0.70859,0.14927,3.5226e+06
0.69398,0.34815,3.5227e+06
0.82409,0.34788,3.5229e+06
0.83336,0.30443,3.5234e+06
0.82439,0.41576,3.5236e+06
0.94877,0.55435,3.5237e+06
0.83145,0.28818,3.5237e+06
0.86479,0.51974,3.5239e+06
0.76504,0.21085,3.5242e+06
0.77191,0.19122,3.5245e+06
0.77658,0.11255,3.5246e+06
0.77323,0.28306,3.5246e+06
0.7964,0.18804,3.5249e+06
0.80802,0.27831,3.5251e+06
0.69099,0.16987,3.5253e+06
0.72915,0.22132,3.5254e+06
0.71237,0.36243,3.5255e+06
0.86677,0.56209,3.5255e+06
0.7457,0.37316,3.5256e+06
0.77005,0.22655,3.5262e+06
0.74783,0.27809,3.5262e+06
0.79224,0.30399,3.5264e+06
0.78785,0.42058,3.5265e+06
0.775,0.25167,3.5268e+06
0.87877,0.40516,3.5268e+06
0.86976,0.19083,3.527e+06
0.77743,0.45326,3.5271e+06
0.87327,0.29524,3.5272e+06
0.82014,0.13363,3.5275e+06
0.71063,0.36197,3.5283e+06
0.84396,0.55772,3.5283e+06
0.92481,0.52148,3.5285e+06
0.71038,0.20869,3.5288e+06
0.88077,0.19323,3.5289e+06
0.79562,0.16524,3.529e+06
0.79259,0.11915,3.5292e+06
0.7294,0.38788,3.5293e+06
0.6637,0.41607,3.5294e+06
0.83073,0.28578,3.5298e+06
0.90598,0.43542,3.5304e+06
0.7988,0.18521,3.5304e+06
0.73137,0.17152,3.5306e+06
0.82522,0.17608,3.5311e+06
0.77864,0.098006,3.5313e+06
0.805,0.35538,3.5315e+06
0.86863,0.4273,3.5316e+06
0.97701,0.54911,3.5319e+06
0.72698,0.36351,3.532e+06
0.73548,0.1107,3.5321e+06
0.88456,0.19563,3.5323e+06
0.72497,0.24643,3.5324e+06
0.74168,0.21364,3.5324e+06
0.86139,0.43242,3.5325e+06
0.81369,0.2092,3.5326e+06
0.67484,0.38453,3.5332e+06
0.82865,0.42538,3.5338e+06
0.71184,0.2566,3.5338e+06
0.80095,0.43275,3.5339e+06
0.80092,0.15085,3.5347e+06
0.688,0.27004,3.5347e+06
0.884,0.27803,3.5347e+06
0.79805,0.11338,3.5348e+06
0.80582,0.30946,3.535e+06
0.82204,0.30799,3.535e+06
0.98851,0.53493,3.5353e+06
0.75707,0.093985,3.5354e+06
0.79223,0.11304,3.5356e+06
0.78292,0.46164,3.5359e+06
0.75834,0.14763,3.536e+06
0.85486,0.3471,3.536e+06
0.88806,0.29518,3.5362e+06
0.97064,0.54733,3.5364e+06
0.75703,0.47325,3.5365e+06
0.73631,0.38281,3.5365e+06
0.77175,0.32525,3.5369e+06
0.79066,0.40407,3.5369e+06
0.68544,0.38602,3.5372e+06
0.78398,0.14198,3.5373e+06
0.79618,0.22918,3.5374e+06
0.77973,0.34505,3.5377e+06
0.73887,0.23513,3.5377e+06
0.69827,0.39871,3.5378e+06
0.79663,0.21963,3.5379e+06
0.80196,0.11733,3.5381e+06
0.72047,0.25564,3.5383e+06
0.86308,0.29082,3.5383e+06
0.83472,0.323,3.5386e+06
0.83787,0.28865,3.5386e+06
0.87655,0.27583,3.5387e+06
0.83044,0.30452,3.5388e+06
0.84967,0.45331,3.5389e+06
0.77424,0.45801,3.5392e+06
0.79434,0.15138,3.5394e+06
0.95002,0.58885,3.5396e+06
0.7953,0.22499,3.5398e+06
0.69331,0.37723,3.5398e+06
0.80139,0.2364,3.5398e+06
0.85395,0.29628,3.54e+06
0.76968,0.25624,3.5404e+06
0.86705,0.41343,3.5405e+06
0.80064,0.46926,3.5406e+06
0.78759,0.14473,3.541e+06
0.86437,0.3601,3.541e+06
0.75667,0.24793,3.5411e+06
0.81793,0.18077,3.5412e+06
0.85184,0.33706,3.5413e+06
0.76811,0.22464,3.5415e+06
0.76598,0.47034,3.5415e+06
0.75656,0.4771,3.5415e+06
0.85891,0.41042,3.5415e+06
0.77805,0.24704,3.5417e+06
0.78881,0.34184,3.5422e+06
0.86617,0.2579,3.5423e+06
0.74763,0.46101,3.5425e+06
0.83032,0.26791,3.5425e+06
0.7326,0.44757,3.5425e+06
0.82782,0.4199,3.5425e+06
0.86452,0.20942,3.5425e+06
0.75137,0.34855,3.5426e+06
0.712,0.1199,3.5429e+06
0.75106,0.3761,3.5429e+06
0.77587,0.47119,3.543e+06
0.81726,0.28611,3.5431e+06
0.70149,0.37032,3.5435e+06
0.72245,0.15821,3.5435e+06
0.7208,0.36018,3.5436e+06
0.85053,0.29211,3.5437e+06
0.81039,0.30013,3.5437e+06
0.743,0.3475,3.5438e+06
0.83328,0.29633,3.5438e+06
0.79635,0.16342,3.544e+06
0.84529,0.40865,3.5445e+06
0.96626,0.52725,3.545e+06
0.84496,0.42102,3.5451e+06
0.71229,0.38174,3.5454e+06
0.79132,0.34551,3.5455e+06
0.70473,0.35565,3.5457e+06
0.71444,0.24627,3.5458e+06
0.83881,0.31811,3.546e+06
0.76683,0.21191,3.5463e+06
0.8229,0.44054,3.5464e+06
0.7363,0.49171,3.5465e+06
0.76296,0.26063,3.5469e+06
0.86863,0.24452,3.5472e+06
0.85543,0.32897,3.5473e+06
0.7241,0.48331,3.5475e+06
0.76299,0.35181,3.5476e+06
0.78824,0.35147,3.5476e+06
0.77856,0.2418,3.5483e+06
0.77904,0.34361,3.5484e+06
0.72048,0.46352,3.5487e+06
0.8489,0.37475,3.5491e+06
0.75583,0.2344,3.5494e+06
0.74854,0.13289,3.5497e+06
0.78254,0.4517,3.5499e+06
0.80883,0.45485,3.55e+06
0.78966,0.43567,3.5501e+06
0.86032,0.21631,3.5508e+06
0.76798,0.4297,3.5509e+06
0.75037,0.35586,3.5511e+06
0.75503,0.35099,3.5512e+06
0.77605,0.48737,3.5514e+06
0.83254,0.25187,3.5514e+06
0.79154,0.43769,3.5514e+06
0.83957,0.37842,3.5514e+06
0.78036,0.24204,3.5515e+06
0.8672,0.26713,3.5515e+06
0.7591,0.42513,3.5516e+06
0.86608,0.3831,3.5517e+06
0.67165,0.37869,3.5518e+06
0.68874,0.13622,3.5519e+06
0.79599,0.45861,3.5523e+06
0.793,0.13635,3.5526e+06
0.73838,0.34823,3.5526e+06
0.75121,0.36991,3.5527e+06
0.72561,0.34727,3.553e+06
0.77048,0.15157,3.5532e+06
0.73303,0.4357,3.5532e+06
0.7175,0.34558,3.5533e+06
0.72826,0.48961,3.5534e+06
0.90179,0.27349,3.5534e+06
0.85101,0.25818,3.5536e+06
0.74342,0.37809,3.5537e+06
0.77463,0.22758,3.5537e+06
0.76838,0.25251,3.5537e+06
0.75022,0.23621,3.5537e+06
0.83036,0.2988,3.5538e+06
0.78074,0.28518,3.554e+06
0.80829,0.16652,3.5542e+06
0.71419,0.39628,3.5544e+06
0.98745,0.53241,3.5544e+06
0.77848,0.16835,3.5546e+06
0.81389,0.13106,3.5548e+06
0.74348,0.38278,3.5554e+06
0.81639,0.29088,3.5555e+06
0.80794,0.47371,3.5556e+06
0.78189,0.26414,3.5562e+06
0.74194,0.39015,3.5566e+06
0.74291,0.35827,3.5566e+06
0.97393,0.53817,3.5567e+06
0.73873,0.2282,3.5571e+06
0.74547,0.34913,3.5577e+06
0.86642,0.23166,3.5583e+06
0.73105,0.2301,3.5583e+06
0.6983,0.45193,3.5591e+06
0.72152,0.49497,3.5593e+06
0.81443,0.27125,3.5594e+06
0.81964,0.43715,3.5595e+06
0.78524,0.2837,3.5596e+06
0.85389,0.31899,3.5599e+06
0.72592,0.49644,3.5601e+06
0.975,0.51425,3.5606e+06
0.85673,0.34987,3.5606e+06
0.83337,0.46226,3.5609e+06
0.8347,0.41853,3.5611e+06
0.75055,0.36547,3.5611e+06
0.87483,0.35982,3.5611e+06
0.71909,0.25723,3.5614e+06
0.91651,0.23853,3.5614e+06
0.82882,0.17432,3.5615e+06
0.6914,0.46987,3.5623e+06
0.79549,0.23591,3.5624e+06
0.71355,0.20545,3.5625e+06
0.81639,0.42067,3.5634e+06
0.96103,0.51424,3.5634e+06
0.74703,0.46266,3.5634e+06
0.85123,0.2718,3.5638e+06
0.72018,0.2148,3.564e+06
0.747,0.36525,3.5644e+06
0.79273,0.41799,3.5645e+06
0.71735,0.41001,3.5647e+06
0.74359,0.4183,3.565e+06
0.78934,0.13311,3.5653e+06
0.77562,0.31224,3.5653e+06
0.78816,0.40603,3.5655e+06
0.78101,0.4262,3.5656e+06
0.75275,0.10279,3.566e+06
0.76557,0.3082,3.5662e+06
0.84118,0.45369,3.5663e+06
0.76365,0.31478,3.5663e+06
0.83192,0.19039,3.5663e+06
0.73868,0.35079,3.5664e+06
0.84098,0.26873,3.5664e+06
0.72017,0.3733,3.5669e+06
0.80924,0.39744,3.567e+06
0.8513,0.34293,3.5672e+06
0.70367,0.14384,3.5673e+06
0.81117,0.12928,3.5677e+06
0.81384,0.2636,3.5678e+06
0.71956,0.37638,3.5681e+06
0.86954,0.32465,3.5687e+06
0.78283,0.13006,3.5688e+06
0.84838,0.4592,3.569e+06
0.71578,0.45434,3.569e+06
0.81351,0.12484,3.5692e+06
0.78541,0.3501,3.5693e+06
0.8187,0.12164,3.5693e+06
0.94307,0.5453,3.5697e+06
0.97731,0.52101,3.5697e+06
0.83304,0.4661,3.57e+06
0.71592,0.45184,3.5701e+06
0.77296,0.40268,3.5704e+06
0.73172,0.35015,3.5705e+06
0.71335,0.44745,3.5706e+06
0.79749,0.36038,3.5706e+06
0.92289,0.24735,3.5709e+06
0.9861,0.50351,3.571e+06
0.73191,0.50321,3.5714e+06
0.92493,0.23307,3.5716e+06
0.73028,0.34663,3.5716e+06
0.79537,0.25981,3.572e+06
0.77576,0.41937,3.572e+06
0.72075,0.44359,3.5722e+06
0.83775,0.4488,3.5725e+06
0.69644,0.38432,3.5726e+06
0.78092,0.12268,3.5728e+06
0.93235,0.26508,3.5728e+06
0.88382,0.47262,3.5728e+06
0.71411,0.24565,3.5729e+06
0.8262,0.12055,3.573e+06
0.69761,0.21333,3.5733e+06
0.8779,0.33248,3.5734e+06
0.82213,0.47163,3.5735e+06
0.83259,0.46764,3.5736e+06
0.71412,0.16711,3.5737e+06
0.80767,0.38617,3.5737e+06
0.8835,0.26056,3.5738e+06
0.70484,0.14083,3.5739e+06
0.7428,0.49606,3.5739e+06
0.75386,0.12883,3.5743e+06
0.83289,0.30185,3.5745e+06
0.81317,0.45158,3.5746e+06
0.77879,0.34855,3.5747e+06
0.75496,0.16295,3.5749e+06
0.8635,0.47697,3.5753e+06
0.80541,0.29852,3.5754e+06
0.69696,0.45083,3.5756e+06
0.74971,0.47644,3.5758e+06
0.78645,0.44352,3.5761e+06
0.77187,0.22017,3.5763e+06
0.81874,0.44934,3.5763e+06
0.71672,0.3187,3.5767e+06
0.86448,0.44861,3.5768e+06
0.75488,0.32002,3.5769e+06
0.80638,0.28845,3.5769e+06
0.75702,0.22806,3.5771e+06
0.79108,0.35338,3.5777e+06
0.94138,0.54981,3.5777e+06
0.82043,0.11757,3.5781e+06
0.75669,0.47453,3.5782e+06
0.79533,0.46849,3.5784e+06
0.72246,0.2078,3.5785e+06
0.82492,0.42068,3.5785e+06
0.95681,0.50887,3.5787e+06
0.82686,0.42443,3.5787e+06
0.82529,0.44507,3.5792e+06
0.71537,0.25551,3.5795e+06
0.75057,0.39889,3.5796e+06
0.71204,0.45012,3.5798e+06
0.79223,0.44816,3.5798e+06
0.84999,0.4606,3.5799e+06
0.7991,0.48865,3.5799e+06
0.86029,0.45708,3.5799e+06
0.77096,0.22222,3.5803e+06
0.7193,0.43132,3.5804e+06
0.82126,0.36259,3.5811e+06
0.87198,0.42297,3.5812e+06
0.9485,0.56433,3.5816e+06
0.8274,0.38131,3.5822e+06
0.73534,0.23699,3.5823e+06
0.73219,0.45176,3.5825e+06
0.72153,0.21522,3.5829e+06
0.91599,0.23955,3.5833e+06
0.7536,0.43495,3.5834e+06
0.79959,0.16402,3.5834e+06
0.93942,0.56097,3.5835e+06
0.91402,0.24434,3.5841e+06
0.83504,0.1812,3.5842e+06
0.96167,0.29013,3.5845e+06
0.73061,0.35657,3.5846e+06
0.73906,0.47741,3.5851e+06
0.69541,0.44115,3.5852e+06
0.73848,0.41476,3.5852e+06
0.83064,0.13589,3.5858e+06
0.75082,0.18315,3.5858e+06
0.81419,0.12096,3.5861e+06
0.95293,0.27549,3.5867e+06
0.71659,0.4343,3.5869e+06
0.77771,0.22483,3.587e+06
0.77724,0.35521,3.5874e+06
0.7966,0.12039,3.5877e+06
0.77143,0.51976,3.5881e+06
0.86775,0.46085,3.5881e+06
0.85259,0.12134,3.5882e+06
0.76988,0.46098,3.5887e+06
0.81318,0.28977,3.5889e+06
0.83129,0.15942,3.5889e+06
0.79386,0.37406,3.5892e+06
0.78498,0.4425,3.5895e+06
0.99041,0.27413,3.5897e+06
0.80763,0.12071,3.5899e+06
0.79007,0.31215,3.5899e+06
0.83534,0.088257,3.5901e+06
0.93595,0.54934,3.5913e+06
0.7424,0.50797,3.5913e+06
0.85436,0.4693,3.5914e+06
0.70169,0.20676,3.5919e+06
0.71854,0.35277,3.592e+06
0.82891,0.45169,3.5923e+06
0.72879,0.36407,3.5924e+06
0.80687,0.11987,3.5925e+06
0.83113,0.14689,3.5929e+06
0.86989,0.18719,3.5929e+06
0.80812,0.35224,3.5931e+06
0.9683,0.53079,3.5936e+06
0.77346,0.44522,3.594e+06
0.84731,0.096939,3.594e+06
0.84008,0.41932,3.594e+06
0.94119,0.53226,3.5943e+06
0.85807,0.44061,3.5944e+06
0.81204,0.31789,3.5944e+06
0.81672,0.11656,3.5945e+06
0.75862,0.12115,3.5946e+06
0.83327,0.13394,3.5949e+06
0.8926,0.47721,3.5949e+06
0.81869,0.44218,3.5951e+06
0.86477,0.4712,3.5951e+06
0.71693,0.33754,3.5953e+06
0.82277,0.44495,3.5957e+06
0.83688,0.48476,3.5957e+06
0.81646,0.45835,3.5957e+06
0.82046,0.41672,3.5958e+06
0.82551,0.44022,3.5959e+06
0.78941,0.2231,3.5963e+06
0.72908,0.34781,3.5963e+06
0.83451,0.46707,3.5967e+06
0.74386,0.49738,3.5967e+06
0.79585,0.10318,3.5967e+06
0.76829,0.17546,3.5973e+06
0.73012,0.45455,3.5973e+06
0.96387,0.53346,3.5975e+06
0.90823,0.4689,3.5977e+06
0.79628,0.1261,3.5979e+06
0.7559,0.39156,3.598e+06
0.83443,0.14142,3.5987e+06
0.83301,0.42967,3.5987e+06
0.80112,0.16691,3.5987e+06
0.80038,0.23403,3.5995e+06
0.82987,0.094866,3.5995e+06
0.87986,0.47183,3.5995e+06
0.82922,0.3198,3.5998e+06
0.76265,0.48147,3.6e+06


==> figure/Sim_Exp/cluster_emp_3.txt <==
0.45752,0.42818,1.8145e+05
0.46333,0.4347,1.8357e+05
0.4512,0.46442,1.8565e+05
0.46547,0.47439,1.8594e+05
0.44578,0.41947,1.8657e+05
0.47366,0.43644,1.8731e+05
0.4705,0.40142,1.8859e+05
0.48919,0.43536,1.886e+05
0.46417,0.40089,1.9041e+05
0.47183,0.47389,1.9437e+05
0.48485,0.48586,1.948e+05
0.48131,0.50743,1.9542e+05
0.47593,0.43044,1.973e+05
0.48356,0.53335,1.9807e+05
0.43901,0.41507,1.9987e+05
0.48662,0.49348,2.0163e+05
0.49019,0.48534,2.0411e+05
0.49887,0.50341,2.0975e+05
0.46938,0.50955,2.0979e+05
0.49501,0.51573,2.1086e+05
0.4954,0.43814,2.1383e+05
0.52249,0.41566,2.1476e+05
0.44798,0.41962,2.1537e+05
0.4899,0.49233,2.1612e+05
0.49155,0.48644,2.1638e+05
0.4658,0.42226,2.1638e+05
0.46827,0.49293,2.1738e+05
0.49791,0.52191,2.1934e+05
0.51539,0.5452,2.2043e+05
0.47812,0.53868,2.2333e+05
0.49626,0.47702,2.2465e+05
0.48911,0.3844,2.2487e+05
0.49122,0.44472,2.25e+05
0.50034,0.44068,2.2811e+05
0.47056,0.43499,2.3024e+05
0.53429,0.53575,2.3193e+05
0.44744,0.44504,2.3255e+05
0.43915,0.42736,2.326e+05
0.47792,0.58105,2.3282e+05
0.51085,0.53715,2.3288e+05
0.49674,0.57226,2.3313e+05
0.52305,0.55297,2.3546e+05
0.46945,0.5578,2.3563e+05
0.52552,0.51677,2.3566e+05
0.48456,0.53432,2.3688e+05
0.49836,0.47211,2.3935e+05
0.49539,0.54439,2.3996e+05
0.49772,0.45874,2.4064e+05
0.48062,0.44606,2.4308e+05
0.49844,0.46204,2.4331e+05
0.41399,0.43222,2.4349e+05
0.47716,0.49522,2.4361e+05
0.47859,0.54637,2.4504e+05
0.42854,0.40924,2.4581e+05
0.43408,0.4208,2.4591e+05
0.47336,0.49034,2.4718e+05
0.40811,0.39291,2.4734e+05
0.49431,0.45504,2.4798e+05
0.49023,0.52989,2.4887e+05
0.40305,0.38605,2.4987e+05
0.44347,0.44847,2.5095e+05
0.47515,0.50691,2.5238e+05
0.5139,0.48817,2.5331e+05
0.50631,0.57639,2.5469e+05
0.36888,0.37793,2.5791e+05
0.45758,0.42264,2.5875e+05
0.34352,0.37965,2.5899e+05
0.48015,0.55063,2.5959e+05
0.48376,0.5616,2.6012e+05
0.53029,0.59276,2.6101e+05
0.47258,0.49911,2.6165e+05
0.51848,0.48759,2.6206e+05
0.48346,0.49517,2.6272e+05
0.33964,0.382,2.6297e+05
0.5338,0.49114,2.6297e+05
0.48606,0.58101,2.6305e+05
0.3576,0.3889,2.6333e+05
0.56532,0.47615,2.6384e+05
0.53261,0.58871,2.6398e+05
0.35902,0.40583,2.6437e+05
0.51913,0.59076,2.6484e+05
0.51466,0.50184,2.6519e+05
0.30898,0.34986,2.6654e+05
0.47905,0.5028,2.6659e+05
0.47446,0.51313,2.6671e+05
0.29319,0.34509,2.6674e+05
0.52879,0.50878,2.6691e+05
0.51707,0.47662,2.6713e+05
0.55873,0.47489,2.6748e+05
0.44597,0.53752,2.6858e+05
0.29661,0.33258,2.6886e+05
0.58705,0.48223,2.6927e+05
0.30814,0.3425,2.6936e+05
0.48777,0.60948,2.6982e+05
0.58491,0.52241,2.7037e+05
0.50616,0.50044,2.7183e+05
0.48199,0.60407,2.7231e+05
0.52807,0.50769,2.7287e+05
0.47684,0.52896,2.7293e+05
0.58614,0.48139,2.7365e+05
0.35865,0.40906,2.7365e+05
0.48336,0.46572,2.7429e+05
0.54692,0.49283,2.745e+05
0.47986,0.45424,2.7476e+05
0.33234,0.42461,2.7544e+05
0.31673,0.36506,2.7548e+05
0.2734,0.30522,2.7571e+05
0.32146,0.40291,2.7578e+05
0.51901,0.49734,2.7676e+05
0.54914,0.4712,2.7678e+05
0.32284,0.36176,2.7735e+05
0.33594,0.33423,2.7764e+05
0.53926,0.48676,2.7786e+05
0.48142,0.62568,2.7789e+05
0.5902,0.49072,2.786e+05
0.48169,0.6276,2.7885e+05
0.43965,0.61479,2.7945e+05
0.52301,0.48068,2.7985e+05
0.35934,0.4185,2.8005e+05
0.32656,0.39664,2.8067e+05
0.51113,0.63473,2.8074e+05
0.25089,0.32539,2.8086e+05
0.49068,0.48976,2.82e+05
0.55197,0.4892,2.8223e+05
0.54781,0.44749,2.8224e+05
0.33158,0.36749,2.8241e+05
0.58128,0.47479,2.8285e+05
0.29583,0.35467,2.8336e+05
0.52799,0.46368,2.8356e+05
0.29035,0.27518,2.8519e+05
0.48162,0.51048,2.8586e+05
0.54255,0.45295,2.8601e+05
0.29465,0.29495,2.8603e+05
0.60922,0.43753,2.8651e+05
0.50911,0.46093,2.8653e+05
0.55909,0.45677,2.8673e+05
0.50523,0.47216,2.8738e+05
0.49257,0.51408,2.8777e+05
0.47874,0.64441,2.878e+05
0.55309,0.60706,2.8876e+05
0.56455,0.47248,2.8944e+05
0.4846,0.62216,2.8944e+05
0.52475,0.45284,2.8944e+05
0.52125,0.49877,2.8984e+05
0.51285,0.52161,2.8986e+05
0.48728,0.65196,2.9086e+05
0.50543,0.59358,2.912e+05
0.54233,0.438,2.9123e+05
0.49759,0.47984,2.913e+05
0.50643,0.51838,2.9131e+05
0.26041,0.29768,2.9131e+05
0.26079,0.30925,2.9141e+05
0.31512,0.38283,2.9148e+05
0.32642,0.3247,2.9194e+05
0.33088,0.32669,2.9194e+05
0.46814,0.64354,2.9232e+05
0.28617,0.30883,2.9249e+05
0.32152,0.40543,2.9318e+05
0.28903,0.32067,2.9378e+05
0.27364,0.2867,2.939e+05
0.54337,0.528,2.9399e+05
0.30119,0.33005,2.9407e+05
0.51903,0.55223,2.9462e+05
0.47146,0.67162,2.9468e+05
0.61775,0.41886,2.9484e+05
0.49222,0.64784,2.9512e+05
0.35493,0.39357,2.9532e+05
0.54686,0.44965,2.9534e+05
0.58789,0.45092,2.9544e+05
0.35723,0.38183,2.9612e+05
0.46861,0.63868,2.9623e+05
0.5628,0.59407,2.9692e+05
0.25406,0.34748,2.97e+05
0.23088,0.28298,2.9721e+05
0.52344,0.54828,2.9771e+05
0.54981,0.43729,2.9842e+05
0.25808,0.28076,2.9867e+05
0.3596,0.39496,2.9914e+05
0.50352,0.51503,2.9943e+05
0.36507,0.39636,2.9985e+05
0.55076,0.50594,3.0009e+05
0.4723,0.66262,3.0047e+05
0.5056,0.6,3.0068e+05
0.32906,0.41571,3.0069e+05
0.18189,0.30429,3.0083e+05
0.38788,0.33877,3.0131e+05
0.28581,0.26537,3.0184e+05
0.51472,0.5823,3.0189e+05
0.42949,0.65539,3.0218e+05
0.28816,0.34696,3.0233e+05
0.54976,0.55537,3.0239e+05
0.52464,0.43656,3.0249e+05
0.52081,0.48732,3.03e+05
0.29425,0.31137,3.0304e+05
0.51633,0.54409,3.0323e+05
0.53079,0.54977,3.0326e+05
0.27519,0.35629,3.0363e+05
0.60195,0.44759,3.041e+05
0.52766,0.57375,3.0411e+05
0.19186,0.31092,3.0451e+05
0.34166,0.40579,3.0537e+05
0.4292,0.60303,3.0556e+05
0.60689,0.43275,3.056e+05
0.47977,0.63487,3.0565e+05
0.56101,0.53465,3.0609e+05
0.288,0.33197,3.0619e+05
0.52217,0.4646,3.0622e+05
0.45191,0.63976,3.0629e+05
0.59537,0.46594,3.0668e+05
0.5377,0.4421,3.0683e+05
0.53632,0.45118,3.0774e+05
0.54069,0.57117,3.0841e+05
0.60259,0.52922,3.0844e+05
0.51141,0.51319,3.085e+05
0.33495,0.38582,3.0865e+05
0.29545,0.30118,3.0923e+05
0.60541,0.46217,3.0951e+05
0.29452,0.28303,3.0954e+05
0.56277,0.46498,3.0967e+05
0.58178,0.46834,3.0968e+05
0.2624,0.34026,3.0982e+05
0.61768,0.42201,3.0992e+05
0.52567,0.49524,3.1041e+05
0.29327,0.32129,3.1044e+05
0.56174,0.51807,3.1091e+05
0.23037,0.29309,3.1116e+05
0.28126,0.31793,3.1122e+05
0.27414,0.29723,3.1176e+05
0.29789,0.31536,3.1177e+05
0.26795,0.27441,3.1195e+05
0.37715,0.4112,3.1196e+05
0.53161,0.52476,3.1202e+05
0.23498,0.28537,3.1244e+05
0.4884,0.69364,3.1248e+05
0.30593,0.28097,3.1251e+05
0.32454,0.37164,3.1258e+05
0.28963,0.30004,3.1273e+05
0.30261,0.3082,3.1278e+05
0.40337,0.34689,3.1285e+05
0.59168,0.44786,3.1335e+05
0.59792,0.42695,3.1369e+05
0.53033,0.5801,3.1383e+05
0.25427,0.29118,3.142e+05
0.294,0.29312,3.1428e+05
0.51958,0.59346,3.1452e+05
0.25909,0.31534,3.1453e+05
0.59994,0.45843,3.1462e+05
0.55538,0.45911,3.148e+05
0.62199,0.41891,3.1485e+05
0.35244,0.38681,3.1507e+05
0.61583,0.39945,3.1522e+05
0.31129,0.37284,3.1551e+05
0.54207,0.47338,3.1573e+05
0.23809,0.24934,3.1583e+05
0.3003,0.31245,3.1612e+05
0.26464,0.22642,3.1616e+05
0.55001,0.44136,3.1642e+05
0.30792,0.37814,3.1665e+05
0.55274,0.45379,3.1691e+05
0.32302,0.34847,3.174e+05
0.23705,0.26272,3.1779e+05
0.5242,0.56063,3.1798e+05
0.45359,0.65317,3.1819e+05
0.51544,0.56532,3.1823e+05
0.30088,0.25559,3.1879e+05
0.32572,0.36018,3.189e+05
0.22156,0.27984,3.1918e+05
0.3014,0.26592,3.1934e+05
0.58394,0.43253,3.1964e+05
0.28304,0.29315,3.2005e+05
0.50808,0.44419,3.2022e+05
0.63495,0.43688,3.203e+05
0.54721,0.44319,3.2076e+05
0.34512,0.34544,3.2099e+05
0.31838,0.41016,3.2106e+05
0.26268,0.33131,3.2111e+05
0.38733,0.40301,3.2123e+05
0.60193,0.43236,3.2163e+05
0.61195,0.43885,3.2181e+05
0.61085,0.46648,3.2243e+05
0.31722,0.34518,3.2304e+05
0.6006,0.43421,3.2356e+05
0.58975,0.44188,3.2359e+05
0.24603,0.31523,3.242e+05
0.24149,0.35734,3.2431e+05
0.2279,0.33962,3.2467e+05
0.54528,0.48144,3.2481e+05
0.52351,0.5563,3.2531e+05
0.48205,0.48323,3.2558e+05
0.47999,0.50763,3.2561e+05
0.28245,0.35172,3.2594e+05
0.31599,0.33743,3.26e+05
0.23575,0.23927,3.2657e+05
0.34024,0.41765,3.271e+05
0.35014,0.38513,3.2727e+05
0.4909,0.48965,3.2728e+05
0.5923,0.43083,3.2804e+05
0.48524,0.47527,3.2808e+05
0.19052,0.26473,3.2813e+05
0.28614,0.23594,3.2823e+05
0.58419,0.38989,3.2871e+05
0.25679,0.35171,3.2907e+05
0.2568,0.31197,3.2913e+05
0.2689,0.30239,3.2917e+05
0.35441,0.35762,3.2931e+05
0.32819,0.37556,3.2943e+05
0.33304,0.34735,3.2974e+05
0.20807,0.24857,3.2983e+05
0.23926,0.29569,3.2992e+05
0.61336,0.44296,3.2993e+05
0.4975,0.49771,3.3039e+05
0.34084,0.30405,3.3074e+05
0.35106,0.41171,3.308e+05
0.2789,0.30683,3.3111e+05
0.63795,0.43237,3.3112e+05
0.32706,0.27464,3.3157e+05
0.27876,0.31195,3.3162e+05
0.24851,0.30945,3.3181e+05
0.24753,0.35435,3.3206e+05
0.62298,0.40113,3.3215e+05
0.55066,0.46448,3.3237e+05
0.61286,0.45197,3.3261e+05
0.57523,0.48978,3.3277e+05
0.61053,0.47695,3.3285e+05
0.54928,0.51376,3.3293e+05
0.64152,0.42126,3.3329e+05
0.23284,0.32746,3.3365e+05
0.26641,0.29379,3.3371e+05
0.27814,0.29347,3.3385e+05
0.27623,0.26116,3.3444e+05
0.245,0.27575,3.348e+05
0.60278,0.41218,3.3483e+05
0.61283,0.44594,3.3492e+05
0.4939,0.69478,3.3516e+05
0.25782,0.28774,3.3519e+05
0.59773,0.41599,3.3562e+05
0.58236,0.4585,3.3563e+05
0.54473,0.51229,3.3575e+05
0.26282,0.25564,3.3673e+05
0.62421,0.40235,3.3675e+05
0.27148,0.25686,3.3675e+05
0.61152,0.45246,3.3696e+05
0.20935,0.27656,3.3802e+05
0.31972,0.27422,3.3803e+05
0.3132,0.35221,3.3833e+05
0.58754,0.4285,3.3834e+05
0.54143,0.45497,3.3847e+05
0.24328,0.2848,3.3862e+05
0.25227,0.26528,3.3873e+05
0.29862,0.2763,3.3901e+05
0.22086,0.23738,3.3915e+05
0.61199,0.45274,3.3966e+05
0.21839,0.32193,3.3967e+05
0.23561,0.31706,3.4005e+05
0.49372,0.47895,3.4035e+05
0.22466,0.20741,3.4101e+05
0.62407,0.44943,3.4131e+05
0.22034,0.33345,3.4146e+05
0.63798,0.41895,3.4171e+05
0.5604,0.49586,3.4184e+05
0.22058,0.31501,3.4213e+05
0.36105,0.24521,3.423e+05
0.32497,0.32338,3.4234e+05
0.33473,0.32595,3.4307e+05
0.23344,0.2392,3.4327e+05
0.19555,0.31707,3.4372e+05
0.56358,0.44972,3.4377e+05
0.28908,0.27917,3.4384e+05
0.25949,0.23553,3.443e+05
0.24357,0.31704,3.4492e+05
0.54736,0.46219,3.4506e+05
0.59837,0.39646,3.4523e+05
0.28718,0.33908,3.4542e+05
0.45552,0.50197,3.4603e+05
0.31832,0.3517,3.4613e+05
0.53023,0.43362,3.4622e+05
0.58364,0.46431,3.4648e+05
0.32202,0.36063,3.4668e+05
0.2265,0.34683,3.469e+05
0.60861,0.40043,3.4712e+05
0.62314,0.41028,3.4712e+05
0.20364,0.29465,3.4715e+05
0.29455,0.30319,3.4721e+05
0.2829,0.34135,3.4759e+05
0.32023,0.35234,3.478e+05
0.34922,0.2921,3.4802e+05
0.33622,0.34879,3.4817e+05
0.45964,0.48927,3.4841e+05
0.4521,0.55411,3.4869e+05
0.21008,0.27752,3.4876e+05
0.35101,0.29904,3.4905e+05
0.38815,0.29627,3.4943e+05
0.37687,0.30522,3.4964e+05
0.54974,0.52214,3.4975e+05
0.23658,0.24679,3.498e+05
0.54797,0.47161,3.4982e+05
0.3224,0.37624,3.4989e+05
0.19799,0.30959,3.4997e+05
0.31413,0.2187,3.4998e+05
0.3665,0.27541,3.5002e+05
0.55417,0.5406,3.5021e+05
0.52712,0.46614,3.504e+05
0.24244,0.30171,3.5087e+05
0.63626,0.39723,3.5096e+05
0.32323,0.31484,3.5125e+05
0.22911,0.23581,3.5158e+05
0.24278,0.25687,3.5179e+05
0.2029,0.28808,3.5181e+05
0.20414,0.33055,3.5187e+05
0.23879,0.30875,3.5232e+05
0.35279,0.38367,3.5243e+05
0.23091,0.22629,3.5266e+05
0.3435,0.34849,3.5301e+05
0.21592,0.27489,3.5312e+05
0.6062,0.46228,3.532e+05
0.25324,0.27418,3.5334e+05
0.62728,0.44048,3.548e+05
0.20527,0.31128,3.5543e+05
0.31651,0.27093,3.5549e+05
0.60129,0.42804,3.5558e+05
0.55495,0.43275,3.565e+05
0.54786,0.5069,3.5684e+05
0.27286,0.29558,3.5703e+05
0.27247,0.26782,3.571e+05
0.56826,0.52965,3.5722e+05
0.31197,0.36888,3.5731e+05
0.5877,0.42958,3.5732e+05
0.3204,0.3516,3.5738e+05
0.33394,0.36162,3.5742e+05
0.25137,0.31523,3.5752e+05
0.28374,0.29634,3.5754e+05
0.25224,0.30704,3.5812e+05
0.54335,0.44289,3.5817e+05
0.25162,0.27965,3.5818e+05
0.53473,0.43041,3.5821e+05
0.18963,0.2933,3.5857e+05
0.40662,0.58714,3.5873e+05
0.19883,0.31195,3.5877e+05
0.23285,0.23149,3.59e+05
0.35468,0.30887,3.5919e+05
0.24401,0.37725,3.5952e+05
0.25077,0.30603,3.5952e+05
0.54272,0.51286,3.5976e+05
0.59281,0.46856,3.5994e+05
0.54478,0.51903,3.6014e+05
0.61871,0.41952,3.6033e+05
0.56583,0.50215,3.6092e+05
0.32949,0.37117,3.6124e+05
0.3215,0.29303,3.6141e+05
0.36872,0.29036,3.6161e+05
0.69291,0.45714,3.6271e+05
0.23706,0.25753,3.6271e+05
0.65559,0.39449,3.6299e+05
0.5895,0.48638,3.6301e+05
0.27557,0.29269,3.6308e+05
0.33537,0.35907,3.6335e+05
0.50015,0.59269,3.6345e+05
0.37546,0.36536,3.6391e+05
0.55709,0.48269,3.6394e+05
0.24241,0.36497,3.6487e+05
0.23337,0.31199,3.6488e+05
0.63583,0.38941,3.6498e+05
0.38984,0.29604,3.6504e+05
0.21924,0.42132,3.6542e+05
0.24179,0.3186,3.6563e+05
0.51764,0.53668,3.6573e+05
0.23274,0.30062,3.6582e+05
0.25082,0.32646,3.6672e+05
0.34166,0.35614,3.672e+05
0.22696,0.28376,3.676e+05
0.49321,0.5771,3.6773e+05
0.54608,0.44048,3.6777e+05
0.55257,0.42306,3.68e+05
0.54939,0.50023,3.682e+05
0.3615,0.33717,3.6868e+05
0.51823,0.38964,3.6886e+05
0.28583,0.26958,3.7069e+05
0.24753,0.29503,3.7101e+05
0.21063,0.24542,3.7184e+05
0.56299,0.40343,3.7208e+05
0.58894,0.50368,3.7247e+05
0.22955,0.31243,3.7274e+05
0.6322,0.49025,3.7392e+05
0.64524,0.40628,3.7416e+05
0.53774,0.46362,3.7497e+05
0.47865,0.61834,3.7591e+05
0.64779,0.38859,3.76e+05
0.60915,0.44023,3.7629e+05
0.32688,0.38194,3.7674e+05
0.59616,0.50351,3.7686e+05
0.22587,0.29576,3.7708e+05
0.3303,0.36493,3.7748e+05
0.52531,0.45954,3.7772e+05
0.29844,0.2816,3.778e+05
0.25431,0.33172,3.779e+05
0.21724,0.2844,3.7832e+05
0.30203,0.35719,3.792e+05
0.59702,0.40287,3.7926e+05
0.60815,0.49492,3.7957e+05
0.20335,0.32183,3.7958e+05
0.55331,0.5326,3.7964e+05
0.50045,0.62397,3.8016e+05
0.17825,0.29794,3.8083e+05
0.24254,0.28973,3.8113e+05
0.51638,0.46987,3.8141e+05
0.29991,0.36482,3.8199e+05
0.62905,0.51573,3.8218e+05
0.2083,0.27916,3.8225e+05
0.24657,0.23406,3.8264e+05
0.22776,0.25788,3.8303e+05
0.49356,0.43377,3.832e+05
0.33549,0.37696,3.8336e+05
0.46894,0.3924,3.835e+05
0.32749,0.3699,3.8355e+05
0.62091,0.45294,3.837e+05
0.17957,0.30749,3.8382e+05
0.44864,0.35738,3.8406e+05
0.24195,0.32107,3.843e+05
0.51108,0.4666,3.853e+05
0.62455,0.43502,3.8554e+05
0.62022,0.38272,3.8586e+05
0.55663,0.43626,3.8704e+05
0.59812,0.51713,3.8718e+05
0.63489,0.54297,3.8732e+05
0.65116,0.46897,3.8741e+05
0.6219,0.50471,3.8776e+05
0.46732,0.36562,3.8787e+05
0.20509,0.23604,3.879e+05
0.48286,0.6289,3.8795e+05
0.65459,0.52337,3.8833e+05
0.21296,0.2613,3.8902e+05
0.57367,0.44412,3.8907e+05
0.23894,0.27054,3.8993e+05
0.61767,0.39878,3.8996e+05
0.50421,0.6692,3.9015e+05
0.54779,0.44353,3.906e+05
0.63133,0.50754,3.9124e+05
0.64179,0.46093,3.9133e+05
0.23397,0.27572,3.9134e+05
0.52003,0.45486,3.9152e+05
0.5872,0.43857,3.9168e+05
0.21809,0.25295,3.9177e+05
0.55604,0.43549,3.919e+05
0.58879,0.55669,3.9206e+05
0.25035,0.31354,3.9222e+05
0.61898,0.50286,3.9232e+05
0.34098,0.39674,3.9237e+05
0.60564,0.5485,3.9272e+05
0.60712,0.58855,3.9284e+05
0.60648,0.38609,3.9311e+05
0.63037,0.40891,3.9326e+05
0.54641,0.52721,3.9329e+05
0.61047,0.52557,3.933e+05
0.60711,0.45716,3.9382e+05
0.56746,0.41777,3.9386e+05
0.53373,0.52039,3.9407e+05
0.60522,0.52443,3.9413e+05
0.54374,0.54281,3.942e+05
0.53672,0.42583,3.9453e+05
0.17324,0.25773,3.9472e+05
0.6469,0.54045,3.9473e+05
0.21838,0.27975,3.9482e+05
0.59559,0.43872,3.949e+05
0.20396,0.29067,3.9511e+05
0.62549,0.44733,3.9535e+05
0.55293,0.44001,3.9546e+05
0.1738,0.27492,3.9605e+05
0.57839,0.5631,3.964e+05
0.64382,0.38516,3.9678e+05
0.52588,0.44864,3.9687e+05
0.22279,0.2607,3.9692e+05
0.63056,0.48124,3.9703e+05
0.16494,0.27582,3.9719e+05
0.63418,0.3789,3.9752e+05
0.61143,0.40295,3.9802e+05
0.58629,0.45425,3.9846e+05
0.59514,0.51799,3.9899e+05
0.59322,0.45313,3.9914e+05
0.48858,0.42607,3.993e+05
0.21805,0.22607,3.995e+05
0.6127,0.47737,3.9959e+05
0.54929,0.4319,3.9983e+05
0.46948,0.46452,4.008e+05
0.58439,0.42577,4.0115e+05
0.52172,0.44204,4.0138e+05
0.64215,0.39569,4.0151e+05
0.58204,0.55749,4.0163e+05
0.56816,0.43527,4.0171e+05
0.49203,0.42323,4.0174e+05
0.60072,0.51514,4.024e+05
0.31456,0.36124,4.0252e+05
0.61491,0.5637,4.0256e+05
0.47678,0.47342,4.0288e+05
0.33236,0.36516,4.0291e+05
0.23191,0.27851,4.0298e+05
0.50182,0.4771,4.0318e+05
0.54326,0.45957,4.0327e+05
0.48233,0.43102,4.033e+05
0.55672,0.48768,4.0344e+05
0.23811,0.24616,4.0354e+05
0.18033,0.26865,4.0356e+05
0.56428,0.56706,4.038e+05
0.57363,0.46338,4.039e+05
0.59029,0.61491,4.0408e+05
0.56247,0.44247,4.0413e+05
0.47213,0.43478,4.0427e+05
0.20026,0.27525,4.0443e+05
0.6069,0.57002,4.0455e+05
0.59454,0.44349,4.0473e+05
0.5944,0.50819,4.048e+05
0.65462,0.46676,4.0481e+05
0.18156,0.30641,4.0519e+05
0.55598,0.54463,4.0524e+05
0.47092,0.3404,4.0542e+05
0.51376,0.44653,4.0548e+05
0.5568,0.48528,4.0585e+05
0.63885,0.36265,4.0589e+05
0.47382,0.35805,4.0605e+05
0.42783,0.34458,4.0645e+05
0.56855,0.45474,4.0682e+05
0.34511,0.36077,4.069e+05
0.31322,0.40137,4.0695e+05
0.56191,0.41784,4.0695e+05
0.51063,0.41551,4.0783e+05
0.47834,0.42593,4.0823e+05
0.4903,0.4542,4.0824e+05
0.54563,0.40234,4.0899e+05
0.55348,0.56316,4.091e+05
0.61123,0.56386,4.0923e+05
0.45018,0.62167,4.0934e+05
0.57524,0.51167,4.0965e+05
0.54661,0.44197,4.1016e+05
0.56626,0.57994,4.1115e+05
0.56417,0.52272,4.1132e+05
0.51885,0.46883,4.1185e+05
0.22795,0.24715,4.119e+05
0.60513,0.50933,4.1212e+05
0.586,0.57256,4.1243e+05
0.63126,0.42947,4.1265e+05
0.46216,0.4261,4.1274e+05
0.51427,0.43708,4.1319e+05
0.59258,0.5026,4.1336e+05
0.60324,0.41274,4.135e+05
0.31936,0.34451,4.1386e+05
0.33095,0.31986,4.1387e+05
0.18791,0.27816,4.1407e+05
0.61708,0.53505,4.1407e+05
0.59794,0.52134,4.1448e+05
0.64506,0.52635,4.145e+05
0.60386,0.44839,4.1458e+05
0.21745,0.28101,4.1463e+05
0.61282,0.60626,4.1471e+05
0.55781,0.5178,4.1522e+05
0.58185,0.45385,4.159e+05
0.45875,0.44453,4.1594e+05
0.20891,0.25028,4.1597e+05
0.43981,0.35066,4.1601e+05
0.51708,0.51948,4.1618e+05
0.47188,0.34048,4.1643e+05
0.62395,0.58932,4.1647e+05
0.54132,0.49744,4.1671e+05
0.48663,0.34641,4.172e+05
0.62052,0.60686,4.1741e+05
0.62029,0.40557,4.1791e+05
0.60621,0.44681,4.1801e+05
0.59195,0.5035,4.182e+05
0.23192,0.26631,4.1841e+05
0.47485,0.34635,4.1848e+05
0.56322,0.45558,4.1934e+05
0.55749,0.49425,4.2011e+05
0.50005,0.43626,4.2014e+05
0.50066,0.41833,4.2029e+05
0.57999,0.48182,4.204e+05
0.6091,0.38658,4.204e+05
0.60104,0.55782,4.2046e+05
0.47373,0.33384,4.2064e+05
0.55148,0.49384,4.209e+05
0.5847,0.51774,4.2136e+05
0.57272,0.48463,4.2138e+05
0.46599,0.33049,4.2143e+05
0.58444,0.43357,4.2154e+05
0.6117,0.53484,4.2156e+05
0.41874,0.33918,4.2237e+05
0.57942,0.48155,4.2272e+05
0.59804,0.46744,4.2287e+05
0.58279,0.50749,4.2338e+05
0.56835,0.45345,4.2345e+05
0.60569,0.45005,4.2354e+05
0.59773,0.52529,4.242e+05
0.47225,0.315,4.2432e+05
0.60414,0.45854,4.2497e+05
0.32365,0.36602,4.2514e+05
0.61649,0.39626,4.2583e+05
0.48847,0.38446,4.2707e+05
0.54996,0.50353,4.2742e+05
0.46964,0.31974,4.2754e+05
0.48488,0.38922,4.2951e+05
0.48158,0.30049,4.2956e+05
0.56127,0.43296,4.2978e+05
0.58879,0.47919,4.3003e+05
0.54841,0.46757,4.3082e+05
0.53836,0.52904,4.3089e+05
0.44295,0.58711,4.3107e+05
0.61253,0.54989,4.3154e+05
0.45783,0.44399,4.3193e+05
0.22287,0.30445,4.3284e+05
0.52923,0.51708,4.3398e+05
0.56492,0.47544,4.3402e+05
0.48907,0.42449,4.3407e+05
0.22447,0.24051,4.3422e+05
0.61943,0.52814,4.3465e+05
0.3096,0.34836,4.3491e+05
0.58682,0.51184,4.3502e+05
0.54388,0.5059,4.3521e+05
0.47328,0.35149,4.3534e+05
0.3993,0.46855,4.3541e+05
0.60005,0.52135,4.3631e+05
0.64766,0.50021,4.3641e+05
0.45445,0.55566,4.3683e+05
0.61224,0.51379,4.369e+05
0.39846,0.47327,4.3711e+05
0.48565,0.39367,4.3714e+05
0.62387,0.46657,4.376e+05
0.29416,0.36098,4.3772e+05
0.52737,0.55724,4.3808e+05
0.4812,0.41718,4.3942e+05
0.46931,0.4646,4.395e+05
0.61215,0.48919,4.3953e+05
0.50833,0.40815,4.3962e+05
0.46451,0.43726,4.4076e+05
0.57946,0.47402,4.4094e+05
0.60433,0.49106,4.4197e+05
0.64553,0.48874,4.4277e+05
0.42545,0.44922,4.4352e+05
0.6423,0.41852,4.4501e+05
0.45233,0.54719,4.4558e+05
0.56167,0.53164,4.456e+05
0.4066,0.34398,4.4589e+05
0.55102,0.44659,4.4596e+05
0.65415,0.48969,4.4621e+05
0.66221,0.49528,4.4623e+05
0.66831,0.50002,4.4623e+05
0.57319,0.46915,4.4691e+05
0.45462,0.28001,4.4812e+05
0.47091,0.41814,4.4812e+05
0.59309,0.53121,4.4901e+05
0.4566,0.51217,4.4942e+05
0.63139,0.53254,4.4963e+05
0.60579,0.43566,4.4985e+05
0.62901,0.52182,4.5019e+05
0.59923,0.52629,4.5043e+05
0.43187,0.54583,4.5074e+05
0.47489,0.52131,4.5193e+05
0.46584,0.45716,4.5228e+05
0.45952,0.54858,4.5292e+05
0.63474,0.53303,4.5298e+05
0.63966,0.52661,4.5361e+05
0.61471,0.5152,4.5403e+05
0.46551,0.42225,4.5408e+05
0.44779,0.56638,4.5472e+05
0.40783,0.46193,4.5544e+05
0.65838,0.51771,4.5737e+05
0.64195,0.55682,4.5826e+05
0.44885,0.27545,4.5838e+05
0.43429,0.50699,4.5889e+05
0.59894,0.42975,4.5974e+05
0.44263,0.27457,4.6038e+05
0.6703,0.53355,4.6047e+05
0.40321,0.24003,4.6049e+05
0.46886,0.30946,4.6339e+05
0.4183,0.49984,4.6643e+05
0.41863,0.55039,4.6733e+05
0.69152,0.47517,4.678e+05
0.4307,0.53787,4.6819e+05
0.66772,0.51258,4.686e+05
0.66996,0.4995,4.6878e+05
0.66396,0.55217,4.6908e+05
0.61684,0.38029,4.6911e+05
0.4225,0.56657,4.693e+05
0.41453,0.44658,4.7032e+05
0.46883,0.5076,4.704e+05
0.68976,0.4989,4.704e+05
0.65229,0.40599,4.7068e+05
0.70821,0.48393,4.7149e+05
0.42723,0.5711,4.7153e+05
0.48032,0.55554,4.718e+05
0.4356,0.44787,4.7252e+05
0.46242,0.50347,4.7254e+05
0.67931,0.4424,4.749e+05
0.39726,0.22434,4.7507e+05
0.61395,0.39452,4.753e+05
0.36788,0.22788,4.7537e+05
0.6269,0.51477,4.7553e+05
0.46938,0.50257,4.7576e+05
0.4208,0.25659,4.7619e+05
0.63722,0.39715,4.7672e+05
0.42961,0.57651,4.7712e+05
0.47245,0.55511,4.772e+05
0.62184,0.42515,4.7726e+05
0.62794,0.37949,4.7921e+05
0.46838,0.32508,4.7931e+05
0.65844,0.44317,4.7945e+05
0.45495,0.48284,4.7949e+05
0.69016,0.42871,4.8062e+05
0.67421,0.51316,4.8071e+05
0.60063,0.35135,4.8105e+05
0.61417,0.5255,4.8146e+05
0.69694,0.4854,4.8287e+05
0.63793,0.55666,4.8304e+05
0.4759,0.30958,4.8506e+05
0.46178,0.31932,4.8578e+05
0.62025,0.43257,4.8587e+05
0.47633,0.3303,4.8661e+05
0.70425,0.39923,4.8691e+05
0.67944,0.5071,4.875e+05
0.63812,0.53082,4.8804e+05
0.70002,0.52846,4.8813e+05
0.70146,0.51337,4.8823e+05
0.45569,0.50924,4.8843e+05
0.67019,0.39378,4.8879e+05
0.41804,0.27314,4.8919e+05
0.45003,0.30455,4.8979e+05
0.63377,0.40091,4.8983e+05
0.64397,0.54104,4.8998e+05
0.61315,0.38472,4.9025e+05
0.62336,0.35299,4.9113e+05
0.64936,0.43934,4.9119e+05
0.62221,0.56775,4.9145e+05
0.67248,0.36586,4.9171e+05
0.68503,0.37001,4.9376e+05
0.66604,0.59797,4.9422e+05
0.41634,0.30605,4.9477e+05
0.42276,0.31801,4.9488e+05
0.42487,0.29764,4.9711e+05
0.44947,0.4924,4.9735e+05
0.67224,0.50103,4.984e+05
0.67,0.50072,4.9863e+05
0.65108,0.50262,4.9897e+05
0.6351,0.36957,4.9984e+05
0.6697,0.43475,4.9999e+05
0.63298,0.52687,5.0432e+05
0.47983,0.561,5.0442e+05
0.61308,0.37706,5.0611e+05
0.63802,0.5214,5.0628e+05
0.65198,0.51388,5.0789e+05
0.6358,0.49627,5.08e+05
0.61908,0.35888,5.0838e+05
0.64374,0.52237,5.0855e+05
0.61918,0.4352,5.1286e+05
0.63514,0.43603,5.1392e+05
0.66808,0.41372,5.1393e+05
0.69204,0.43017,5.1449e+05
0.59604,0.47749,5.1513e+05
0.45081,0.51679,5.1826e+05
0.64061,0.54909,5.1882e+05
0.63544,0.48946,5.1936e+05
0.63173,0.56607,5.1966e+05
0.62704,0.38397,5.1991e+05
0.62183,0.36246,5.2015e+05
0.61925,0.58995,5.2027e+05
0.61173,0.57124,5.206e+05
0.45267,0.51191,5.2074e+05
0.63613,0.49332,5.2212e+05
0.69183,0.53786,5.2259e+05
0.64422,0.56173,5.2266e+05
0.65409,0.50865,5.2283e+05
0.65462,0.32144,5.2396e+05
0.60477,0.52778,5.2446e+05
0.69999,0.31575,5.2612e+05
0.63086,0.55536,5.2685e+05
0.64451,0.50293,5.2694e+05
0.61665,0.49549,5.2852e+05
0.68682,0.32735,5.2945e+05
0.63732,0.50933,5.2961e+05
0.6022,0.47205,5.309e+05
0.65761,0.55528,5.3121e+05
0.66013,0.51043,5.313e+05
0.66707,0.52108,5.318e+05
0.57756,0.50708,5.3188e+05
0.61155,0.40023,5.3254e+05
0.63453,0.37472,5.3256e+05
0.63394,0.35997,5.3293e+05
0.66264,0.49723,5.3336e+05
0.62993,0.53901,5.3476e+05
0.65241,0.31995,5.3572e+05
0.6403,0.38462,5.3574e+05
0.6192,0.55736,5.3625e+05
0.67834,0.32857,5.3656e+05
0.64962,0.43613,5.3686e+05
0.68609,0.51594,5.3828e+05
0.60785,0.49778,5.3878e+05
0.63157,0.58948,5.3969e+05
0.6481,0.54272,5.3995e+05
0.60618,0.46695,5.4058e+05
0.63731,0.33251,5.4119e+05
0.56953,0.52663,5.4187e+05
0.61169,0.38594,5.4283e+05
0.58747,0.56444,5.4364e+05
0.60301,0.46715,5.4401e+05
0.64569,0.29251,5.4453e+05
0.6354,0.2732,5.4458e+05
0.64468,0.3355,5.4518e+05
0.61655,0.57916,5.463e+05
0.70536,0.32353,5.4733e+05
0.66757,0.54882,5.4743e+05
0.67053,0.28639,5.4859e+05
0.61262,0.46479,5.4892e+05
0.67559,0.28357,5.4917e+05
0.56192,0.57242,5.4991e+05
0.64793,0.30868,5.5018e+05
0.64488,0.31804,5.5032e+05
0.58679,0.49291,5.5159e+05
0.63123,0.30553,5.5195e+05
0.6662,0.54273,5.5227e+05
0.62314,0.38596,5.5241e+05
0.63698,0.38891,5.531e+05
0.68875,0.54302,5.5316e+05
0.60351,0.45451,5.5377e+05
0.65902,0.34034,5.545e+05
0.6567,0.53899,5.5466e+05
0.62364,0.49412,5.5505e+05
0.61893,0.38576,5.5527e+05
0.60198,0.37791,5.5597e+05
0.67899,0.52243,5.5604e+05
0.62877,0.39262,5.5693e+05
0.64268,0.50781,5.5802e+05
0.6668,0.52636,5.5873e+05
0.64282,0.52344,5.592e+05
0.66939,0.54495,5.5945e+05
0.65325,0.48265,5.5977e+05
0.65177,0.39058,5.6047e+05
0.60413,0.44655,5.6063e+05
0.67246,0.53865,5.6064e+05
0.61014,0.48011,5.6071e+05
0.56789,0.49132,5.6101e+05
0.67157,0.50219,5.6145e+05
0.67255,0.57356,5.6184e+05
0.59385,0.47369,5.6383e+05
0.57306,0.46843,5.6461e+05
0.59609,0.59112,5.6518e+05
0.60656,0.38906,5.6529e+05
0.61681,0.46357,5.655e+05
0.64423,0.52956,5.6662e+05
0.62034,0.47392,5.669e+05
0.55543,0.4931,5.6704e+05
0.58298,0.59802,5.6755e+05
0.68052,0.38984,5.6791e+05
0.61655,0.38046,5.6814e+05
0.65388,0.5121,5.6844e+05
0.6778,0.55508,5.6912e+05
0.6456,0.34527,5.6937e+05
0.56249,0.51935,5.7103e+05
0.6155,0.46308,5.7117e+05
0.66725,0.36224,5.7191e+05
0.67605,0.51497,5.7194e+05
0.66679,0.51284,5.7321e+05
0.54072,0.4797,5.7375e+05
0.65063,0.53972,5.7415e+05
0.65165,0.44916,5.7465e+05
0.54534,0.47932,5.7539e+05
0.65241,0.52101,5.7547e+05
0.64237,0.61452,5.7573e+05
0.63862,0.63141,5.7676e+05
0.66608,0.55765,5.7734e+05
0.63486,0.49497,5.7828e+05
0.58705,0.36157,5.7837e+05
0.65154,0.64542,5.7838e+05
0.61966,0.46309,5.7847e+05
0.61955,0.3438,5.7898e+05
0.55208,0.4627,5.7933e+05
0.54833,0.46929,5.8129e+05
0.65903,0.33914,5.825e+05
0.54338,0.4538,5.8274e+05
0.62434,0.3649,5.828e+05
0.56853,0.37491,5.8293e+05
0.59536,0.34355,5.8303e+05
0.62919,0.62778,5.8311e+05
0.55128,0.52214,5.8322e+05
0.67801,0.64982,5.8385e+05
0.55535,0.3532,5.8497e+05
0.60965,0.38106,5.8531e+05
0.67066,0.45687,5.8543e+05
0.63933,0.53085,5.8545e+05
0.53999,0.52531,5.863e+05
0.59363,0.37886,5.8635e+05
0.60209,0.34195,5.8643e+05
0.60946,0.48176,5.8657e+05
0.65759,0.45479,5.8723e+05
0.55026,0.36338,5.8751e+05
0.67985,0.50657,5.878e+05
0.55016,0.4015,5.8881e+05
0.6809,0.5265,5.8896e+05
0.61671,0.47867,5.8989e+05
0.53537,0.52442,5.8999e+05
0.65033,0.34329,5.8999e+05
0.67724,0.51612,5.901e+05
0.6424,0.40838,5.9038e+05
0.57499,0.48318,5.9095e+05
0.65696,0.64517,5.9102e+05
0.56571,0.36802,5.9117e+05
0.6595,0.45974,5.913e+05
0.56034,0.51919,5.9171e+05
0.65017,0.50011,5.9173e+05
0.55791,0.31573,5.93e+05
0.55829,0.35699,5.9302e+05
0.53684,0.48321,5.9356e+05
0.55498,0.35803,5.9405e+05
0.69271,0.62212,5.941e+05
0.56167,0.3732,5.9462e+05
0.57653,0.34357,5.9618e+05
0.63641,0.34063,5.9624e+05
0.598,0.45418,5.963e+05
0.67405,0.65045,5.9687e+05
0.62708,0.45523,5.9706e+05
0.56009,0.37219,5.9707e+05
0.68775,0.64012,5.9808e+05
0.54524,0.51682,5.9866e+05
0.54578,0.33955,6.0013e+05
0.66268,0.47064,6.0015e+05
0.64408,0.46212,6.0129e+05
0.5768,0.35508,6.0172e+05
0.63021,0.41344,6.0173e+05
0.55955,0.38558,6.0196e+05
0.71773,0.58715,6.0243e+05
0.60622,0.38698,6.0244e+05
0.57566,0.35641,6.0287e+05
0.62273,0.34824,6.0291e+05
0.62923,0.5332,6.0318e+05
0.60262,0.37996,6.0379e+05
0.60119,0.38911,6.0419e+05
0.53721,0.29973,6.0457e+05
0.58751,0.3924,6.0533e+05
0.63883,0.61984,6.0608e+05
0.56923,0.35527,6.0608e+05
0.65855,0.53016,6.0664e+05
0.53384,0.52576,6.0686e+05
0.60754,0.36499,6.0751e+05
0.55207,0.52894,6.0822e+05
0.64765,0.43931,6.0835e+05
0.5494,0.37345,6.0845e+05
0.59261,0.39231,6.0849e+05
0.60968,0.65521,6.0918e+05
0.74364,0.60495,6.0925e+05
0.59289,0.38018,6.0964e+05
0.65034,0.62554,6.1018e+05
0.63265,0.60337,6.1088e+05
0.53542,0.35417,6.1169e+05
0.61706,0.46413,6.1353e+05
0.6222,0.64934,6.1356e+05
0.54658,0.54287,6.1501e+05
0.53414,0.36756,6.1529e+05
0.57466,0.36098,6.1534e+05
0.53027,0.38041,6.1595e+05
0.52568,0.34561,6.1606e+05
0.66092,0.60656,6.1622e+05
0.62109,0.51965,6.1627e+05
0.58121,0.34506,6.1655e+05
0.62074,0.37513,6.1692e+05
0.67918,0.64559,6.1736e+05
0.59971,0.37484,6.1793e+05
0.66505,0.67659,6.1806e+05
0.53607,0.39047,6.1822e+05
0.54428,0.39226,6.1854e+05
0.6433,0.42201,6.1914e+05
0.57902,0.33593,6.1939e+05
0.613,0.42254,6.1952e+05
0.62884,0.445,6.196e+05
0.6698,0.46754,6.2084e+05
0.67853,0.63944,6.2089e+05
0.62544,0.61526,6.2188e+05
0.51943,0.50215,6.2206e+05
0.53359,0.37172,6.2535e+05
0.62275,0.33258,6.3001e+05
0.56102,0.37102,6.3051e+05
0.61537,0.42163,6.3065e+05
0.54109,0.52803,6.3117e+05
0.52727,0.37462,6.318e+05
0.54531,0.39844,6.3277e+05
0.60898,0.41059,6.3315e+05
0.65358,0.36164,6.3357e+05
0.60008,0.4079,6.3363e+05
0.62961,0.44086,6.3409e+05
0.54002,0.37813,6.3492e+05
0.54258,0.37272,6.3747e+05
0.51171,0.5106,6.3814e+05
0.53878,0.53046,6.3818e+05
0.61222,0.31109,6.3955e+05
0.51095,0.50872,6.3982e+05
0.53334,0.47647,6.4125e+05
0.60148,0.38472,6.4258e+05
0.60058,0.30508,6.4301e+05
0.48218,0.51567,6.4421e+05
0.53429,0.38211,6.4491e+05
0.61474,0.35268,6.47e+05
0.6019,0.40244,6.4728e+05
0.59807,0.39414,6.4786e+05
0.63023,0.43652,6.4872e+05
0.61791,0.41785,6.4983e+05
0.63984,0.44506,6.5026e+05
0.5381,0.38779,6.5221e+05
0.65128,0.45772,6.5415e+05
0.54025,0.36552,6.5639e+05
0.59777,0.40579,6.5737e+05
0.51739,0.40263,6.5866e+05
0.61301,0.39112,6.5897e+05
0.6167,0.3195,6.5946e+05
0.61538,0.44592,6.6146e+05
0.64424,0.41712,6.6346e+05
0.58393,0.39218,6.672e+05
0.58364,0.3207,6.675e+05
0.54988,0.40012,6.6783e+05
0.62218,0.43012,6.6817e+05
0.54704,0.38041,6.6903e+05
0.581,0.32165,6.7075e+05
0.54938,0.40474,6.7111e+05
0.55211,0.37146,6.7163e+05
0.53754,0.37724,6.7263e+05
0.59532,0.39367,6.7331e+05
0.54275,0.3818,6.742e+05
0.5841,0.36292,6.7582e+05
0.54307,0.38234,6.7625e+05
0.61946,0.38028,6.7708e+05
0.63758,0.36121,6.782e+05
0.57487,0.39023,6.7916e+05
0.55821,0.39635,6.7929e+05
0.63363,0.42122,6.8068e+05
0.58925,0.31201,6.8192e+05
0.58128,0.31135,6.8306e+05
0.55143,0.35832,6.8336e+05
0.57671,0.31953,6.8541e+05
0.54243,0.39536,6.8731e+05
0.58052,0.34508,6.8876e+05
0.60418,0.4156,6.8912e+05
0.57674,0.3169,6.9121e+05
0.65885,0.33603,6.9288e+05
0.62342,0.42987,6.9404e+05
0.65741,0.42988,6.9596e+05
0.62107,0.32114,6.9985e+05
0.55507,0.36637,7.0273e+05
0.65287,0.44709,7.0375e+05
0.56473,0.36796,7.0391e+05
0.609,0.30447,7.0517e+05
0.55592,0.34751,7.1266e+05
0.53774,0.36216,7.1832e+05
0.55052,0.35302,7.2103e+05
0.50642,0.33702,7.242e+05
0.60935,0.33462,7.3159e+05
0.57534,0.33301,7.3206e+05
0.63261,0.34438,7.4329e+05


==> figure/Sim_Exp/cluster_emp_4.txt <==
0.34301,0.54986,2.6182e+06
0.33599,0.56257,2.6224e+06
0.37683,0.52343,2.623e+06
0.35169,0.51603,2.6248e+06
0.33267,0.55676,2.6248e+06
0.38705,0.54657,2.6256e+06
0.40854,0.57791,2.6296e+06
0.36192,0.54481,2.6298e+06
0.38005,0.50202,2.63e+06
0.40381,0.49174,2.6301e+06
0.37329,0.54055,2.636e+06
0.43276,0.55477,2.6375e+06
0.36325,0.53595,2.6422e+06
0.35332,0.51529,2.6424e+06
0.33569,0.53108,2.6442e+06
0.38329,0.52305,2.6452e+06
0.36854,0.54264,2.6485e+06
0.3582,0.50603,2.6555e+06
0.36284,0.52036,2.6567e+06
0.34916,0.51748,2.6574e+06
0.36542,0.52738,2.6586e+06
0.41972,0.58295,2.6595e+06
0.31901,0.52431,2.6598e+06
0.32586,0.51822,2.6603e+06
0.39191,0.50138,2.6622e+06
0.37039,0.50185,2.6627e+06
0.36234,0.50136,2.6684e+06
0.32795,0.48984,2.6687e+06
0.33005,0.51955,2.6707e+06
0.33379,0.5299,2.6711e+06
0.33834,0.5035,2.672e+06
0.3267,0.50078,2.6735e+06
0.3779,0.54287,2.6739e+06
0.33987,0.5108,2.6785e+06
0.34311,0.53072,2.679e+06
0.3395,0.52298,2.6792e+06
0.37049,0.54129,2.6796e+06
0.31004,0.53014,2.6802e+06
0.3473,0.49726,2.6805e+06
0.30457,0.49429,2.6805e+06
0.41269,0.53015,2.6851e+06
0.32756,0.47498,2.6854e+06
0.3444,0.52238,2.6866e+06
0.36455,0.53143,2.6866e+06
0.29078,0.48168,2.687e+06
0.37419,0.52084,2.6871e+06
0.35964,0.52877,2.6871e+06
0.33479,0.53558,2.6892e+06
0.36765,0.51922,2.69e+06
0.33775,0.52468,2.6902e+06
0.37616,0.5283,2.6903e+06
0.35233,0.5122,2.691e+06
0.34305,0.54564,2.6911e+06
0.35964,0.50948,2.6969e+06
0.24244,0.48797,2.6971e+06
0.24543,0.51868,2.6973e+06
0.34175,0.55346,2.6975e+06
0.41409,0.50382,2.6984e+06
0.3469,0.498,2.6988e+06
0.27566,0.46325,2.6999e+06
0.37793,0.52496,2.7004e+06
0.20783,0.53143,2.7004e+06
0.41603,0.54543,2.7006e+06
0.357,0.52619,2.7019e+06
0.34634,0.52531,2.7025e+06
0.36639,0.48323,2.7047e+06
0.37117,0.53895,2.7049e+06
0.35968,0.55303,2.7049e+06
0.31627,0.57772,2.7054e+06
0.37527,0.49556,2.7066e+06
0.37134,0.48455,2.7081e+06
0.41201,0.51118,2.7091e+06
0.35176,0.49682,2.7095e+06
0.22661,0.48658,2.7102e+06
0.34972,0.53428,2.7103e+06
0.37196,0.47272,2.7109e+06
0.33469,0.53893,2.7109e+06
0.38304,0.4751,2.7127e+06
0.35639,0.50043,2.7133e+06
0.36006,0.51457,2.7135e+06
0.34266,0.56049,2.7136e+06
0.37641,0.53426,2.7167e+06
0.26941,0.46816,2.7178e+06
0.42614,0.60216,2.7179e+06
0.22044,0.50603,2.7183e+06
0.34145,0.56942,2.7187e+06
0.25501,0.47903,2.7187e+06
0.18633,0.51743,2.7198e+06
0.30757,0.54242,2.7222e+06
0.43189,0.53,2.7229e+06
0.41169,0.54795,2.7238e+06
0.34799,0.51922,2.7242e+06
0.37488,0.52724,2.7244e+06
0.42254,0.46513,2.7252e+06
0.34106,0.48153,2.7281e+06
0.36692,0.56131,2.7286e+06
0.39235,0.53314,2.7291e+06
0.44239,0.47829,2.7294e+06
0.39962,0.52643,2.7298e+06
0.45,0.56004,2.7307e+06
0.45763,0.54234,2.7311e+06
0.40504,0.54016,2.732e+06
0.44293,0.56713,2.7321e+06
0.17993,0.49264,2.7338e+06
0.46096,0.42912,2.7342e+06
0.42414,0.47402,2.7347e+06
0.44247,0.44273,2.7378e+06
0.3813,0.47406,2.7385e+06
0.18597,0.49927,2.7395e+06
0.38339,0.49243,2.7396e+06
0.41817,0.53187,2.7402e+06
0.4629,0.42885,2.7418e+06
0.44986,0.52318,2.7439e+06
0.45786,0.46536,2.7442e+06
0.35919,0.52766,2.7444e+06
0.46846,0.45185,2.7468e+06
0.19614,0.55197,2.7477e+06
0.42852,0.55368,2.748e+06
0.43143,0.46999,2.7488e+06
0.16858,0.50232,2.7498e+06
0.45845,0.53651,2.7503e+06
0.37635,0.52756,2.7504e+06
0.16565,0.50142,2.7509e+06
0.13619,0.52302,2.7512e+06
0.20543,0.49356,2.7513e+06
0.49121,0.51786,2.7552e+06
0.43719,0.59234,2.7555e+06
0.39236,0.52216,2.756e+06
0.45037,0.57232,2.756e+06
0.096665,0.52559,2.7564e+06
0.44259,0.47966,2.7568e+06
0.45898,0.56747,2.7596e+06
0.43205,0.43685,2.7597e+06
0.34144,0.48924,2.7601e+06
0.42296,0.47469,2.7606e+06
0.34314,0.48465,2.7618e+06
0.49975,0.53525,2.7626e+06
0.43256,0.61042,2.7652e+06
0.37615,0.50987,2.7659e+06
0.4956,0.54482,2.7661e+06
0.42575,0.46082,2.7663e+06
0.44215,0.4877,2.7681e+06
0.52727,0.5567,2.7682e+06
0.40722,0.49388,2.7694e+06
0.35567,0.5123,2.7694e+06
0.42338,0.63442,2.7704e+06
0.4266,0.449,2.7718e+06
0.51126,0.53054,2.772e+06
0.44523,0.53942,2.7727e+06
0.43813,0.46034,2.7729e+06
0.44797,0.46073,2.7739e+06
0.32684,0.45219,2.7745e+06
0.48624,0.53468,2.7764e+06
0.42221,0.58236,2.7771e+06
0.41203,0.57614,2.7776e+06
0.44313,0.48484,2.7779e+06
0.4319,0.44385,2.7803e+06
0.38664,0.53247,2.7834e+06
0.44191,0.476,2.7844e+06
0.43648,0.58807,2.7857e+06
0.48042,0.51555,2.787e+06
0.49881,0.51484,2.7873e+06
0.50648,0.49694,2.7876e+06
0.48636,0.53972,2.7879e+06
0.51329,0.53002,2.7883e+06
0.41957,0.43766,2.7913e+06
0.45701,0.4236,2.7916e+06
0.3453,0.49657,2.7927e+06
0.36832,0.53195,2.7929e+06
0.38574,0.53561,2.7936e+06
0.44056,0.46923,2.7951e+06
0.46638,0.52473,2.7956e+06
0.43894,0.487,2.796e+06
0.48679,0.49112,2.797e+06
0.51112,0.51558,2.797e+06
0.48481,0.51081,2.7973e+06
0.41917,0.64079,2.7978e+06
0.42638,0.43563,2.7978e+06
0.39285,0.5308,2.7979e+06
0.42854,0.41593,2.7991e+06
0.47379,0.49563,2.7994e+06
0.49939,0.46261,2.8002e+06
0.52624,0.44192,2.8013e+06
0.51221,0.48504,2.802e+06
0.42667,0.6312,2.8021e+06
0.33828,0.48511,2.8023e+06
0.51192,0.5006,2.8031e+06
0.48971,0.54903,2.8032e+06
0.34119,0.51343,2.8035e+06
0.44745,0.49461,2.8038e+06
0.50648,0.49972,2.8046e+06
0.42112,0.48805,2.8063e+06
0.4212,0.47219,2.8073e+06
0.4601,0.40036,2.8075e+06
0.55684,0.52751,2.8087e+06
0.37194,0.50659,2.8089e+06
0.4968,0.51261,2.8096e+06
0.47782,0.51958,2.8096e+06
0.45528,0.42019,2.8097e+06
0.50887,0.49611,2.8112e+06
0.46259,0.38769,2.8112e+06
0.46538,0.42762,2.8116e+06
0.40875,0.50584,2.8116e+06
0.45057,0.47697,2.8127e+06
0.48107,0.43257,2.813e+06
0.43808,0.48373,2.8134e+06
0.5101,0.56255,2.8134e+06
0.51442,0.46496,2.8136e+06
0.38303,0.50353,2.8139e+06
0.55946,0.51155,2.8139e+06
0.49568,0.52681,2.8149e+06
0.518,0.45688,2.8153e+06
0.49931,0.47867,2.8153e+06
0.44724,0.4684,2.8164e+06
0.47416,0.48447,2.8173e+06
0.48333,0.41337,2.8183e+06
0.46914,0.53734,2.8194e+06
0.43867,0.43192,2.8199e+06
0.45883,0.48147,2.8204e+06
0.32058,0.49284,2.8207e+06
0.32974,0.46707,2.8218e+06
0.32053,0.54456,2.8219e+06
0.51584,0.45547,2.822e+06
0.46485,0.37813,2.8221e+06
0.52529,0.54187,2.8231e+06
0.50665,0.45148,2.8236e+06
0.50154,0.48137,2.8236e+06
0.56083,0.44112,2.8242e+06
0.3219,0.4994,2.8247e+06
0.45971,0.46437,2.8247e+06
0.51998,0.45894,2.8248e+06
0.31074,0.47694,2.8252e+06
0.45984,0.41471,2.8253e+06
0.49117,0.4027,2.8254e+06
0.54874,0.46253,2.8259e+06
0.28439,0.48027,2.8262e+06
0.47495,0.50902,2.8265e+06
0.29328,0.49762,2.8268e+06
0.44476,0.44304,2.8269e+06
0.51299,0.43593,2.8273e+06
0.55034,0.55785,2.8273e+06
0.49891,0.42166,2.8274e+06
0.51834,0.47586,2.8276e+06
0.38172,0.53296,2.8285e+06
0.26538,0.46424,2.8288e+06
0.37562,0.51498,2.8292e+06
0.51058,0.43477,2.8295e+06
0.26463,0.46625,2.8297e+06
0.57873,0.4647,2.8301e+06
0.5607,0.47566,2.8301e+06
0.48541,0.4415,2.8307e+06
0.53505,0.49623,2.8307e+06
0.55774,0.48131,2.8312e+06
0.30993,0.49047,2.8315e+06
0.48492,0.41955,2.8316e+06
0.46965,0.47105,2.8316e+06
0.34265,0.49141,2.8318e+06
0.28267,0.46042,2.8321e+06
0.33098,0.54111,2.8321e+06
0.45926,0.43499,2.8325e+06
0.34268,0.5496,2.8327e+06
0.49426,0.40397,2.8329e+06
0.30126,0.44866,2.8331e+06
0.48466,0.43874,2.8335e+06
0.29065,0.4532,2.8337e+06
0.36133,0.49643,2.8341e+06
0.36265,0.51789,2.8344e+06
0.3157,0.50968,2.8346e+06
0.49593,0.37797,2.8349e+06
0.3563,0.52287,2.8354e+06
0.29903,0.51542,2.8358e+06
0.41225,0.50316,2.8359e+06
0.49821,0.50865,2.836e+06
0.45714,0.45623,2.836e+06
0.48809,0.37629,2.8366e+06
0.3187,0.49705,2.8368e+06
0.32146,0.46312,2.8371e+06
0.46455,0.45359,2.8371e+06
0.46669,0.42202,2.838e+06
0.32159,0.4589,2.838e+06
0.29899,0.48141,2.8382e+06
0.36386,0.51388,2.8385e+06
0.48682,0.44477,2.8389e+06
0.37079,0.49841,2.8392e+06
0.48942,0.45291,2.8393e+06
0.29711,0.45086,2.8395e+06
0.55883,0.60126,2.84e+06
0.44388,0.42506,2.841e+06
0.49244,0.38504,2.8411e+06
0.50288,0.42149,2.8415e+06
0.56053,0.49667,2.8419e+06
0.31464,0.43788,2.8424e+06
0.54162,0.41373,2.8428e+06
0.33016,0.52163,2.8429e+06
0.45116,0.43076,2.8433e+06
0.52269,0.55307,2.8437e+06
0.42659,0.46068,2.8441e+06
0.36725,0.52618,2.8451e+06
0.45572,0.44449,2.8454e+06
0.49513,0.43135,2.8454e+06
0.51627,0.42621,2.8455e+06
0.48528,0.41253,2.8459e+06
0.33824,0.47664,2.8464e+06
0.31342,0.48513,2.8469e+06
0.29309,0.50279,2.847e+06
0.5273,0.5563,2.8471e+06
0.48503,0.44796,2.8478e+06
0.45074,0.49155,2.8482e+06
0.46924,0.50834,2.8484e+06
0.47482,0.4603,2.8485e+06
0.30966,0.45368,2.8487e+06
0.32989,0.48224,2.8489e+06
0.51908,0.40762,2.8493e+06
0.33044,0.44826,2.8495e+06
0.29734,0.44623,2.8496e+06
0.31657,0.40703,2.8497e+06
0.44043,0.38892,2.85e+06
0.36262,0.42464,2.8502e+06
0.49676,0.39609,2.8507e+06
0.26175,0.45573,2.8508e+06
0.35204,0.52201,2.851e+06
0.35735,0.41218,2.8514e+06
0.30653,0.44918,2.8515e+06
0.28106,0.47385,2.8518e+06
0.44239,0.45766,2.8518e+06
0.26868,0.50365,2.8519e+06
0.26508,0.52816,2.852e+06
0.41897,0.45401,2.8523e+06
0.51309,0.40522,2.8529e+06
0.47718,0.47484,2.8533e+06
0.36987,0.51283,2.8535e+06
0.48243,0.38265,2.8535e+06
0.52281,0.34798,2.8536e+06
0.28749,0.50219,2.8553e+06
0.3157,0.46061,2.8562e+06
0.28937,0.45948,2.8571e+06
0.25501,0.47753,2.8577e+06
0.34924,0.50375,2.8577e+06
0.28056,0.47605,2.8578e+06
0.26465,0.48131,2.8585e+06
0.349,0.58002,2.8585e+06
0.31512,0.45292,2.8587e+06
0.37853,0.41412,2.8588e+06
0.52144,0.42023,2.8605e+06
0.50154,0.52366,2.8618e+06
0.52926,0.39997,2.8629e+06
0.49414,0.36448,2.863e+06
0.30252,0.47134,2.8631e+06
0.33899,0.50363,2.8635e+06
0.51468,0.50359,2.8642e+06
0.33007,0.47888,2.8643e+06
0.3183,0.4695,2.8651e+06
0.43457,0.45251,2.8657e+06
0.50553,0.54831,2.866e+06
0.32244,0.45593,2.8663e+06
0.52107,0.40785,2.8666e+06
0.36037,0.46682,2.8668e+06
0.5487,0.49804,2.8669e+06
0.31261,0.50013,2.8672e+06
0.31336,0.47319,2.8678e+06
0.33378,0.47241,2.8693e+06
0.24767,0.49716,2.8699e+06
0.29357,0.46954,2.8702e+06
0.53824,0.50439,2.8703e+06
0.4363,0.4487,2.8704e+06
0.32214,0.44959,2.8705e+06
0.54632,0.48195,2.8706e+06
0.3114,0.46903,2.8709e+06
0.40756,0.44907,2.8711e+06
0.54171,0.39024,2.8715e+06
0.49321,0.48025,2.872e+06
0.53557,0.56401,2.8722e+06
0.51692,0.46992,2.8727e+06
0.54845,0.38701,2.8729e+06
0.51326,0.45404,2.8732e+06
0.43869,0.45889,2.8733e+06
0.30734,0.44789,2.8746e+06
0.35711,0.41125,2.8775e+06
0.51975,0.38275,2.8785e+06
0.52004,0.52639,2.8793e+06
0.56469,0.55881,2.8795e+06
0.46071,0.45412,2.8799e+06
0.32693,0.49466,2.8812e+06
0.31096,0.5067,2.8817e+06
0.32884,0.50991,2.8825e+06
0.42443,0.3907,2.8858e+06
0.31503,0.53678,2.8861e+06
0.28984,0.48343,2.8862e+06
0.4513,0.42533,2.8865e+06
0.35745,0.40193,2.8874e+06
0.33141,0.50594,2.8877e+06
0.29124,0.38538,2.8879e+06
0.29076,0.50392,2.8883e+06
0.57875,0.40931,2.889e+06
0.30673,0.37427,2.8895e+06
0.51665,0.52795,2.8896e+06
0.51658,0.41967,2.89e+06
0.51973,0.5197,2.8909e+06
0.278,0.37321,2.8912e+06
0.52145,0.49743,2.8916e+06
0.33716,0.53858,2.8916e+06
0.30854,0.4656,2.8928e+06
0.49471,0.42769,2.8931e+06
0.26989,0.48897,2.8938e+06
0.38468,0.41215,2.8938e+06
0.33719,0.45569,2.8947e+06
0.35962,0.54606,2.8973e+06
0.29318,0.50492,2.898e+06
0.5523,0.49199,2.8982e+06
0.56652,0.46892,2.9e+06
0.32218,0.46416,2.9004e+06
0.48602,0.53112,2.9022e+06
0.27301,0.40225,2.9022e+06
0.28294,0.5293,2.9025e+06
0.54215,0.51018,2.9036e+06
0.42299,0.47227,2.9037e+06
0.49191,0.54936,2.9054e+06
0.35108,0.52506,2.9068e+06
0.29141,0.4932,2.9073e+06
0.29516,0.47702,2.9084e+06
0.33075,0.49588,2.9086e+06
0.35735,0.50852,2.9087e+06
0.31071,0.45983,2.909e+06
0.3616,0.47747,2.9096e+06
0.3298,0.45423,2.9119e+06
0.28779,0.38235,2.913e+06
0.50714,0.50596,2.914e+06
0.50952,0.52052,2.9156e+06
0.33401,0.53703,2.9171e+06
0.28047,0.4721,2.9177e+06
0.29005,0.47965,2.918e+06
0.4939,0.52194,2.9185e+06
0.29195,0.46797,2.9195e+06
0.34142,0.52142,2.9202e+06
0.25471,0.48346,2.9218e+06
0.31184,0.49765,2.9233e+06
0.34889,0.5465,2.925e+06
0.28073,0.47189,2.9254e+06
0.33297,0.53101,2.9254e+06
0.51455,0.48257,2.9257e+06
0.48784,0.5323,2.9267e+06
0.32748,0.46558,2.9285e+06
0.30533,0.4431,2.9286e+06
0.5218,0.44323,2.929e+06
0.35482,0.49088,2.9294e+06
0.28998,0.46402,2.9295e+06
0.5435,0.48139,2.9298e+06
0.29126,0.55711,2.93e+06
0.28943,0.46142,2.9301e+06
0.3507,0.55543,2.9301e+06
0.38087,0.47487,2.9303e+06
0.47631,0.53696,2.9306e+06
0.30351,0.48234,2.9308e+06
0.30856,0.5075,2.9309e+06
0.30926,0.4756,2.931e+06
0.37438,0.51608,2.9314e+06
0.33856,0.52404,2.9317e+06
0.36538,0.52807,2.9319e+06
0.3421,0.4865,2.9322e+06
0.31418,0.43656,2.9323e+06
0.35669,0.49686,2.9324e+06
0.34222,0.51367,2.9329e+06
0.37255,0.47366,2.9331e+06
0.39013,0.52802,2.9336e+06
0.52702,0.48874,2.9345e+06
0.52017,0.49518,2.9348e+06
0.32638,0.5275,2.9354e+06
0.39798,0.50475,2.9364e+06
0.38616,0.49257,2.9382e+06
0.38023,0.49791,2.9382e+06
0.3001,0.43239,2.939e+06
0.36244,0.4986,2.9397e+06
0.5475,0.46601,2.9406e+06
0.28352,0.47493,2.9418e+06
0.3771,0.49819,2.9427e+06
0.35337,0.51622,2.9437e+06
0.32511,0.53541,2.9446e+06
0.44767,0.5426,2.9452e+06
0.49447,0.52283,2.9455e+06
0.32379,0.50305,2.9465e+06
0.33124,0.47803,2.9466e+06
0.52312,0.49405,2.9469e+06
0.31497,0.52047,2.9488e+06
0.43179,0.55981,2.95e+06
0.33702,0.49936,2.9504e+06
0.26156,0.42842,2.9515e+06
0.52786,0.46801,2.9524e+06
0.31129,0.48296,2.9526e+06
0.31655,0.53209,2.9545e+06
0.33367,0.47932,2.9556e+06
0.27917,0.47279,2.9574e+06
0.2835,0.45964,2.9575e+06
0.2776,0.43366,2.9593e+06
0.30776,0.50052,2.9601e+06
0.53607,0.52372,2.9602e+06
0.27656,0.49686,2.9603e+06
0.43997,0.56036,2.9638e+06
0.3336,0.45321,2.9641e+06
0.321,0.52257,2.9641e+06
0.31402,0.51388,2.9647e+06
0.28001,0.45619,2.9651e+06
0.55056,0.48389,2.9684e+06
0.29959,0.46426,2.9689e+06
0.28965,0.48643,2.9692e+06
0.2518,0.46297,2.9705e+06
0.25518,0.46988,2.9722e+06
0.53158,0.43656,2.9737e+06
0.54491,0.50043,2.9741e+06
0.32197,0.4685,2.9744e+06
0.28131,0.47424,2.9753e+06
0.5272,0.49488,2.9766e+06
0.26092,0.46753,2.9771e+06
0.35894,0.48588,2.9778e+06
0.37087,0.48158,2.9783e+06
0.23292,0.46687,2.9784e+06
0.51152,0.5083,2.9788e+06
0.23292,0.4824,2.9801e+06
0.53807,0.5021,2.981e+06
0.55237,0.48426,2.9824e+06
0.368,0.49412,2.9848e+06
0.32882,0.491,2.9852e+06
0.29256,0.48752,2.9854e+06
0.55459,0.49381,2.9859e+06
0.53112,0.49228,2.986e+06
0.30809,0.49426,2.9871e+06
0.28423,0.49032,2.9886e+06
0.56327,0.48807,2.9888e+06
0.5248,0.49418,2.9889e+06
0.52912,0.48481,2.9907e+06
0.5971,0.49497,2.991e+06
0.36945,0.48132,2.992e+06
0.41555,0.56928,2.9952e+06
0.567,0.47117,2.9958e+06
0.55579,0.42549,2.9981e+06
0.54052,0.48189,2.9992e+06
0.57415,0.45396,2.9993e+06
0.25228,0.47568,3.0013e+06
0.54351,0.48227,3.0042e+06
0.55198,0.49605,3.0048e+06
0.23036,0.46851,3.0053e+06
0.19459,0.44076,3.0073e+06
0.52906,0.47216,3.0077e+06
0.18515,0.48199,3.0078e+06
0.55291,0.43284,3.0112e+06
0.18562,0.48755,3.0132e+06
0.55617,0.43459,3.0153e+06
0.1748,0.50446,3.0167e+06
0.54064,0.47908,3.0176e+06
0.53009,0.47092,3.0181e+06
0.5513,0.47514,3.0211e+06
0.55696,0.44405,3.0212e+06
0.53202,0.47342,3.0219e+06
0.53227,0.47413,3.0229e+06
0.54528,0.493,3.0234e+06
0.56572,0.49995,3.0247e+06
0.50042,0.4814,3.0249e+06
0.49711,0.47929,3.0258e+06
0.5765,0.43256,3.0263e+06
0.5107,0.4896,3.0287e+06
0.53326,0.44364,3.0293e+06
0.58269,0.40062,3.031e+06
0.54815,0.41851,3.0361e+06
0.5162,0.45079,3.037e+06
0.57783,0.42652,3.0384e+06
0.58163,0.41852,3.039e+06
0.51317,0.44619,3.041e+06
0.56607,0.42012,3.0412e+06
0.60942,0.39564,3.0417e+06
0.56732,0.45576,3.0422e+06
0.56723,0.40432,3.0425e+06
0.60479,0.37952,3.0428e+06
0.59027,0.381,3.0428e+06
0.58557,0.39713,3.0438e+06
0.51094,0.44536,3.0441e+06
0.51603,0.44757,3.0447e+06
0.53944,0.42494,3.0461e+06
0.55414,0.38342,3.0478e+06
0.56848,0.45391,3.0484e+06
0.60747,0.41006,3.0491e+06
0.59401,0.42204,3.0521e+06
0.5232,0.38943,3.0523e+06
0.53911,0.44056,3.0525e+06
0.54721,0.4035,3.0526e+06
0.48783,0.43592,3.0529e+06
0.53942,0.45358,3.0552e+06
0.4901,0.3979,3.0562e+06
0.55948,0.3843,3.0566e+06
0.5604,0.38037,3.0571e+06
0.60417,0.37954,3.0575e+06
0.53403,0.44483,3.0586e+06
0.5898,0.39455,3.0627e+06
0.54862,0.44891,3.0669e+06
0.52787,0.502,3.0692e+06
0.56617,0.47543,3.0695e+06
0.53104,0.39644,3.0714e+06
0.53608,0.43995,3.0721e+06
0.54327,0.35962,3.0744e+06
0.5478,0.42961,3.0763e+06
0.50065,0.41858,3.0766e+06
0.58666,0.38829,3.0767e+06
0.49703,0.41412,3.0772e+06
0.58649,0.45995,3.0777e+06
0.54708,0.51173,3.078e+06
0.59854,0.44231,3.0783e+06
0.58914,0.43232,3.0792e+06
0.58648,0.39644,3.08e+06
0.58445,0.394,3.0805e+06
0.59126,0.37092,3.0826e+06
0.54052,0.42683,3.085e+06
0.52573,0.44449,3.087e+06
0.581,0.39904,3.0892e+06
0.57623,0.35525,3.0893e+06
0.5521,0.43172,3.0899e+06
0.54812,0.40551,3.09e+06
0.57538,0.43816,3.0901e+06
0.55817,0.41471,3.0909e+06
0.57231,0.37427,3.0931e+06
0.5384,0.41734,3.0933e+06
0.54823,0.41506,3.0953e+06
0.53845,0.50875,3.0971e+06
0.56916,0.41537,3.0977e+06
0.59902,0.383,3.101e+06
0.60855,0.46562,3.1018e+06
0.523,0.4981,3.1021e+06
0.52574,0.50035,3.104e+06
0.61717,0.47517,3.1047e+06
0.61322,0.46618,3.1069e+06
0.5686,0.44644,3.1077e+06
0.55461,0.39472,3.1093e+06
0.48605,0.49574,3.1102e+06
0.4799,0.49683,3.1139e+06
0.62479,0.48798,3.1146e+06
0.63559,0.50911,3.1166e+06
0.54502,0.43176,3.1168e+06
0.52779,0.44017,3.1171e+06
0.50767,0.51905,3.1178e+06
0.51789,0.47666,3.118e+06
0.57158,0.4289,3.1234e+06
0.53396,0.47131,3.1332e+06
0.52618,0.47526,3.1382e+06
0.50306,0.50825,3.1409e+06
0.4992,0.53916,3.1443e+06
0.49518,0.5413,3.1449e+06
0.51051,0.47684,3.1492e+06
0.48871,0.50166,3.1494e+06
0.48084,0.46933,3.1515e+06
0.50321,0.49778,3.1525e+06
0.47123,0.49679,3.1602e+06
0.49354,0.51184,3.1604e+06
0.5099,0.55882,3.1611e+06
0.52519,0.57458,3.1671e+06
0.4952,0.53355,3.1673e+06
0.53111,0.56838,3.1734e+06
0.53634,0.57234,3.1744e+06
0.48979,0.51128,3.1794e+06
0.48373,0.51503,3.1807e+06
0.50463,0.5339,3.1911e+06
0.50384,0.51047,3.1918e+06
0.551,0.5561,3.1933e+06
0.47638,0.4841,3.1937e+06
0.50954,0.52625,3.2022e+06
0.50281,0.53003,3.2046e+06
0.5617,0.56951,3.2054e+06
0.50727,0.48709,3.2077e+06
0.50031,0.5057,3.2083e+06
0.50858,0.4636,3.2197e+06
0.50259,0.47288,3.2241e+06
0.50866,0.45464,3.2324e+06
0.49555,0.47991,3.242e+06
0.52844,0.44229,3.2463e+06
0.47429,0.4982,3.2489e+06
0.51067,0.45227,3.252e+06
0.4542,0.48733,3.2587e+06
0.49663,0.47487,3.2588e+06
0.51782,0.43101,3.2595e+06
0.5188,0.46893,3.2623e+06
0.44096,0.50132,3.268e+06
0.51664,0.42158,3.2684e+06
0.48637,0.49013,3.2705e+06
0.45045,0.51622,3.2721e+06
0.49856,0.41571,3.2757e+06
0.46447,0.4164,3.2769e+06
0.51367,0.38483,3.2861e+06
0.49374,0.43032,3.2864e+06
0.47704,0.40239,3.2874e+06


==> figure/Sim_Exp/cluster_emp_5.txt <==
0.18021,0.26534,2.2539e+05
0.1953,0.27351,2.2874e+05
0.21818,0.29401,2.2929e+05
0.18845,0.30799,2.3039e+05
0.1993,0.26845,2.327e+05
0.18874,0.28955,2.3559e+05
0.19487,0.29614,2.3728e+05
0.16574,0.26961,2.3863e+05
0.21494,0.29209,2.5607e+05
0.21974,0.28891,2.5851e+05
0.2276,0.298,2.5965e+05
0.19297,0.26485,2.6e+05
0.26791,0.2909,2.6169e+05
0.20559,0.28537,2.6225e+05
0.17647,0.28328,2.623e+05
0.16302,0.26542,2.6278e+05
0.14459,0.2865,2.6343e+05
0.14419,0.26292,2.67e+05
0.15299,0.29447,2.6755e+05
0.18519,0.2755,2.6764e+05
0.1683,0.33636,2.6765e+05
0.27481,0.24293,2.6787e+05
0.15372,0.23719,2.6918e+05
0.24309,0.2623,2.7233e+05
0.2541,0.30259,2.7261e+05
0.15778,0.285,2.7318e+05
0.21247,0.30741,2.737e+05
0.1933,0.27737,2.737e+05
0.14542,0.30904,2.7561e+05
0.14359,0.29233,2.7653e+05
0.20762,0.34157,2.7906e+05
0.25579,0.26955,2.7934e+05
0.12139,0.28915,2.7958e+05
0.15305,0.24907,2.8113e+05
0.1193,0.24682,2.8251e+05
0.20026,0.39132,2.8345e+05
0.1574,0.28984,2.838e+05
0.18874,0.30991,2.8435e+05
0.20141,0.31479,2.8739e+05
0.22274,0.24339,2.8804e+05
0.18615,0.25503,2.9162e+05
0.21551,0.212,2.9388e+05
0.19894,0.28187,2.9404e+05
0.23644,0.28518,2.9469e+05
0.25766,0.28843,2.9837e+05
0.16063,0.30236,2.9844e+05
0.15462,0.32889,2.9855e+05
0.17351,0.29885,2.9989e+05
0.23333,0.26813,3.0069e+05
0.17549,0.26262,3.0092e+05
0.21664,0.27115,3.0127e+05
0.25047,0.27653,3.0303e+05
0.17114,0.25403,3.046e+05
0.19447,0.23583,3.0504e+05
0.19272,0.24341,3.0621e+05
0.18104,0.28891,3.0629e+05
0.14994,0.33383,3.0724e+05
0.14554,0.3441,3.0793e+05
0.12175,0.35093,3.0819e+05
0.19894,0.29011,3.0827e+05
0.23884,0.21938,3.0832e+05
0.20085,0.27492,3.0981e+05
0.14211,0.3296,3.0982e+05
0.26443,0.31897,3.1022e+05
0.16352,0.29036,3.1094e+05
0.18363,0.22655,3.112e+05
0.24932,0.28415,3.1171e+05
0.15728,0.29805,3.1248e+05
0.27429,0.32863,3.1336e+05
0.24833,0.27845,3.1556e+05
0.14208,0.31821,3.1563e+05
0.27516,0.30178,3.1581e+05
0.13615,0.3955,3.1662e+05
0.161,0.3251,3.1689e+05
0.14096,0.33646,3.1709e+05
0.18116,0.24661,3.1719e+05
0.17368,0.31115,3.173e+05
0.2243,0.22293,3.1797e+05
0.15937,0.38136,3.1823e+05
0.15674,0.31578,3.1835e+05
0.17536,0.38325,3.1868e+05
0.13658,0.3386,3.1914e+05
0.16952,0.36218,3.1939e+05
0.21342,0.33667,3.2024e+05
0.19648,0.25304,3.2062e+05
0.20076,0.40385,3.2116e+05
0.21218,0.29466,3.2231e+05
0.16542,0.45119,3.2286e+05
0.16294,0.27183,3.2289e+05
0.23477,0.29273,3.2304e+05
0.18772,0.31784,3.2367e+05
0.2962,0.28651,3.2413e+05
0.18225,0.28824,3.2424e+05
0.26866,0.28787,3.2666e+05
0.21347,0.34329,3.2707e+05
0.26082,0.30731,3.2808e+05
0.21662,0.29717,3.286e+05
0.23638,0.26853,3.2892e+05
0.21498,0.29804,3.3026e+05
0.23428,0.28373,3.3044e+05
0.24808,0.32671,3.3055e+05
0.21116,0.29858,3.3304e+05
0.19441,0.40015,3.3403e+05
0.22109,0.36993,3.3476e+05
0.18741,0.35269,3.3499e+05
0.17873,0.33761,3.3555e+05
0.22044,0.27481,3.3583e+05
0.22923,0.29026,3.3626e+05
0.24814,0.20982,3.3669e+05
0.1337,0.32423,3.3682e+05
0.25858,0.3207,3.3683e+05
0.18767,0.34334,3.3706e+05
0.11459,0.33183,3.3725e+05
0.25278,0.24921,3.3794e+05
0.25272,0.42044,3.3809e+05
0.2853,0.31719,3.3881e+05
0.24548,0.26378,3.3976e+05
0.21331,0.37819,3.3989e+05
0.27972,0.2655,3.4115e+05
0.18433,0.34112,3.4253e+05
0.18546,0.37752,3.4277e+05
0.20765,0.26059,3.4359e+05
0.18702,0.40617,3.4399e+05
0.27286,0.20498,3.4513e+05
0.22322,0.26955,3.4602e+05
0.24717,0.37767,3.4727e+05
0.18501,0.2759,3.475e+05
0.24704,0.30111,3.4764e+05
0.1226,0.30785,3.491e+05
0.16274,0.34396,3.4942e+05
0.26306,0.26019,3.4956e+05
0.16542,0.37008,3.4974e+05
0.25284,0.37588,3.4974e+05
0.27295,0.254,3.521e+05
0.26158,0.25053,3.5221e+05
0.13421,0.32619,3.5287e+05
0.19235,0.26205,3.5415e+05
0.28143,0.2634,3.5764e+05
0.18352,0.26116,3.5782e+05
0.17189,0.35142,3.5883e+05
0.21418,0.23569,3.5919e+05
0.23273,0.25271,3.5944e+05
0.17149,0.39859,3.6125e+05
0.21241,0.22946,3.6232e+05
0.28143,0.25249,3.6248e+05
0.22465,0.29981,3.6303e+05
0.27566,0.23278,3.6326e+05
0.26544,0.22442,3.6408e+05
0.24946,0.37923,3.6503e+05
0.20147,0.25314,3.6551e+05
0.28702,0.22573,3.6627e+05
0.28461,0.24236,3.6815e+05
0.19314,0.24394,3.6928e+05
0.1731,0.31861,3.6939e+05
0.23809,0.2538,3.6939e+05
0.11472,0.37225,3.6998e+05
0.18717,0.35952,3.7002e+05
0.15374,0.3615,3.7108e+05
0.25313,0.24887,3.7153e+05
0.21904,0.24335,3.7154e+05
0.15018,0.33716,3.726e+05
0.1671,0.36731,3.733e+05
0.090321,0.35049,3.736e+05
0.18513,0.29185,3.7427e+05
0.16364,0.38163,3.7491e+05
0.2097,0.30783,3.75e+05
0.17211,0.3827,3.7516e+05
0.16227,0.31468,3.7552e+05
0.16564,0.3847,3.7977e+05
0.22256,0.30226,3.8125e+05
0.1032,0.32327,3.8152e+05
0.13659,0.3057,3.8242e+05
0.16354,0.35004,3.8244e+05
0.14744,0.36064,3.8262e+05
0.16275,0.28945,3.8435e+05
0.21159,0.23709,3.8442e+05
0.16152,0.36935,3.8478e+05
0.1524,0.33631,3.8617e+05
0.16328,0.38055,3.8737e+05
0.21525,0.28643,3.8737e+05
0.19516,0.35165,3.8754e+05
0.19898,0.33642,3.8766e+05
0.14137,0.39025,3.8785e+05
0.21755,0.24892,3.8818e+05
0.23549,0.26561,3.883e+05
0.22718,0.27705,3.8912e+05
0.2318,0.25497,3.8931e+05
0.11587,0.38457,3.8997e+05
0.13891,0.38548,3.9014e+05
0.24273,0.24875,3.902e+05
0.15586,0.35768,3.9088e+05
0.19907,0.29831,3.9131e+05
0.26969,0.39858,3.9152e+05
0.12296,0.36874,3.9191e+05
0.16732,0.34709,3.9229e+05
0.19552,0.24882,3.9257e+05
0.23228,0.28624,3.9307e+05
0.32414,0.38729,3.9352e+05
0.22359,0.28945,3.9354e+05
0.18286,0.30045,3.9359e+05
0.18849,0.25707,3.9408e+05
0.24232,0.30238,3.9491e+05
0.1916,0.29557,3.95e+05
0.26951,0.24941,3.9609e+05
0.2441,0.3055,3.9666e+05
0.23708,0.29904,3.971e+05
0.27804,0.22392,3.9803e+05
0.19645,0.30825,3.9854e+05
0.21688,0.3175,3.9926e+05
0.16191,0.318,3.9958e+05
0.11938,0.33194,4.0061e+05
0.18787,0.37262,4.0106e+05
0.20697,0.21235,4.0154e+05
0.22933,0.30881,4.0302e+05
0.30167,0.26374,4.0393e+05
0.19745,0.16853,4.0455e+05
0.18189,0.2755,4.082e+05
0.23006,0.23256,4.0826e+05
0.19355,0.318,4.0857e+05
0.21611,0.3672,4.0918e+05
0.15348,0.413,4.0926e+05
0.19385,0.30648,4.0932e+05
0.24665,0.19978,4.0986e+05
0.18014,0.28177,4.1003e+05
0.19018,0.32269,4.1021e+05
0.22914,0.25038,4.1035e+05
0.1927,0.29239,4.1055e+05
0.21177,0.3223,4.1093e+05
0.15687,0.2861,4.1173e+05
0.1634,0.33319,4.1442e+05
0.16803,0.39976,4.1521e+05
0.19792,0.2793,4.1554e+05
0.13409,0.3908,4.156e+05
0.32324,0.2879,4.1562e+05
0.18733,0.38874,4.1611e+05
0.18597,0.34808,4.1634e+05
0.18037,0.35914,4.1677e+05
0.23837,0.33076,4.1749e+05
0.17609,0.34975,4.176e+05
0.23896,0.38655,4.1793e+05
0.1713,0.33751,4.1804e+05
0.19547,0.32182,4.1968e+05
0.17208,0.31619,4.1997e+05
0.19352,0.38609,4.2051e+05
0.1787,0.36886,4.2091e+05
0.19007,0.29094,4.2092e+05
0.15371,0.40341,4.2118e+05
0.24478,0.30855,4.2155e+05
0.20327,0.28251,4.2376e+05
0.20537,0.24399,4.2401e+05
0.16857,0.32982,4.2439e+05
0.14477,0.41425,4.2464e+05
0.23341,0.40593,4.251e+05
0.10521,0.287,4.2595e+05
0.22942,0.34178,4.2597e+05
0.26965,0.24216,4.2597e+05
0.22502,0.38284,4.2628e+05
0.20227,0.32826,4.2641e+05
0.15459,0.33638,4.2645e+05
0.15518,0.40461,4.2722e+05
0.25149,0.3911,4.2733e+05
0.17998,0.32631,4.2746e+05
0.27193,0.38397,4.2799e+05
0.20895,0.30343,4.2882e+05
0.085238,0.25794,4.2902e+05
0.21576,0.28302,4.2903e+05
0.1941,0.45184,4.2983e+05
0.23682,0.37324,4.3006e+05
0.22062,0.26877,4.3046e+05
0.28155,0.29897,4.3075e+05
0.15408,0.35789,4.3228e+05
0.18222,0.35247,4.3253e+05
0.18765,0.30753,4.3258e+05
0.13397,0.39868,4.3285e+05
0.14908,0.44516,4.3328e+05
0.25073,0.38896,4.3342e+05
0.16391,0.34037,4.3381e+05
0.16166,0.42204,4.3403e+05
0.13863,0.44345,4.3443e+05
0.15388,0.37626,4.3488e+05
0.12668,0.43625,4.3529e+05
0.21079,0.29071,4.3532e+05
0.21249,0.47113,4.355e+05
0.16133,0.34388,4.3564e+05
0.2412,0.40473,4.3629e+05
0.23674,0.26817,4.3645e+05
0.25632,0.29102,4.3681e+05
0.27622,0.25026,4.3688e+05
0.1236,0.41851,4.3809e+05
0.10374,0.42002,4.3854e+05
0.20898,0.46049,4.3886e+05
0.27978,0.261,4.3938e+05
0.21144,0.25411,4.3951e+05
0.1897,0.37563,4.3964e+05
0.22054,0.29399,4.3996e+05
0.29201,0.26919,4.4026e+05
0.20053,0.30499,4.4111e+05
0.22353,0.28504,4.4161e+05
0.24695,0.40622,4.4171e+05
0.23405,0.37569,4.4185e+05
0.23082,0.40351,4.4208e+05
0.27507,0.26582,4.4247e+05
0.16813,0.34517,4.4268e+05
0.23399,0.29143,4.4417e+05
0.17626,0.31921,4.4532e+05
0.17241,0.36745,4.471e+05
0.16559,0.31909,4.4716e+05
0.21774,0.28119,4.4957e+05
0.13177,0.43399,4.4958e+05
0.22553,0.3133,4.5004e+05
0.21913,0.42369,4.5044e+05
0.21896,0.36377,4.5056e+05
0.30402,0.32998,4.506e+05
0.2139,0.27937,4.5068e+05
0.18186,0.42512,4.5134e+05
0.15923,0.33161,4.5136e+05
0.18298,0.36022,4.5156e+05
0.23592,0.27745,4.5227e+05
0.27312,0.37483,4.5236e+05
0.16024,0.29022,4.5401e+05
0.23754,0.43875,4.5424e+05
0.26097,0.37145,4.5466e+05
0.18381,0.29543,4.5508e+05
0.16234,0.29561,4.5513e+05
0.1355,0.2885,4.5527e+05
0.28256,0.35786,4.5572e+05
0.21903,0.35808,4.5585e+05
0.14886,0.2921,4.5686e+05
0.22034,0.33565,4.5744e+05
0.16319,0.26126,4.5782e+05
0.27328,0.35986,4.5868e+05
0.15071,0.42146,4.5917e+05
0.1581,0.28596,4.5974e+05
0.16902,0.26273,4.5983e+05
0.21993,0.33195,4.6027e+05
0.1378,0.28794,4.6032e+05
0.082913,0.27155,4.6073e+05
0.20887,0.33334,4.61e+05
0.23818,0.37137,4.6148e+05
0.15376,0.41214,4.623e+05
0.31234,0.22997,4.6259e+05
0.19156,0.43073,4.6298e+05
0.27868,0.36849,4.6299e+05
0.19555,0.42935,4.6311e+05
0.17211,0.33879,4.6369e+05
0.14439,0.34369,4.6373e+05
0.19149,0.26749,4.6391e+05
0.17443,0.43196,4.6485e+05
0.29101,0.35368,4.6573e+05
0.23429,0.34387,4.6638e+05
0.13249,0.30111,4.6668e+05
0.33024,0.33957,4.6795e+05
0.12593,0.28922,4.6797e+05
0.17876,0.3811,4.6823e+05
0.15128,0.31863,4.689e+05
0.15981,0.4536,4.6893e+05
0.15765,0.367,4.691e+05
0.10535,0.46455,4.6959e+05
0.26266,0.36832,4.7025e+05
0.26804,0.36805,4.7219e+05
0.21314,0.30259,4.7235e+05
0.27058,0.34332,4.7271e+05
0.20957,0.28574,4.7331e+05
0.17704,0.44732,4.7349e+05
0.25934,0.27469,4.7368e+05
0.12493,0.26349,4.7449e+05
0.14982,0.26658,4.7542e+05
0.16253,0.32769,4.7597e+05
0.22491,0.4159,4.7856e+05
0.17458,0.34672,4.7976e+05
0.13385,0.30464,4.8173e+05
0.15238,0.4946,4.8369e+05
0.23885,0.32412,4.8396e+05
0.15521,0.27044,4.8411e+05
0.25809,0.33199,4.8454e+05
0.27678,0.29485,4.8533e+05
0.12656,0.50019,4.8601e+05
0.23859,0.30997,4.8803e+05
0.10042,0.4283,4.9169e+05
0.14903,0.31418,4.9444e+05
0.1416,0.45566,4.9478e+05
0.26324,0.30653,4.9502e+05
0.086603,0.48985,4.9541e+05
0.20884,0.323,4.9734e+05
0.13852,0.49441,4.9845e+05
0.26781,0.28588,5.0108e+05
0.26714,0.25652,5.0426e+05
0.2414,0.32834,5.0508e+05
0.14154,0.4875,5.1157e+05
0.077306,0.43688,5.1269e+05
0.11748,0.52235,5.1356e+05
0.13268,0.46481,5.1375e+05
0.14054,0.48628,5.153e+05
0.13947,0.44301,5.1666e+05
0.21466,0.30737,5.1774e+05
0.073612,0.36371,5.1791e+05
0.25271,0.24279,5.1864e+05
0.065454,0.36207,5.1876e+05
0.24009,0.28642,5.1937e+05
0.12642,0.47427,5.2092e+05
0.15654,0.45066,5.2275e+05
0.16338,0.50276,5.2514e+05
0.22904,0.32475,5.2842e+05
0.20002,0.33694,5.2998e+05
0.20003,0.33253,5.3023e+05
0.19709,0.37997,5.3796e+05
0.23948,0.31896,5.3911e+05
0.20087,0.36472,5.4212e+05
0.23347,0.27881,5.4316e+05
0.20055,0.35557,5.4577e+05
0.20121,0.28249,5.4903e+05
0.20352,0.25533,5.491e+05
0.27145,0.28724,5.4921e+05
0.22492,0.25023,5.497e+05
0.22245,0.28384,5.5065e+05
0.23226,0.2789,5.5178e+05
0.17946,0.29957,5.5228e+05
0.25303,0.23399,5.5445e+05
0.18552,0.29182,5.5604e+05
0.22183,0.3586,5.5786e+05
0.20189,0.35826,5.5953e+05
0.23022,0.39899,5.601e+05
0.17092,0.25642,5.6195e+05
0.20206,0.35914,5.6215e+05
0.22774,0.41261,5.6271e+05
0.18772,0.36936,5.6451e+05
0.20597,0.36837,5.6689e+05
0.27587,0.31194,5.6718e+05
0.20883,0.39508,5.6888e+05
0.21003,0.39905,5.6993e+05
0.20137,0.36952,5.7193e+05
0.27201,0.28582,5.7468e+05
0.19256,0.35153,5.7477e+05
0.19946,0.33957,5.7499e+05
0.18812,0.36293,5.7548e+05
0.18782,0.37559,5.7684e+05
0.21918,0.38364,5.778e+05
0.27106,0.2992,5.7921e+05
0.27638,0.31434,5.8221e+05
0.21789,0.37091,5.8359e+05
0.23297,0.36143,5.8492e+05
0.22465,0.34153,5.85e+05
0.18778,0.36808,5.9024e+05
0.22087,0.39432,5.9121e+05
0.16622,0.35393,5.9224e+05
0.21847,0.36954,5.9339e+05
0.22604,0.37951,5.9499e+05
0.18675,0.39033,5.9635e+05
0.2549,0.39194,5.9784e+05
0.21815,0.36018,5.9933e+05
0.20796,0.38907,6.0082e+05
0.20017,0.33838,6.0165e+05
0.2115,0.38757,6.017e+05
0.19274,0.34051,6.017e+05
0.19183,0.34909,6.0178e+05
0.18326,0.32899,6.0206e+05
0.2179,0.41785,6.0307e+05
0.21114,0.38848,6.0324e+05
0.21641,0.39955,6.0499e+05
0.19019,0.39021,6.0509e+05
0.19609,0.39758,6.0713e+05
0.16664,0.38216,6.1299e+05
0.17782,0.31966,6.1336e+05
0.1907,0.3841,6.1397e+05
0.21481,0.36919,6.1899e+05
0.20392,0.33053,6.2164e+05
0.19923,0.31694,6.2535e+05
0.17459,0.40652,6.3583e+05
0.17593,0.42437,6.4036e+05
0.13444,0.40294,6.4055e+05
0.17039,0.40794,6.4064e+05
0.19223,0.36725,6.5221e+05
0.16737,0.40854,6.692e+05
0.19495,0.41339,6.6941e+05
0.231,0.41698,6.7844e+05


==> figure/Sim_Exp/cluster_emp_6.txt <==
0.57911,0.14058,1.3088e+06
0.56362,0.15981,1.3106e+06
0.53449,0.16995,1.3136e+06
0.51794,0.15704,1.3212e+06
0.5446,0.16832,1.3229e+06
0.57694,0.1322,1.3319e+06
0.57966,0.11791,1.3386e+06
0.61868,0.14242,1.3447e+06
0.57024,0.10716,1.3545e+06
0.55987,0.14478,1.3575e+06
0.56714,0.13255,1.3643e+06
0.56102,0.14815,1.3714e+06
0.57213,0.13638,1.3779e+06
0.56478,0.12102,1.3817e+06
0.59731,0.13903,1.3825e+06
0.59158,0.087336,1.3858e+06
0.60571,0.09636,1.3892e+06
0.6302,0.098733,1.3893e+06
0.58094,0.12298,1.3923e+06
0.67919,0.10587,1.394e+06
0.54542,0.14083,1.3952e+06
0.5607,0.11227,1.3973e+06
0.68057,0.13038,1.3981e+06
0.60675,0.10815,1.3992e+06
0.58602,0.12516,1.4004e+06
0.57252,0.12514,1.403e+06
0.65928,0.089219,1.4038e+06
0.5443,0.089351,1.4049e+06
0.54964,0.093842,1.4088e+06
0.6507,0.12211,1.4163e+06
0.53163,0.15873,1.4174e+06
0.66205,0.11497,1.4197e+06
0.52731,0.070766,1.4214e+06
0.50489,0.13137,1.4244e+06
0.53502,0.11272,1.4378e+06
0.55348,0.10644,1.439e+06
0.56607,0.11771,1.441e+06
0.67142,0.12324,1.4417e+06
0.57667,0.11256,1.4418e+06
0.57487,0.16387,1.4426e+06
0.55887,0.12527,1.4457e+06
0.57951,0.14722,1.4469e+06
0.57565,0.16947,1.4471e+06
0.58307,0.16404,1.4485e+06
0.66238,0.15088,1.4495e+06
0.66807,0.12997,1.4497e+06
0.65737,0.17995,1.4508e+06
0.56146,0.16189,1.4509e+06
0.55974,0.17236,1.4512e+06
0.65842,0.11539,1.4555e+06
0.57868,0.12889,1.4569e+06
0.54847,0.11606,1.4593e+06
0.53761,0.10564,1.4596e+06
0.63688,0.18481,1.4608e+06
0.54437,0.14411,1.4614e+06
0.5294,0.14215,1.4635e+06
0.57206,0.16736,1.465e+06
0.54919,0.15842,1.4659e+06
0.56605,0.16142,1.4677e+06
0.57542,0.18845,1.4684e+06
0.53402,0.18063,1.469e+06
0.49422,0.20794,1.4701e+06
0.55131,0.17722,1.4712e+06
0.56178,0.17928,1.4728e+06
0.54016,0.13608,1.4737e+06
0.57972,0.12463,1.4738e+06
0.53029,0.14366,1.474e+06
0.53273,0.12749,1.4751e+06
0.54176,0.17452,1.4763e+06
0.52724,0.12351,1.4772e+06
0.5142,0.19076,1.4784e+06
0.55325,0.18107,1.4786e+06
0.52204,0.19636,1.4788e+06
0.51905,0.15058,1.4804e+06
0.54351,0.2176,1.4809e+06
0.57565,0.20129,1.4817e+06
0.53468,0.21818,1.4826e+06
0.57082,0.20073,1.4837e+06
0.55124,0.13716,1.4839e+06
0.50397,0.15769,1.4848e+06
0.51888,0.22663,1.4858e+06
0.49718,0.14622,1.4869e+06
0.54814,0.16164,1.4882e+06
0.62214,0.20798,1.4887e+06
0.49591,0.17128,1.4899e+06
0.54777,0.22183,1.4917e+06
0.54716,0.16434,1.4947e+06
0.53343,0.18431,1.5028e+06
0.56092,0.20572,1.5047e+06
0.49308,0.17734,1.5058e+06
0.55222,0.21191,1.506e+06
0.54762,0.19833,1.5069e+06
0.54007,0.21408,1.5084e+06
0.48735,0.14929,1.509e+06
0.50793,0.11862,1.51e+06
0.53832,0.21,1.5105e+06
0.56764,0.22692,1.5106e+06
0.48305,0.1279,1.5108e+06
0.57717,0.26916,1.5112e+06
0.51965,0.17315,1.5114e+06
0.50809,0.15554,1.5117e+06
0.54118,0.16498,1.5118e+06
0.595,0.20913,1.512e+06
0.55369,0.22947,1.5122e+06
0.57014,0.27391,1.5125e+06
0.49731,0.19283,1.5129e+06
0.52351,0.21574,1.5131e+06
0.50516,0.20226,1.5132e+06
0.60023,0.18094,1.5142e+06
0.62043,0.17728,1.5143e+06
0.49779,0.20169,1.5146e+06
0.46141,0.16225,1.5147e+06
0.57071,0.1898,1.5152e+06
0.56047,0.26435,1.5153e+06
0.58872,0.18427,1.5154e+06
0.58356,0.21763,1.5159e+06
0.57934,0.28302,1.5159e+06
0.5965,0.32347,1.5167e+06
0.54011,0.19819,1.5169e+06
0.52611,0.21794,1.5176e+06
0.60876,0.17965,1.5181e+06
0.64342,0.17653,1.5187e+06
0.50453,0.20385,1.52e+06
0.63246,0.31428,1.5201e+06
0.52509,0.2289,1.5208e+06
0.48703,0.21673,1.5211e+06
0.47647,0.21555,1.5217e+06
0.49839,0.2299,1.5221e+06
0.4875,0.19635,1.5226e+06
0.52229,0.26067,1.5227e+06
0.6471,0.31643,1.5227e+06
0.54278,0.25915,1.5229e+06
0.62723,0.30902,1.5238e+06
0.5445,0.21788,1.5238e+06
0.56459,0.26807,1.5242e+06
0.56714,0.19221,1.5248e+06
0.51774,0.15048,1.525e+06
0.51771,0.078395,1.5268e+06
0.53337,0.12737,1.5274e+06
0.603,0.16283,1.5276e+06
0.50363,0.20573,1.5277e+06
0.47434,0.16829,1.5279e+06
0.5826,0.26271,1.5279e+06
0.49957,0.22914,1.528e+06
0.6171,0.31821,1.5291e+06
0.62724,0.2146,1.5293e+06
0.58099,0.26073,1.5308e+06
0.53652,0.23166,1.5311e+06
0.48742,0.2327,1.5312e+06
0.6328,0.25591,1.5314e+06
0.61138,0.18847,1.5323e+06
0.61426,0.15183,1.5345e+06
0.61494,0.26169,1.5346e+06
0.50967,0.22917,1.535e+06
0.61491,0.3052,1.5359e+06
0.53522,0.10884,1.5362e+06
0.54238,0.13418,1.5365e+06
0.49655,0.22867,1.5366e+06
0.47863,0.21838,1.5369e+06
0.54808,0.1983,1.5369e+06
0.63395,0.23415,1.5372e+06
0.68664,0.31325,1.5407e+06
0.52327,0.22097,1.5431e+06
0.62313,0.17132,1.5433e+06
0.52395,0.20924,1.5436e+06
0.61165,0.21048,1.5436e+06
0.61862,0.23374,1.544e+06
0.64663,0.20225,1.5442e+06
0.51781,0.26675,1.5447e+06
0.54282,0.20947,1.5447e+06
0.53212,0.18008,1.5455e+06
0.59467,0.16026,1.5477e+06
0.55251,0.22009,1.5488e+06
0.64017,0.18852,1.5488e+06
0.56881,0.26129,1.5515e+06
0.48742,0.096031,1.5515e+06
0.50045,0.11195,1.5518e+06
0.64174,0.29507,1.5518e+06
0.61879,0.19332,1.5519e+06
0.53999,0.24156,1.5531e+06
0.57525,0.26893,1.5533e+06
0.48778,0.11431,1.5534e+06
0.47872,0.089973,1.5535e+06
0.50712,0.12884,1.5538e+06
0.52466,0.19506,1.5542e+06
0.52014,0.24524,1.5552e+06
0.53541,0.29063,1.5555e+06
0.49512,0.21956,1.5593e+06
0.49785,0.25667,1.5597e+06
0.48568,0.23951,1.5612e+06
0.63027,0.33453,1.5614e+06
0.62041,0.32002,1.5618e+06
0.50081,0.20426,1.5621e+06
0.54717,0.25553,1.5642e+06
0.62894,0.35977,1.5645e+06
0.52532,0.18779,1.5651e+06
0.53449,0.29156,1.5659e+06
0.46509,0.22245,1.5679e+06
0.55433,0.2528,1.5685e+06
0.48993,0.19646,1.5695e+06
0.56891,0.23139,1.5696e+06
0.51862,0.26001,1.5709e+06
0.55271,0.25861,1.5722e+06
0.49291,0.18399,1.5735e+06
0.55343,0.22434,1.5743e+06
0.46765,0.098521,1.5747e+06
0.54252,0.20858,1.5748e+06
0.4702,0.095225,1.5748e+06
0.63691,0.34213,1.575e+06
0.54933,0.18416,1.5761e+06
0.562,0.16978,1.5767e+06
0.45716,0.21426,1.5784e+06
0.44584,0.22612,1.5788e+06
0.49812,0.2452,1.579e+06
0.46655,0.082447,1.5798e+06
0.50275,0.26363,1.5802e+06
0.50061,0.25148,1.5802e+06
0.51112,0.23727,1.5818e+06
0.50111,0.30195,1.5819e+06
0.66423,0.35454,1.5851e+06
0.54924,0.23154,1.5855e+06
0.50127,0.29812,1.5856e+06
0.44655,0.097382,1.5856e+06
0.51919,0.11576,1.5865e+06
0.48893,0.081415,1.5873e+06
0.50602,0.31939,1.5905e+06
0.4755,0.25124,1.5908e+06
0.47835,0.28497,1.5909e+06
0.46093,0.23009,1.5917e+06
0.48788,0.10196,1.5918e+06
0.49705,0.28672,1.5922e+06
0.44194,0.090296,1.5928e+06
0.63313,0.37856,1.5932e+06
0.49038,0.28327,1.5944e+06
0.45937,0.10369,1.5952e+06
0.50844,0.24239,1.5961e+06
0.61029,0.37806,1.5978e+06
0.47906,0.12249,1.5981e+06
0.43767,0.10568,1.5998e+06
0.44369,0.091515,1.5999e+06
0.4605,0.11579,1.6018e+06
0.48576,0.10376,1.6035e+06
0.45656,0.12037,1.6061e+06
0.47274,0.28567,1.6078e+06
0.46834,0.080431,1.608e+06
0.6041,0.37413,1.6087e+06
0.45544,0.10709,1.6093e+06
0.49385,0.30244,1.6094e+06
0.54547,0.25921,1.6101e+06
0.59605,0.37387,1.6109e+06
0.46102,0.092566,1.6128e+06
0.45338,0.14678,1.6128e+06
0.58029,0.415,1.6133e+06
0.49914,0.24836,1.6133e+06
0.46968,0.13557,1.6134e+06
0.45738,0.11231,1.6136e+06
0.47376,0.26793,1.6152e+06
0.58628,0.35686,1.6153e+06
0.63066,0.37189,1.6158e+06
0.46487,0.14907,1.6169e+06
0.46251,0.11478,1.6174e+06
0.4824,0.057842,1.6195e+06
0.50342,0.28914,1.62e+06
0.46948,0.080158,1.6202e+06
0.64543,0.3426,1.6203e+06
0.43857,0.072723,1.6204e+06
0.61553,0.37227,1.6212e+06
0.50237,0.30759,1.6216e+06
0.51281,0.24845,1.6231e+06
0.47083,0.086782,1.6241e+06
0.50314,0.30607,1.626e+06
0.45922,0.2811,1.6261e+06
0.46505,0.093728,1.6265e+06
0.46457,0.086017,1.6273e+06
0.50469,0.20756,1.6292e+06
0.50152,0.27237,1.6306e+06
0.47472,0.2959,1.6308e+06
0.43883,0.27788,1.6329e+06
0.45158,0.16884,1.6344e+06
0.4809,0.23401,1.6347e+06
0.46363,0.30461,1.6353e+06
0.4832,0.16901,1.636e+06
0.50415,0.27192,1.6383e+06
0.49568,0.17453,1.6383e+06
0.43541,0.15999,1.639e+06
0.45357,0.17176,1.6397e+06
0.44951,0.11829,1.64e+06
0.48118,0.28333,1.6403e+06
0.42732,0.19024,1.6406e+06
0.45247,0.17802,1.6413e+06
0.61769,0.39844,1.642e+06
0.48608,0.09827,1.644e+06
0.51148,0.25687,1.6444e+06
0.60731,0.38757,1.6454e+06
0.45147,0.14509,1.6476e+06
0.61566,0.40764,1.6484e+06
0.48107,0.28997,1.6487e+06
0.43113,0.11884,1.6499e+06
0.46725,0.17237,1.6506e+06
0.42091,0.11952,1.6508e+06
0.51931,0.2008,1.6512e+06
0.4679,0.17405,1.6517e+06
0.49415,0.19783,1.6522e+06
0.42448,0.15003,1.6532e+06
0.44099,0.15295,1.6535e+06
0.41233,0.15365,1.6592e+06
0.39927,0.1839,1.6593e+06
0.46935,0.17366,1.6603e+06
0.37001,0.15861,1.6604e+06
0.51709,0.20553,1.6608e+06
0.49805,0.1951,1.6655e+06
0.36251,0.1815,1.666e+06
0.60214,0.37048,1.6684e+06
0.45203,0.12414,1.6687e+06
0.51556,0.18559,1.6691e+06
0.50043,0.19247,1.6704e+06
0.46033,0.076736,1.6722e+06
0.39013,0.16114,1.6728e+06
0.51945,0.19627,1.6756e+06
0.3994,0.19248,1.676e+06
0.5007,0.20564,1.6763e+06
0.46989,0.28043,1.681e+06
0.47123,0.2017,1.683e+06
0.54663,0.1965,1.6836e+06
0.51816,0.18255,1.6843e+06
0.49469,0.19973,1.6847e+06
0.41146,0.31478,1.6849e+06
0.5238,0.17386,1.6896e+06
0.53655,0.18186,1.6899e+06
0.43102,0.14504,1.6902e+06
0.44717,0.27216,1.6915e+06
0.42319,0.14728,1.6925e+06
0.53445,0.19039,1.6937e+06
0.48332,0.14949,1.6937e+06
0.45528,0.31843,1.695e+06
0.46755,0.27784,1.6971e+06
0.41932,0.15162,1.6975e+06
0.60921,0.41461,1.6983e+06
0.57914,0.17007,1.7005e+06
0.59707,0.4083,1.7009e+06
0.43826,0.15953,1.7009e+06
0.39395,0.14646,1.7016e+06
0.57016,0.14819,1.7027e+06
0.41936,0.1072,1.7072e+06
0.45023,0.28869,1.7091e+06
0.41334,0.082302,1.7108e+06
0.42798,0.19834,1.7129e+06
0.39427,0.14374,1.7157e+06
0.42966,0.1361,1.7171e+06
0.47638,0.30291,1.7176e+06
0.43841,0.11927,1.7194e+06
0.58045,0.16671,1.7202e+06
0.55238,0.17999,1.7213e+06
0.40764,0.3308,1.7217e+06
0.44294,0.15951,1.7224e+06
0.59081,0.19141,1.7279e+06
0.4494,0.1299,1.73e+06
0.42108,0.12607,1.7367e+06
0.43164,0.13119,1.7374e+06
0.45734,0.12446,1.7413e+06
0.46662,0.10702,1.7511e+06
0.48727,0.0959,1.7549e+06
0.4695,0.075037,1.7559e+06
0.41552,0.32106,1.7568e+06
0.52383,0.088913,1.7584e+06
0.41121,0.30108,1.7602e+06
0.42657,0.11471,1.7628e+06
0.43279,0.10126,1.7642e+06
0.39799,0.13021,1.7666e+06
0.41992,0.29527,1.7891e+06
0.41625,0.31233,1.7905e+06
0.42229,0.29594,1.8042e+06


==> figure/Sim_Exp/immigrant.txt <==
0.32116,0.73297,7014.6

0.6946,0.61563,2.7585e+06

0.45752,0.42818,1.8145e+05

0.34301,0.54986,2.6182e+06

0.18021,0.26534,2.2539e+05

0.57911,0.14058,1.3088e+06


==> figure/Sim_Exp/immigrant_NoColor.txt <==
0.32116,0.73297
0.6946,0.61563
0.45752,0.42818
0.34301,0.54986
0.18021,0.26534
0.57911,0.14058


==> figure/Sim_Three_Para/Results_Omega.txt <==
0.000070	0.2194	0.3133	0.2831	0.3446	0.2800	0.3619	0.2885	0.3618
0.000100	0.2331	0.2379	0.3640	0.3298	0.4317	0.4138	0.4683	0.4238
0.000300	0.1425	0.1119	0.2032	0.1491	0.2238	0.1631	0.2298	0.1613
0.000500	0.1591	0.0960	0.1502	0.0955	0.2748	0.1539	0.2546	0.1452


==> figure/Sim_Three_Para/Results_Phi.txt <==
0.997	0.1980	0.2312	0.2518	0.2920	0.2532	0.3000	0.2386	0.2968
0.995	0.2047	0.2306	0.2837	0.3211	0.2929	0.3674	0.3143	0.3570
0.990	0.2331	0.2379	0.3640	0.3298	0.4317	0.4138	0.4683	0.4238
0.985	0.1932	0.2160	0.2564	0.2688	0.2688	0.3053	0.2535	0.2917



==> figure/Sim_Three_Para/Results_Sigma.txt <==
0.0070	0.2585	0.2454	0.4358	0.3769	0.5081	0.4577	0.5377	0.4854
0.0100	0.2331	0.3115	0.3640	0.3298	0.4317	0.4138	0.4683	0.4238
0.0150	0.1571	0.2265	0.2367	0.3063	0.2878	0.3758	0.2981	0.3776
0.0200	0.1728	0.2271	0.2398	0.2782	0.2988	0.3419	0.3266	0.3645


